Design and Experimental Evaluation of a Bluetooth 5.1 Antenna Array for Angle-of-Arrival Estimation

On the of the applications in the realm of the Internet-of-Things (IoT) is real-time localization of assets in specific application environments where satellite based global positioning is unviable. Numerous approaches for localization relying on wireless sensor mesh systems have been evaluated, but the recent Bluetooth Low Energy (BLE) 5.1 direction finding features based on Angle-of-Arrival (AoA) promise a low-cost solution for this application. In this paper, we present an implementation of a BLE 5.1 based circular antenna array, and perform two experimental evaluations over the quality of the retrieved data sampled from the array. Specifically, we retrieve samples of the phase value of the Constant Tone Extension which enables the direction finding functionalities through calculation of phase differences between antenna pairs. We evaluate the quality of the sampled phase data in an anechoic chamber, and in a real-world environment using a setup composed of four BLE beacons.

==> data/16/alldata_x2y2_board2_16.csv <==
d,s1,s2,s3,s4,s5,s6,s7,s8,s9,s10,s11,s12,s13,s14,s15,s16,s17,s18,s19,s20,s21,s22,s23,s24,s25,s26,s27,s28,s29,s30,s31,s32,s33,s34,s35,s36,s37,s38,s39,s40,s41,s42,s43,s44,s45,s46,s47,s48,s49,s50,s51,s52,s53,s54,s55,s56,s57,s58,s59,s60,s61,s62,s63,s64,s65,s66,s67,s68,s69,s70,s71,s72,s73,s74,s75,s76,s77,s78,s79,s80,s81,s82,s83,s84,s85,s86,s87,s88,s89,s90,s91,s92,s93,s94,s95,s96,s97,s98,s99,s100,s101,s102,s103,s104,s105,s106,s107,s108,s109,s110,s111,s112,s113,s114,s115,s116,s117,s118,s119,s120,s121,s122,s123,s124,s125,s126,s127,s128,s129,s130,s131,s132,s133,s134,s135,s136,s137,s138,s139,s140,s141,s142,s143,s144,s145,s146,s147,s148,s149,s150,s151,s152,s153,s154,s155,s156,s157,s158,s159,s160,s161,s162,s163,s164,s165,s166,s167,s168,s169,mean,filtered
0,-71.73060932480456,-59.08627262286615,-79.6769433853801,-74.30546405602864,-75.20071061092055,155.7729005511925,-72.5149709462448,154.8776539963006,57.29577951308232,-74.30546405602864,162.9348729903278,155.7729005511925,-85.04842271473157,-71.6197243913529,-73.41021750113673,-79.6769433853801,50.13380707394704,52.81954673862276,144.1346953375977,-120.9691698438597,-99.48325252645384,-71.61972439135292,154.8776539963006,-68.93398472667717,52.81954673862278,-71.6197243913529,-61.77201228754188,-78.78169683048819,-88.62940893429921,-70.72447783646099,-76.99120372070436,159.3538867707602,155.7729005511926,-73.41021750113673,46.55282085437939,-84.15317615983967,154.8776539963006,-73.41021750113673,-76.99120372070436,149.5061746669492,-100.2676141478941,-84.15317615983966,-83.25792960494775,-85.04842271473157,-70.72447783646099,48.34331396416321,-76.09595716581246,-85.04842271473157,-72.5149709462448,-95.79138137343452,156.6681471060845,-63.5625053973257,44.76232774459557,-84.15317615983966,42.07658807991983,-73.41021750113673,54.61003984840659,-75.20071061092055,-68.93398472667718,-79.6769433853801,-83.25792960494776,-87.73416237940731,-79.67694338538011,50.13380707394703,165.6206126550036,51.02905362883894,-78.78169683048819,-87.73416237940729,-58.19102606797424,-78.78169683048819,54.6100398484066,-77.88645027559629,-86.8389158245154,-66.24824506200143,-82.36268305005584,-77.88645027559627,53.71479329351469,-81.5783214286156,146.8204350022735,145.0299418924896,-76.99120372070436,-70.72447783646099,155.7729005511925,-90.41990204408305,-75.20071061092055,64.45775195221762,-94.00088826365068,49.23856051905513,-75.20071061092055,-85.04842271473157,-73.41021750113671,-72.51497094624482,-77.88645027559627,21.48591731740587,147.7156815571653,-92.21039515386687,50.13380707394703,-88.62940893429922,153.9824074414087,-81.46743649516392,56.4005329581904,159.3538867707602,-73.52110243458839,-81.46743649516394,-68.93398472667718,-76.09595716581245,-72.5149709462448,58.19102606797422,-72.5149709462448,-76.09595716581245,145.9251884473815,-80.57218994027201,-75.20071061092054,51.92430018373085,-91.31514859897496,52.81954673862276,-62.6672588424338,-81.46743649516394,-80.57218994027201,152.1919143316249,-67.14349161689336,-82.36268305005584,-92.21039515386687,51.92430018373086,154.8776539963006,-84.15317615983966,50.13380707394703,-89.52465548919112,48.34331396416322,42.07658807991984,-69.82923128156909,-68.93398472667717,-78.78169683048819,-109.3309646302648,-75.20071061092054,46.55282085437938,144.1346953375977,-75.20071061092055,-81.46743649516392,-77.88645027559627,-94.89613481854261,-79.67694338538011,-80.57218994027201,167.4111057647874,156.6681471060845,-70.72447783646099,-63.56250539732569,-92.21039515386687,53.71479329351468,-85.94366926962348,-79.6769433853801,145.0299418924896,59.08627262286615,-85.04842271473157,145.9251884473815,151.296667776733,52.81954673862276,54.61003984840659,-90.41990204408305,-57.29577951308233,150.4014212218411,-37.60035530546028,-84.26406109329133,149.5061746669492,-85.04842271473157,-70.72447783646099,-81.46743649516392,-94.11177319710237,46.55282085437938,-15.26152164234507,-75.90975178000858
1,-96.68662792832642,-89.52465548919113,-83.25792960494775,-91.31514859897496,59.08627262286615,-77.88645027559627,51.92430018373085,-81.46743649516392,147.7156815571654,-75.20071061092055,-90.41990204408305,-77.88645027559627,-68.03873817178525,44.76232774459556,-85.94366926962348,-62.66725884243379,153.9824074414088,142.3442022278139,-94.89613481854261,1.790493109783824,-62.66725884243379,-84.26406109329133,-79.6769433853801,-82.36268305005584,150.4014212218411,-77.88645027559627,-85.94366926962348,-80.57218994027203,48.3433139641632,40.28609497013601,51.02905362883894,-92.21039515386687,-73.41021750113673,-79.6769433853801,162.9348729903278,61.77201228754188,-77.88645027559627,-87.73416237940729,-78.78169683048819,-78.78169683048819,-67.14349161689334,-69.82923128156908,-71.61972439135289,-79.6769433853801,-82.36268305005585,158.4586402158683,-73.41021750113671,48.3433139641632,51.92430018373085,-74.30546405602864,-91.31514859897496,-80.57218994027201,159.3538867707602,58.19102606797424,145.9251884473815,52.81954673862277,143.2394487827058,-81.46743649516392,-86.8389158245154,-76.99120372070438,-82.36268305005584,-76.99120372070436,-71.6197243913529,153.9824074414087,-86.8389158245154,155.7729005511925,-74.30546405602863,-68.03873817178525,-105.6390934772455,-86.8389158245154,149.5061746669492,-76.99120372070436,-68.03873817178527,-56.40053295819041,59.08627262286615,52.81954673862276,157.5633936609764,-81.46743649516392,-71.6197243913529,-73.41021750113671,-76.09595716581245,-78.78169683048819,-85.04842271473157,-80.57218994027203,37.60035530546028,154.8776539963007,-68.03873817178525,154.8776539963006,-74.4163489894803,-79.6769433853801,-81.46743649516392,-88.62940893429922,56.40053295819041,-62.66725884243379,-79.6769433853801,-67.14349161689334,100.2676141478941,-34.01936908589263,-81.46743649516392,50.13380707394703,145.9251884473815,-82.36268305005584,-94.00088826365068,-80.57218994027201,-84.15317615983966,50.13380707394703,-86.94980075796707,152.1919143316249,55.50528640329848,45.65757429948747,-76.99120372070436,-93.10564170875878,-76.99120372070438,138.7632160082462,3.580986219567649,153.0871608865168,36.70510875056837,54.61003984840659,-80.57218994027201,-82.36268305005584,-61.77201228754188,-80.57218994027201,-79.6769433853801,165.6206126550036,-85.04842271473157,-68.03873817178527,161.144379880544,-77.88645027559629,143.2394487827058,153.0871608865168,-94.00088826365069,-75.20071061092054,32.22887597610881,-55.5052864032985,-88.62940893429922,155.7729005511925,-76.99120372070438,-80.57218994027201,-72.51497094624482,-68.93398472667717,-68.93398472667717,-69.82923128156908,-84.15317615983966,-85.94366926962348,-93.10564170875878,48.34331396416322,-88.74029386775089,-85.94366926962348,151.296667776733,-68.03873817178527,-81.5783214286156,-77.88645027559629,140.5537091180301,-76.09595716581245,-76.99120372070436,-83.25792960494775,143.2394487827058,145.0299418924896,171.1029769178067,-91.31514859897496,-80.57218994027201,161.144379880544,-79.6769433853801,-86.8389158245154,-76.09595716581245,57.29577951308232,-75.20071061092055,-17.00968454294632,152.1919143316249,-15.77803420237821,-79.6945243777094
2,50.13380707394703,43.86708118970365,49.23856051905513,47.4480674092713,-96.68662792832643,34.91461564078454,-80.57218994027201,62.6672588424338,60.87676573264996,44.76232774459557,39.39084841524409,53.71479329351467,42.97183463481174,-78.78169683048819,60.87676573264996,38.49560186035219,44.76232774459556,-166.5158592098955,50.13380707394703,-19.69542420762205,49.23856051905512,173.7887165824824,49.23856051905512,39.39084841524409,39.3908484152441,36.70510875056836,31.3336294212169,51.02905362883895,53.71479329351467,49.23856051905513,-91.31514859897496,59.98151917775806,42.07658807991983,28.64788975654116,174.6839631373743,30.43838286632499,50.13380707394703,56.4005329581904,54.61003984840659,47.4480674092713,66.24824506200143,62.66725884243378,57.29577951308232,56.40053295819041,59.08627262286615,-170.9920919843551,39.39084841524409,-81.46743649516392,-87.73416237940729,33.12412253100072,54.61003984840659,65.35299850710953,38.49560186035218,42.07658807991983,51.02905362883894,-89.52465548919113,179.1601959118339,37.60035530546027,43.86708118970365,54.61003984840659,46.55282085437939,52.81954673862277,46.55282085437939,179.1601959118339,45.65757429948747,178.264949356942,35.80986219567644,43.86708118970364,43.86708118970365,58.19102606797424,172.8934700275905,48.3433139641632,62.6672588424338,-57.29577951308232,-86.8389158245154,-92.21039515386687,170.2077303629148,57.29577951308232,46.55282085437938,44.76232774459556,36.70510875056836,50.13380707394703,50.13380707394703,47.4480674092713,-66.24824506200143,158.56952514932,38.49560186035218,-177.2588178685984,177.3697028020501,63.5625053973257,42.07658807991982,47.4480674092713,50.13380707394703,60.87676573264996,66.24824506200143,47.4480674092713,173.7887165824824,72.51497094624482,50.13380707394703,-88.62940893429921,-168.3063523196793,58.19102606797424,43.86708118970365,47.4480674092713,43.86708118970364,45.65757429948748,168.417237253131,170.2077303629148,-94.89613481854259,-90.41990204408305,40.28609497013601,59.08627262286616,44.76232774459555,-176.3635713137065,-58.19102606797424,29.54313631143307,42.97183463481174,-85.04842271473157,39.3908484152441,56.40053295819041,17.90493109783823,19.69542420762205,42.97183463481174,135.2931147221303,42.07658807991983,38.4956018603522,25.06690353697351,58.19102606797424,42.07658807991983,-164.7253661001117,62.6672588424338,22.38116387229778,-71.61972439135292,-127.1250107946514,39.39084841524409,-170.9920919843551,42.07658807991983,70.72447783646099,53.71479329351467,42.07658807991983,54.61003984840659,64.45775195221762,37.60035530546028,34.91461564078454,59.98151917775806,46.55282085437939,177.3697028020501,66.24824506200143,-179.0493109783823,58.19102606797424,163.0457579237795,53.71479329351467,-171.887338539247,42.97183463481174,51.92430018373085,48.34331396416321,-165.6206126550036,39.39084841524411,87.73416237940731,34.91461564078454,44.76232774459557,77.99733520904795,36.70510875056836,38.49560186035218,29.54313631143307,-91.31514859897496,36.70510875056836,-152.1919143316249,36.70510875056837,29.09806504051311,56.02567791832209
3,42.07658807991983,43.86708118970365,44.76232774459557,46.55282085437939,54.6100398484066,56.40053295819042,39.39084841524408,30.43838286632498,155.8837854846442,25.96215009186542,47.4480674092713,32.22887597610881,21.48591731740587,36.70510875056836,27.75264320164925,51.92430018373085,165.7314975884553,31.3336294212169,83.25792960494775,-136.0774763435705,163.0457579237795,-78.78169683048819,34.91461564078455,42.97183463481174,-164.7253661001117,48.3433139641632,53.71479329351467,35.80986219567644,-80.57218994027201,-80.57218994027201,40.28609497013602,33.12412253100072,47.44806740927129,51.92430018373085,-90.41990204408305,-83.25792960494775,33.12412253100072,27.75264320164926,24.1716569820816,37.60035530546028,6.266725884243379,15.21919143316249,31.33362942121689,38.49560186035218,25.96215009186542,22.38116387229778,26.85739664675734,39.39084841524411,51.02905362883894,52.81954673862277,30.43838286632499,11.63820521359485,171.1029769178067,-90.41990204408303,170.2077303629148,49.23856051905511,-76.09595716581245,56.40053295819041,42.97183463481174,32.22887597610881,51.02905362883894,42.07658807991983,38.49560186035219,-83.25792960494775,37.60035530546028,36.70510875056836,46.55282085437939,49.23856051905513,64.45775195221762,33.12412253100072,37.60035530546027,59.98151917775806,31.3336294212169,176.3635713137065,38.4956018603522,42.97183463481176,38.49560186035218,33.12412253100071,30.43838286632499,42.07658807991983,65.35299850710953,50.13380707394703,-164.7253661001117,51.02905362883894,43.86708118970364,-67.14349161689336,42.07658807991983,17.90493109783823,-78.7816968304882,25.96215009186543,58.19102606797424,31.33362942121689,-87.73416237940731,94.89613481854259,41.18134152502792,27.75264320164925,36.70510875056837,-50.13380707394704,42.97183463481174,50.13380707394703,38.49560186035218,44.76232774459557,-166.5158592098955,58.19102606797424,49.23856051905514,-85.9436692696235,-71.61972439135292,53.71479329351467,43.86708118970364,37.60035530546027,47.4480674092713,42.07658807991983,51.02905362883895,38.49560186035218,54.61003984840659,-155.7729005511925,-96.68662792832642,37.60035530546028,42.97183463481174,41.18134152502792,66.24824506200144,59.98151917775805,45.65757429948748,-45.65757429948746,51.92430018373085,37.60035530546027,-171.887338539247,25.06690353697352,178.264949356942,-102.9533538125698,42.97183463481174,69.82923128156908,66.24824506200144,17.00968454294632,51.02905362883894,18.80017765273014,51.02905362883894,23.27641042718969,22.38116387229778,42.97183463481174,34.01936908589263,25.06690353697351,59.98151917775805,70.72447783646099,43.86708118970365,-81.46743649516392,-76.99120372070438,41.18134152502792,-71.61972439135289,33.12412253100072,-54.61003984840659,53.71479329351467,37.60035530546028,34.91461564078454,55.5052864032985,51.92430018373085,-94.00088826365069,-176.3635713137065,86.8389158245154,42.07658807991983,51.92430018373085,119.9630383555161,-177.2588178685984,68.03873817178525,64.45775195221761,45.65757429948748,58.19102606797424,146.8204350022735,-172.7825850941389,22.2367757424974,33.83341892156619
4,120.0739232889678,-121.7535314652999,-100.2676141478941,-111.9058193614889,112.8010659163808,101.2737456362377,111.9058193614889,107.540471520481,-13.42869832337868,122.6487780201919,120.9691698438597,112.0167042949406,136.0774763435705,115.4868055810566,109.2200796968132,105.6390934772455,-9.84771210381102,-13.42869832337867,115.5976905145082,-70.72447783646098,-12.53345176848676,111.9058193614889,112.0167042949406,109.2200796968132,-25.96215009186542,112.8010659163808,108.3248331419213,120.858284910408,108.3248331419213,101.162860702786,123.5440245750838,-120.858284910408,112.0167042949406,111.9058193614889,104.7438469223536,114.5915590261646,110.2262111851568,126.2297642397595,119.0677918006242,126.3406491732111,-89.52465548919113,116.3820521359485,-112.8010659163808,-121.7535314652999,-115.4868055810566,-13.42869832337866,120.858284910408,121.7535314652999,103.8486003674617,107.4295865870293,-110.1153262517051,124.4392711299757,-11.63820521359484,110.1153262517051,-18.80017765273013,115.4868055810566,103.8486003674617,-128.9155039044352,-105.6390934772455,-114.5915590261646,-108.3248331419213,-111.010572806597,-110.1153262517051,109.2200796968132,115.5976905145082,-17.00968454294632,-109.2200796968132,107.4295865870293,101.162860702786,-101.162860702786,-8.057218994027195,110.1153262517051,115.4868055810566,71.6197243913529,115.4868055810565,126.2297642397595,-13.42869832337867,111.1214577400487,-107.4295865870293,-103.8486003674617,-126.2297642397595,-127.1250107946514,-29.54313631143309,120.858284910408,114.5915590261646,101.162860702786,119.9630383555161,-0.8952465548919122,104.7438469223536,-100.2676141478941,113.6963124712727,126.2297642397595,112.8010659163808,-110.1153262517051,93.21652664221045,-110.1153262517051,45.65757429948746,144.1346953375977,115.5976905145082,114.5915590261646,-24.1716569820816,-132.4964901240029,-23.27641042718969,-112.8010659163808,111.9058193614889,118.1725452457323,111.010572806597,-15.21919143316249,119.0677918006242,124.4392711299757,-104.7438469223536,117.2772986908404,100.2676141478941,-16.11443798805441,95.7913813734345,-34.01936908589263,122.6487780201918,119.9630383555161,-110.1153262517051,121.8644163987516,-121.7535314652999,109.2200796968132,120.858284910408,91.31514859897494,-119.9630383555161,132.4964901240029,-20.59067076251396,-102.9533538125698,0,128.0202573495433,-123.5440245750838,98.47712103811024,102.9533538125698,-13.42869832337867,-116.3820521359485,-0.8952465548919122,117.3881836242921,111.9058193614889,133.3917366788948,117.2772986908404,108.3248331419213,-106.5343400321374,116.3820521359485,90.53078697753472,-123.5440245750838,113.6963124712727,107.4295865870294,126.2297642397595,96.68662792832642,122.6487780201918,101.162860702786,115.5976905145082,-8.952465548919108,131.6012435691109,112.9119508498325,116.4929370694001,111.9058193614889,-13.42869832337867,-87.73416237940731,-104.7438469223536,-127.1250107946514,74.30546405602864,-12.53345176848676,-128.0202573495433,110.1153262517051,110.1153262517051,118.1725452457323,134.3978681672384,-5.371479329351473,39.97673724087021,118.2005217005726
5,120.858284910408,13.42869832337867,-27.75264320164925,4.476232774459547,-111.9058193614889,136.9727228984624,-101.162860702786,123.5440245750838,129.8107504593272,-104.7438469223536,121.7535314652999,122.6487780201919,122.7596629536435,-104.7438469223536,138.8741009416979,124.5501560634273,125.3345176848676,114.5915590261646,91.31514859897497,99.37236759300214,116.3820521359485,124.4392711299757,128.9155039044352,130.8168819476707,120.858284910408,134.3978681672384,145.1408268259413,126.3406491732111,119.9630383555161,135.1822297886786,-97.58187448321834,-2.685739664675729,138.7632160082462,125.4454026183192,131.6012435691109,122.6487780201918,131.6012435691109,125.4454026183192,-108.3248331419213,117.2772986908404,-25.06690353697351,-109.2200796968132,-9.84771210381102,-8.057218994027195,2.685739664675737,118.1725452457323,-87.73416237940731,-102.0581072576779,-94.00088826365068,134.3978681672384,4.476232774459561,128.131142282995,123.5440245750838,130.705997014219,137.8679694533543,-117.2772986908404,126.2297642397595,-5.371479329351459,-5.371479329351473,6.266725884243385,-3.580986219567649,-11.63820521359484,-11.63820521359484,128.0202573495433,132.4964901240029,131.601243569111,-10.74295865870295,-109.2200796968132,133.5026216123464,-8.05721899402721,129.8107504593271,127.2358957281031,-112.8010659163808,135.2931147221303,128.9155039044352,-102.0581072576779,133.3917366788948,129.8107504593271,-8.057218994027195,-1.790493109783824,4.476232774459547,1.790493109783824,118.1725452457323,120.9691698438597,-96.68662792832642,132.4964901240029,125.4454026183192,119.9630383555161,136.0774763435705,-12.53345176848676,-109.2200796968132,134.3978681672384,131.6012435691109,133.3917366788948,138.7632160082462,-1.79049310978381,140.5537091180301,-170.0968454294631,119.0677918006242,-97.58187448321833,128.0202573495433,10.74295865870294,138.7632160082462,-25.06690353697351,-94.89613481854261,130.705997014219,140.5537091180301,125.3345176848676,-82.36268305005585,-95.79138137343452,-10.74295865870293,-118.1725452457323,-90.41990204408305,132.4964901240029,-147.7156815571654,126.2297642397595,134.2869832337867,124.4392711299757,5.371479329351473,111.010572806597,8.952465548919108,138.8741009416979,121.8644163987516,133.3917366788948,1.790493109783824,-118.1725452457323,136.0774763435705,-2.685739664675737,119.0677918006242,112.8010659163808,9.84771210381102,-94.00088826365068,-111.010572806597,88.62940893429921,3.580986219567649,118.1725452457323,113.6963124712727,122.7596629536435,121.8644163987516,124.5501560634273,134.3978681672384,-7.161972439135283,120.0739232889678,133.3917366788948,1.790493109783824,130.705997014219,128.9155039044352,103.9594853009133,128.0202573495433,124.5501560634273,125.3345176848676,117.2772986908404,129.8107504593271,130.8168819476707,119.0677918006242,126.2297642397595,130.705997014219,133.3917366788948,-40.28609497013601,-10.74295865870293,13.42869832337867,51.02905362883894,134.2869832337867,-1.790493109783824,115.5976905145082,-98.47712103811025,119.1786767340759,168.3063523196793,114.5915590261646,58.13059390671224,136.5810525306972
6,103.8486003674617,70.72447783646099,91.31514859897494,78.7816968304882,-38.49560186035218,81.46743649516392,-42.97183463481176,91.31514859897496,83.25792960494775,-27.75264320164925,92.21039515386687,100.2676141478941,87.73416237940729,-41.18134152502792,83.25792960494775,85.94366926962348,83.25792960494775,-137.8679694533543,73.41021750113671,46.55282085437939,94.00088826365068,-136.9727228984624,86.8389158245154,94.89613481854259,82.36268305005584,80.57218994027201,78.78169683048819,77.88645027559629,-149.5061746669492,83.36881453839942,-51.02905362883892,96.68662792832642,72.51497094624482,95.79138137343452,-145.0299418924896,96.7975128617781,83.25792960494775,89.52465548919115,-44.76232774459557,84.15317615983966,95.7913813734345,-27.75264320164925,91.31514859897496,94.89613481854259,74.30546405602864,-130.7059970142191,-47.4480674092713,-51.02905362883894,-60.87676573264996,86.83891582451541,80.57218994027201,81.46743649516392,-128.9155039044352,-144.1346953375977,78.7816968304882,-34.91461564078455,-151.296667776733,87.73416237940731,76.99120372070438,70.72447783646099,68.03873817178527,76.99120372070436,83.25792960494775,-147.7156815571653,82.36268305005584,-149.5061746669492,84.15317615983966,-37.60035530546027,82.36268305005584,79.6769433853801,-146.8204350022735,72.51497094624483,-47.4480674092713,21.48591731740588,90.53078697753472,-36.70510875056837,-147.7156815571654,76.09595716581245,92.21039515386686,76.09595716581246,75.20071061092055,86.8389158245154,89.52465548919112,67.14349161689334,-59.08627262286613,-128.9155039044352,89.52465548919112,-136.9727228984625,-149.5061746669492,80.57218994027201,-42.97183463481174,76.99120372070436,-152.1919143316249,52.81954673862276,73.41021750113673,85.94366926962348,172.8934700275905,-8.057218994027195,88.62940893429922,-57.29577951308234,-149.5061746669492,77.88645027559627,63.5625053973257,91.31514859897496,-52.81954673862277,-157.5633936609764,-167.4111057647874,-146.8204350022735,-62.6672588424338,-52.81954673862278,83.25792960494775,-20.59067076251397,-48.34331396416322,-144.1346953375977,-55.50528640329851,85.04842271473157,-149.5061746669492,86.05455420307516,74.30546405602863,92.21039515386686,68.93398472667718,83.25792960494775,86.8389158245154,-136.9727228984624,85.94366926962348,-40.28609497013601,-145.0299418924896,74.30546405602863,77.88645027559627,-147.7156815571654,75.20071061092055,-55.50528640329851,-51.92430018373086,94.00088826365069,87.73416237940731,-138.7632160082462,92.21039515386687,92.21039515386687,90.41990204408305,73.41021750113673,76.99120372070436,59.98151917775805,75.20071061092055,97.58187448321834,84.15317615983966,80.68307487372368,-146.8204350022735,95.79138137343452,-137.8679694533543,78.78169683048822,-136.9727228984624,83.25792960494775,-145.9251884473815,73.41021750113671,82.36268305005584,77.88645027559627,-156.6681471060845,71.61972439135289,115.4868055810566,92.21039515386686,70.72447783646099,169.3124838080229,65.35299850710953,81.46743649516392,82.36268305005584,-48.3433139641632,79.67694338538013,-3.580986219567645,-136.9727228984624,18.62466174543923,77.18280808598422
7,-125.3345176848676,-103.8486003674617,-115.4868055810565,-117.2772986908404,-115.5976905145082,-105.6390934772455,-115.5976905145082,-97.58187448321834,-105.6390934772455,5.371479329351473,-117.2772986908404,-108.3248331419213,-114.5915590261646,19.69542420762204,-107.4295865870293,-112.8010659163808,-106.5343400321375,128.9155039044352,-70.72447783646099,-19.69542420762205,-120.858284910408,115.4868055810566,-104.7438469223536,11.63820521359484,-89.52465548919113,18.80017765273013,26.85739664675735,22.38116387229778,137.8679694533543,-118.2834301791839,-112.9119508498325,-114.5915590261646,-113.6963124712727,-112.8010659163808,136.9727228984624,-112.0167042949406,-96.68662792832642,15.21919143316249,39.39084841524411,-103.8486003674617,-104.7438469223536,21.48591731740586,-89.52465548919113,-104.7438469223536,-95.7913813734345,130.7059970142191,15.21919143316249,-103.9594853009134,-93.21652664221045,9.84771210381102,-101.162860702786,-98.47712103811025,120.858284910408,129.8107504593272,-108.3248331419213,30.438382866325,137.8679694533543,-88.62940893429922,-118.1725452457323,-103.8486003674617,-96.6866279283264,-97.58187448321834,-98.47712103811025,132.4964901240029,-115.4868055810566,136.0774763435705,-102.0581072576779,26.85739664675734,-106.5343400321374,-104.7438469223536,124.4392711299757,14.32394487827058,26.85739664675734,33.12412253100071,-113.8071974047244,-134.3978681672384,125.3345176848676,-101.162860702786,-105.6390934772455,-114.5915590261646,-111.010572806597,-132.4964901240029,-96.68662792832642,-87.73416237940731,22.38116387229778,102.9533538125698,-105.6390934772455,121.7535314652999,105.6390934772455,-104.7438469223536,13.42869832337867,-108.3248331419213,128.0202573495433,-56.4005329581904,-93.10564170875878,-94.89613481854261,136.9727228984624,-60.87676573264996,-114.5915590261646,-109.3309646302648,129.8107504593272,-101.162860702786,-101.162860702786,-102.9533538125698,18.80017765273014,122.6487780201919,130.7059970142191,111.9058193614889,-124.5501560634273,27.75264320164926,-117.2772986908404,10.74295865870295,29.54313631143307,119.0677918006242,1.790493109783824,-105.6390934772455,127.1250107946514,-106.6452249655891,-105.6390934772455,-112.8010659163808,-107.4295865870293,16.11443798805441,25.96215009186542,128.9155039044352,-118.1725452457323,9.84771210381102,112.8010659163808,-102.0581072576779,-101.162860702786,128.9155039044352,-109.2200796968132,22.38116387229779,35.80986219567646,-120.858284910408,-118.1725452457323,115.4868055810566,-103.8486003674617,-115.4868055810566,-116.3820521359485,-98.47712103811024,-111.010572806597,-103.8486003674617,-95.7913813734345,-119.0677918006242,-109.2200796968132,-115.5976905145082,119.0677918006242,-109.2200796968132,117.2772986908404,-110.1153262517051,108.3248331419213,-119.0677918006242,116.3820521359485,-110.1153262517051,-109.2200796968132,-116.3820521359485,128.9155039044352,-127.1250107946514,-111.010572806597,-112.8010659163808,-101.162860702786,-163.9410044786714,-104.7438469223536,-109.2200796968132,25.96215009186542,31.3336294212169,-107.4295865870294,-30.43838286632498,106.5343400321374,-38.56305808030564,-116.7833523017924
8,-71.6197243913529,45.65757429948748,64.45775195221761,69.82923128156908,-67.14349161689336,-68.03873817178527,-71.61972439135292,-79.6769433853801,-77.88645027559629,166.5158592098955,-68.93398472667717,-74.30546405602864,59.98151917775805,159.3538867707602,53.71479329351466,59.98151917775806,-70.72447783646099,-79.6769433853801,-97.58187448321831,-80.57218994027203,-59.08627262286614,-76.09595716581246,-75.20071061092055,153.9824074414087,-90.41990204408303,157.5633936609764,152.1919143316249,160.2491333256521,-86.8389158245154,-68.03873817178525,-76.99120372070438,-71.61972439135292,-66.24824506200143,59.08627262286615,-87.73416237940731,-77.88645027559627,-77.88645027559629,155.7729005511926,145.0299418924896,-76.99120372070438,55.50528640329851,152.1919143316249,38.49560186035218,-69.82923128156909,53.71479329351467,-87.73416237940731,156.6681471060845,-76.99120372070436,-84.15317615983966,162.0396264354359,-81.46743649516392,52.81954673862278,-86.8389158245154,-78.78169683048819,-75.20071061092055,148.6109281120573,-82.36268305005584,37.60035530546027,64.45775195221762,53.71479329351469,54.61003984840657,43.86708118970366,41.18134152502793,-77.88645027559629,-73.41021750113673,-90.41990204408305,48.34331396416321,151.296667776733,-84.26406109329133,51.92430018373085,-90.41990204408303,167.4111057647874,158.4586402158683,158.4586402158683,-74.30546405602864,-58.19102606797424,-87.73416237940731,-73.41021750113671,-74.30546405602865,-70.72447783646099,-70.72447783646099,64.45775195221762,-90.41990204408303,54.61003984840659,153.9824074414087,-70.72447783646099,55.50528640329851,-76.09595716581246,-61.77201228754188,-68.03873817178525,162.0396264354359,54.61003984840657,-83.25792960494775,-82.36268305005584,-76.09595716581245,48.34331396416322,-86.8389158245154,38.49560186035218,-68.93398472667717,-69.82923128156908,-73.41021750113673,-79.67694338538011,-76.09595716581245,54.61003984840657,152.1919143316249,-75.20071061092055,-90.41990204408305,-71.6197243913529,-62.66725884243378,144.1346953375977,-68.03873817178525,157.5633936609764,152.1919143316249,-74.30546405602864,-97.69275941667001,-71.6197243913529,-77.88645027559629,-82.36268305005584,49.23856051905511,-66.24824506200144,48.3433139641632,162.0396264354359,143.2394487827058,-90.41990204408305,-70.72447783646098,162.9348729903278,-76.09595716581245,46.55282085437938,-72.51497094624482,-76.09595716581246,45.65757429948748,161.144379880544,147.7156815571654,-62.66725884243378,51.92430018373086,-69.82923128156908,-78.78169683048819,67.14349161689336,59.98151917775806,53.71479329351467,59.98151917775806,33.12412253100071,-84.26406109329133,-78.78169683048819,-76.99120372070436,-73.41021750113673,-74.30546405602864,52.81954673862276,-77.88645027559627,65.35299850710952,-67.14349161689334,-70.72447783646099,-90.41990204408305,-86.94980075796707,-74.30546405602865,-67.14349161689336,-74.30546405602863,-53.71479329351467,43.86708118970365,52.81954673862275,-78.7816968304882,-21.48591731740587,-65.35299850710952,-68.93398472667717,153.0871608865168,139.6584625631382,59.98151917775807,-101.162860702786,-70.72447783646099,-4.945021156496809,-75.98405134645098
9,-75.20071061092055,150.4014212218411,150.4014212218411,151.296667776733,-87.73416237940731,45.65757429948748,-77.88645027559627,58.19102606797422,-78.78169683048819,-89.52465548919113,-114.7024439596163,38.4956018603522,146.8204350022735,-82.36268305005584,150.4014212218411,149.5061746669492,-85.04842271473156,-69.82923128156908,49.23856051905511,-50.13380707394703,-68.03873817178527,-69.82923128156908,45.65757429948748,-72.5149709462448,-75.20071061092057,-81.46743649516392,-92.21039515386687,-78.78169683048819,-76.99120372070438,-80.57218994027201,-68.93398472667717,42.07658807991984,56.4005329581904,150.4014212218411,-73.41021750113673,-76.99120372070438,57.29577951308232,-81.46743649516392,-81.46743649516392,47.4480674092713,146.8204350022734,-88.62940893429922,151.296667776733,-83.36881453839942,151.296667776733,-78.78169683048819,-84.15317615983966,-80.57218994027201,-82.36268305005584,-68.93398472667718,64.45775195221761,140.5537091180301,-71.6197243913529,-68.93398472667717,-82.36268305005582,-82.36268305005584,-81.46743649516392,159.3538867707602,148.6109281120573,153.9824074414087,148.6109281120573,164.7253661001117,159.3538867707602,-84.15317615983966,54.61003984840659,-79.6769433853801,158.4586402158683,-81.46743649516392,-77.88645027559627,152.1919143316249,-67.14349161689334,-78.78169683048819,-84.15317615983966,-84.15317615983966,-81.46743649516392,-86.8389158245154,-74.30546405602863,54.61003984840659,54.6100398484066,-83.36881453839942,-87.84504731285898,157.5633936609764,50.13380707394703,145.0299418924896,-80.57218994027201,-83.25792960494775,142.3442022278139,-73.41021750113673,-83.25792960494775,-84.26406109329133,-76.09595716581246,153.0871608865168,-76.99120372070438,-35.80986219567644,40.28609497013601,144.1346953375977,34.91461564078455,-161.2552648139957,46.55282085437939,-86.8389158245154,-81.46743649516392,44.76232774459557,52.81954673862276,140.5537091180301,-79.6769433853801,-76.99120372070438,-68.93398472667717,-78.78169683048819,-86.8389158245154,-68.93398472667717,-79.78782831883177,-81.46743649516394,-96.68662792832642,-76.09595716581246,-179.0493109783823,-83.25792960494775,-87.73416237940729,-81.46743649516392,157.5633936609764,-78.7816968304882,161.144379880544,-90.41990204408305,-81.46743649516392,-73.41021750113673,62.66725884243378,-74.30546405602864,-69.82923128156908,148.6109281120573,-85.04842271473156,-75.20071061092054,154.8776539963006,-78.78169683048819,-74.30546405602863,-45.65757429948748,161.144379880544,-76.99120372070436,51.92430018373085,142.3442022278139,151.296667776733,145.9251884473815,153.9824074414087,-164.8362510335633,-69.82923128156908,45.65757429948746,50.13380707394703,-90.41990204408305,-94.00088826365068,162.0396264354359,-73.41021750113671,145.0299418924896,-83.25792960494775,57.29577951308232,-71.61972439135289,-65.35299850710953,48.34331396416322,48.34331396416322,-76.09595716581245,-84.15317615983967,98.47712103811025,163.8301195452198,44.76232774459558,-105.6390934772455,-81.46743649516394,-81.5783214286156,-66.24824506200143,-81.46743649516392,149.5061746669492,47.4480674092713,-76.99120372070436,-6.246144414578324,-82.36268305005585
10,49.23856051905514,-169.2015988745712,-170.0968454294631,37.60035530546027,63.5625053973257,-79.67694338538011,53.71479329351468,-95.7913813734345,51.92430018373085,34.01936908589263,-71.6197243913529,-82.36268305005585,42.97183463481175,50.13380707394703,38.49560186035218,50.13380707394704,51.02905362883894,42.07658807991983,-68.03873817178527,53.71479329351467,38.4956018603522,42.97183463481174,-79.67694338538011,42.97183463481174,47.4480674092713,37.60035530546027,46.55282085437938,55.50528640329851,64.45775195221762,55.5052864032985,42.97183463481174,-66.24824506200144,-94.89613481854261,36.70510875056836,29.54313631143307,46.55282085437939,-90.41990204408305,47.4480674092713,60.87676573264997,-70.72447783646099,-172.7825850941389,59.08627262286615,179.1601959118339,172.8934700275905,175.5792096922663,42.07658807991983,46.55282085437939,42.07658807991983,56.40053295819041,37.60035530546028,38.4956018603522,64.45775195221761,28.64788975654116,29.54313631143307,58.19102606797422,39.39084841524409,39.39084841524409,168.417237253131,179.1601959118339,-173.6778316490308,-171.887338539247,-172.7825850941389,178.264949356942,39.39084841524409,-86.8389158245154,53.71479329351467,171.1029769178067,43.86708118970365,50.13380707394703,38.49560186035219,45.65757429948746,34.01936908589263,41.18134152502792,85.04842271473157,51.02905362883894,36.70510875056836,44.76232774459557,-81.46743649516392,21.48591731740586,-178.1540644234904,179.1601959118339,42.97183463481174,-77.88645027559627,40.28609497013601,48.34331396416321,51.02905362883894,51.02905362883894,32.22887597610881,49.23856051905512,172.8934700275905,40.28609497013601,42.07658807991983,50.13380707394704,72.51497094624482,-78.7816968304882,-112.8010659163808,100.2676141478941,8.952465548919108,-81.46743649516394,59.08627262286614,40.28609497013599,-71.6197243913529,-95.79138137343452,48.34331396416322,48.34331396416321,45.65757429948748,59.08627262286615,50.13380707394703,50.13380707394703,34.91461564078454,-175.4683247588146,33.12412253100072,46.55282085437939,34.01936908589263,43.86708118970365,44.76232774459557,36.70510875056836,52.81954673862276,179.1601959118339,37.60035530546028,175.5792096922663,43.86708118970365,42.07658807991983,19.69542420762205,36.70510875056836,30.43838286632498,47.44806740927129,-166.5158592098955,40.28609497013599,35.80986219567644,-171.887338539247,37.60035530546027,60.87676573264996,31.3336294212169,169.3124838080229,25.96215009186542,-94.89613481854261,42.07658807991983,40.28609497013601,48.34331396416321,35.80986219567646,152.3027992650766,54.61003984840659,-75.20071061092054,49.23856051905511,59.98151917775806,63.5625053973257,33.12412253100072,34.01936908589262,35.80986219567645,34.01936908589263,-77.88645027559627,49.23856051905511,58.19102606797423,46.55282085437939,-67.14349161689334,45.65757429948748,47.44806740927132,176.4744562471582,167.5219906982391,40.28609497013601,32.2288759761088,48.3433139641632,172.8934700275905,36.70510875056836,56.40053295819041,57.29577951308232,-48.3433139641632,46.55282085437938,27.34995046587209,34.00127765060842
11,26.85739664675732,-70.72447783646099,20.59067076251397,171.9982234726986,38.49560186035219,34.01936908589263,40.28609497013601,47.44806740927129,36.70510875056837,59.08627262286615,-166.5158592098955,50.13380707394704,-172.7825850941389,35.80986219567645,165.7314975884553,173.7887165824824,42.07658807991983,29.54313631143307,128.9155039044352,-69.82923128156908,34.91461564078453,37.60035530546027,39.39084841524411,-172.7825850941389,32.22887597610881,-163.8301195452198,54.61003984840659,34.01936908589262,14.32394487827058,43.86708118970365,43.86708118970365,23.27641042718969,39.39084841524411,170.2077303629148,53.71479329351468,34.01936908589263,30.43838286632499,177.3697028020501,25.06690353697351,30.43838286632499,24.17165698208161,25.96215009186542,40.28609497013601,-90.41990204408305,37.60035530546028,38.49560186035219,60.87676573264996,52.81954673862276,34.91461564078454,179.1601959118339,-105.6390934772455,163.9410044786714,49.23856051905513,36.70510875056836,34.91461564078455,51.92430018373086,51.92430018373086,40.28609497013601,58.19102606797424,35.80986219567644,26.85739664675734,-103.8486003674617,42.07658807991983,51.02905362883894,48.34331396416322,34.01936908589263,-86.8389158245154,49.23856051905511,175.5792096922663,-176.3635713137065,47.4480674092713,55.5052864032985,58.19102606797424,-21.48591731740587,47.4480674092713,51.92430018373085,42.07658807991982,50.13380707394703,-60.87676573264996,-82.36268305005585,-73.41021750113673,-176.3635713137065,49.23856051905511,178.264949356942,54.61003984840659,37.60035530546028,179.1601959118339,47.4480674092713,34.01936908589263,-86.8389158245154,42.07658807991983,-168.3063523196793,43.86708118970365,-85.94366926962348,36.70510875056837,0.8952465548919122,-114.5915590261646,154.0932923748604,56.40053295819041,35.80986219567645,43.86708118970366,34.91461564078455,61.77201228754188,-179.9445575332742,60.87676573264997,51.92430018373086,38.49560186035218,44.76232774459556,71.6197243913529,57.29577951308232,-94.00088826365068,61.77201228754188,62.6672588424338,59.98151917775806,60.87676573264997,41.18134152502792,73.41021750113673,50.13380707394703,-78.78169683048819,39.39084841524409,54.61003984840659,55.50528640329849,47.4480674092713,67.14349161689334,-81.46743649516392,64.45775195221761,28.64788975654117,-91.31514859897496,52.81954673862278,51.92430018373086,-76.99120372070438,54.61003984840659,20.59067076251396,119.9630383555161,-79.67694338538011,67.14349161689334,55.50528640329851,-156.6681471060845,171.9982234726986,176.4744562471582,173.7887165824824,47.4480674092713,167.5219906982391,53.71479329351467,-88.62940893429922,51.02905362883894,54.61003984840659,170.2077303629148,43.86708118970365,-166.5158592098955,71.6197243913529,42.07658807991982,58.19102606797424,169.3124838080229,-75.20071061092054,25.96215009186542,41.18134152502792,55.5052864032985,107.4295865870293,49.23856051905513,-61.77201228754187,-102.9533538125698,34.01936908589265,-71.6197243913529,48.34331396416322,48.34331396416321,158.56952514932,31.33362942121688,44.76232774459557,28.78153827467516,33.27388982475875
12,127.1250107946514,98.47712103811024,-17.90493109783823,-19.69542420762204,-119.0677918006242,111.010572806597,-125.3345176848676,103.8486003674617,110.1153262517051,115.5976905145082,126.2297642397595,111.010572806597,-37.60035530546028,-116.3820521359485,-13.42869832337867,-17.90493109783823,102.9533538125698,118.1725452457323,17.90493109783822,179.9445575332742,96.68662792832643,108.3248331419213,120.858284910408,-29.54313631143306,137.8679694533543,-40.28609497013602,120.0739232889678,109.3309646302648,-97.58187448321834,-125.3345176848676,-127.1250107946514,120.858284910408,119.0677918006242,-11.63820521359486,118.1725452457323,-111.9058193614889,126.2297642397595,-17.90493109783822,121.8644163987516,115.4868055810566,-18.80017765273014,124.5501560634273,-17.00968454294631,113.6963124712727,-17.90493109783823,120.858284910408,-148.6109281120573,-127.1250107946514,-116.3820521359485,-42.07658807991983,124.4392711299757,-11.63820521359484,129.8107504593271,123.5440245750838,106.5343400321374,129.0263888378869,126.2297642397595,0,-46.55282085437939,-14.32394487827058,-13.42869832337867,115.4868055810566,-17.90493109783823,116.3820521359485,99.37236759300215,119.9630383555161,107.4295865870294,111.1214577400487,-15.21919143316249,-22.38116387229778,112.8010659163808,107.540471520481,114.7024439596163,-174.5730782039227,-122.6487780201919,-121.7535314652999,117.2772986908404,96.68662792832642,93.10564170875877,101.162860702786,109.2200796968132,-20.59067076251397,121.7535314652999,-13.42869832337867,-120.858284910408,126.2297642397595,-24.17165698208161,114.5915590261646,119.0677918006242,107.4295865870294,112.0167042949406,-34.91461564078455,-112.8010659163808,141.448955672922,121.7535314652999,-64.45775195221762,108.3248331419213,-30.43838286632497,104.7438469223536,-119.9630383555161,116.3820521359485,115.4868055810566,105.6390934772455,-15.21919143316249,99.48325252645384,102.9533538125698,-108.3248331419213,118.1725452457323,-149.5061746669492,-130.705997014219,103.8486003674617,99.48325252645378,-132.4964901240029,103.8486003674617,-158.4586402158683,121.7535314652999,-130.7059970142191,-122.6487780201919,97.58187448321833,108.3248331419213,-23.2764104271897,100.3784990813458,111.1214577400486,124.4392711299757,100.2676141478941,93.21652664221045,117.2772986908404,101.162860702786,115.4868055810566,105.6390934772455,96.68662792832643,-133.3917366788948,-99.37236759300215,29.54313631143307,112.8010659163808,102.0581072576779,114.5915590261646,-47.4480674092713,-17.90493109783822,-7.161972439135283,-10.74295865870295,-24.1716569820816,-10.74295865870293,110.1153262517051,124.4392711299757,-118.1725452457323,103.8486003674617,-7.161972439135283,129.8107504593272,-34.01936908589263,102.0581072576779,114.5915590261646,105.6390934772455,-24.17165698208161,102.9533538125698,119.0677918006242,111.9058193614889,84.15317615983966,-35.80986219567646,-28.64788975654116,100.2676141478941,34.91461564078453,116.3820521359485,90.41990204408305,119.1786767340759,-118.1725452457323,-12.53345176848676,96.68662792832643,113.6963124712727,40.31778221957266,102.3938247157624
13,-110.1153262517051,111.010572806597,133.3917366788948,136.9727228984624,-4.476232774459561,-102.0581072576779,16.11443798805441,-88.62940893429922,-98.47712103811024,124.4392711299757,123.5440245750838,-102.0581072576779,141.448955672922,4.476232774459561,139.6584625631382,132.4964901240029,-96.68662792832642,134.3978681672384,79.6769433853801,7.16197243913529,-75.20071061092054,138.8741009416979,-111.010572806597,114.5915590261646,-125.3345176848676,132.4964901240029,111.9058193614889,123.5440245750838,-14.32394487827058,9.84771210381102,-0.8952465548919122,126.2297642397595,-95.7913813734345,131.601243569111,123.6549095085354,8.05721899402721,-108.3248331419213,117.2772986908404,126.2297642397595,-94.89613481854259,136.9727228984624,127.1250107946514,132.4964901240029,132.4964901240029,134.2869832337867,135.2931147221303,17.00968454294632,0.8952465548919122,11.63820521359484,155.7729005511926,130.705997014219,115.4868055810566,120.0739232889678,136.1883612770222,-104.7438469223536,107.4295865870293,120.9691698438597,115.4868055810566,142.3442022278139,119.0677918006242,133.3917366788948,131.601243569111,135.1822297886786,132.6073750574545,-90.41990204408303,132.6073750574545,133.3917366788948,129.8107504593271,113.6963124712727,135.1822297886786,120.9691698438597,142.3442022278139,124.4392711299757,167.4111057647874,-4.476232774459547,12.53345176848676,130.8168819476707,-91.31514859897494,132.4964901240029,127.1250107946514,135.1822297886786,130.7059970142191,-114.5915590261646,128.9155039044352,-4.476232774459561,122.7596629536435,129.8107504593272,129.9216353927788,131.7121285025626,159.3538867707602,132.4964901240029,125.3345176848676,8.952465548919108,-140.5537091180301,-95.79138137343452,25.96215009186542,112.9119508498325,111.010572806597,-105.6390934772455,8.952465548919108,131.7121285025626,124.4392711299757,-95.7913813734345,135.1822297886786,136.9727228984624,129.9216353927788,-17.00968454294632,127.2358957281031,7.161972439135283,8.057218994027203,136.0774763435705,131.601243569111,2.685739664675729,133.5026216123464,124.4392711299757,-103.8486003674617,-5.371479329351473,-4.476232774459561,134.2869832337867,-82.36268305005585,143.2394487827058,136.0774763435705,119.0677918006242,106.6452249655891,126.2297642397595,141.448955672922,126.3406491732111,133.3917366788948,-103.8486003674617,137.0836078319141,122.6487780201918,12.53345176848676,-21.48591731740586,159.4647717042119,120.858284910408,154.0932923748604,-104.7438469223536,138.7632160082462,134.2869832337867,115.4868055810566,119.9630383555161,133.3917366788948,117.2772986908404,-97.58187448321833,121.7535314652999,-8.05721899402721,129.9216353927788,132.4964901240029,131.7121285025626,155.7729005511925,132.6073750574545,-101.162860702786,124.5501560634273,124.4392711299757,132.4964901240029,-94.89613481854259,125.4454026183192,-81.46743649516392,162.9348729903278,126.2297642397595,127.1250107946514,68.93398472667718,-95.79138137343452,136.9727228984625,128.0202573495433,-8.057218994027195,126.2297642397595,-138.7632160082462,132.6073750574545,68.0902057891397,138.5394043695232
14,-48.3433139641632,-141.448955672922,-145.9251884473815,-148.6109281120573,81.46743649516392,-34.91461564078455,66.24824506200144,-43.86708118970365,-47.4480674092713,81.46743649516392,121.8644163987516,-48.3433139641632,80.57218994027201,85.94366926962348,-136.9727228984624,80.57218994027201,-41.18134152502792,82.36268305005585,150.5123061552928,171.9982234726986,-48.34331396416322,80.57218994027201,-34.01936908589262,97.58187448321834,-33.12412253100072,88.62940893429922,89.52465548919113,91.31514859897496,91.31514859897496,73.41021750113673,95.7913813734345,-145.0299418924896,-41.18134152502792,93.10564170875878,82.36268305005584,78.78169683048819,-45.65757429948748,123.5440245750838,78.78169683048819,-56.40053295819042,-148.6109281120573,82.36268305005584,-153.0871608865168,-136.9727228984624,-142.3442022278139,77.88645027559627,84.15317615983966,85.04842271473157,75.20071061092055,76.99120372070436,98.58800597156187,87.73416237940731,88.62940893429922,82.36268305005584,-36.70510875056836,89.52465548919113,76.99120372070436,-141.448955672922,-149.5061746669492,-128.9155039044352,-150.4014212218411,-151.296667776733,-149.5061746669492,76.99120372070436,-42.07658807991983,78.78169683048819,-136.9727228984624,95.79138137343452,105.6390934772455,-145.0299418924896,92.21039515386686,80.57218994027201,80.57218994027201,-68.93398472667717,101.162860702786,82.36268305005584,79.67694338538011,-48.34331396416323,-142.3442022278139,-136.0774763435705,-161.144379880544,-151.296667776733,-36.70510875056837,83.25792960494775,84.15317615983966,73.41021750113673,79.67694338538011,85.04842271473157,90.41990204408305,-170.9920919843551,94.89613481854261,92.21039515386687,66.24824506200144,11.63820521359484,-42.97183463481173,153.9824074414087,125.3345176848676,84.15317615983966,-44.76232774459555,80.57218994027203,89.52465548919112,-148.6109281120573,-55.5052864032985,-159.3538867707602,77.88645027559627,84.15317615983966,86.8389158245154,74.30546405602864,75.20071061092055,89.52465548919113,-142.3442022278139,94.89613481854259,89.52465548919113,76.99120372070438,-87.73416237940731,-63.56250539732572,88.62940893429922,86.8389158245154,-153.0871608865168,-40.28609497013601,178.264949356942,94.00088826365069,108.3248331419213,93.10564170875878,-136.0774763435705,78.78169683048819,85.04842271473157,-135.1822297886786,-51.02905362883894,76.09595716581245,-145.9251884473815,85.94366926962348,97.58187448321833,72.51497094624482,-141.448955672922,62.6672588424338,-49.23856051905511,74.30546405602863,89.52465548919113,82.36268305005584,92.21039515386687,54.61003984840658,85.94366926962348,-59.08627262286613,87.84504731285898,85.94366926962348,69.82923128156909,-135.1822297886786,73.41021750113671,69.82923128156908,85.04842271473157,-61.77201228754187,81.46743649516392,84.15317615983966,83.36881453839942,-54.61003984840659,85.94366926962348,-49.23856051905512,41.18134152502792,-139.6584625631382,-149.5061746669492,-79.6769433853801,-51.92430018373085,-143.2394487827058,83.25792960494775,81.46743649516392,85.94366926962348,-42.97183463481176,79.6769433853801,14.33383506222948,80.03640647970221
15,23.27641042718969,133.3917366788948,130.7059970142191,116.3820521359485,-109.2200796968132,-109.3309646302648,-111.010572806597,-126.3406491732111,27.75264320164925,-110.1153262517051,-157.674278594428,25.96215009186542,-104.7438469223536,-108.3248331419213,112.8010659163808,-104.7438469223536,23.2764104271897,-99.37236759300215,-117.3881836242921,-103.0642387460215,27.75264320164925,-105.6390934772456,-113.8071974047244,-108.3248331419213,11.63820521359484,-94.00088826365069,-103.8486003674617,-105.6390934772455,-113.6963124712727,-103.8486003674617,-110.1153262517051,125.3345176848676,-120.9691698438597,-117.2772986908404,-107.4295865870293,-107.4295865870293,-101.2737456362377,-142.3442022278139,-95.79138137343452,-99.48325252645384,129.8107504593271,-107.4295865870294,127.1250107946514,107.4295865870293,118.1725452457323,-102.9533538125698,-102.9533538125698,-111.010572806597,-105.6390934772455,-103.8486003674617,-113.8071974047244,-108.3248331419213,18.80017765273014,-104.7438469223536,31.3336294212169,-108.3248331419213,-106.5343400321374,117.2772986908404,128.0202573495433,105.6390934772455,121.7535314652999,124.4392711299757,118.1725452457323,-113.6963124712727,-112.9119508498325,23.27641042718969,114.5915590261646,-127.1250107946514,-114.5915590261646,120.858284910408,14.32394487827058,-119.0677918006242,-118.1725452457323,24.1716569820816,-124.4392711299757,-118.1725452457323,-102.0581072576779,-118.2834301791839,132.4964901240029,119.9630383555161,121.7535314652999,126.2297642397595,3.580986219567649,-109.2200796968132,-107.4295865870293,-96.68662792832642,-95.79138137343452,-107.4295865870293,-113.6963124712727,124.4392711299757,-115.4868055810566,-111.010572806597,-117.2772986908404,10.74295865870293,-121.8644163987516,-50.13380707394703,0.8952465548919051,-81.46743649516392,23.27641042718969,-112.8010659163808,10.74295865870293,132.4964901240029,28.64788975654115,123.5440245750838,-111.010572806597,-109.2200796968132,-111.9058193614889,22.38116387229779,-94.89613481854259,-111.9058193614889,126.2297642397595,-118.1725452457323,-110.1153262517051,19.69542420762205,61.77201228754188,42.97183463481176,-104.7438469223536,-108.3248331419213,127.1250107946514,-130.8168819476707,134.2869832337867,-111.9058193614889,-111.010572806597,-102.0581072576779,123.5440245750838,-104.7438469223536,28.64788975654115,115.4868055810566,30.43838286632497,-99.37236759300217,130.7059970142191,-102.0581072576779,-115.4868055810566,22.38116387229778,123.5440245750838,10.74295865870293,26.85739664675734,-106.5343400321374,-118.1725452457323,-103.8486003674617,-105.6390934772455,-73.41021750113671,-102.9533538125698,-98.58800597156193,-121.8644163987516,-100.2676141478941,-93.10564170875878,94.89613481854259,-107.4295865870293,-120.858284910408,-116.3820521359485,-87.84504731285898,-102.0581072576779,-105.6390934772455,-110.2262111851567,23.27641042718969,-103.8486003674617,36.70510875056836,-73.41021750113673,124.4392711299757,132.4964901240029,44.76232774459557,25.06690353697351,133.3917366788948,-111.9058193614889,-101.162860702786,-95.7913813734345,65.35299850710953,25.96215009186542,-34.91053391970438,-112.0553314337695


==> data/16/board1_x2y2_allpacketsAndMean_16.csv <==
d,s1,s2,s3,s4,s5,s6,s7,s8,s9,s10,s11,s12,s13,s14,s15,s16,s17,s18,s19,s20,s21,s22,s23,s24,s25,s26,s27,s28,s29,s30,s31,s32,s33,s34,s35,s36,s37,s38,s39,s40,s41,s42,s43,s44,s45,s46,s47,s48,s49,s50,s51,mean
0,172.3868442370917,-166.6501461931293,85.80938228638968,58.05673908474046,95.65709439020071,76.59546286365713,124.9018151833365,91.47927713403845,56.26624597495663,147.3569023446021,-95.92566835666831,108.1905461586875,105.2063909757144,90.359538349817,-140.6879961012638,67.90445118855149,34.78032865755074,-78.61756829542468,141.4255536231399,111.7715323782551,116.546180671012,164.6650024058457,47.61219594433479,111.1747013416605,89.39036850595733,-43.70295265464014,-152.624616833156,39.85339246860491,177.5338313371136,-149.6774232946669,53.5805063102809,68.7996977434434,26.72310966352353,74.80496975387337,145.8278631086316,103.1174823476333,-35.64573366061293,-25.79802155680193,81.92998054852478,-138.89750299148,94.16501679871419,-164.8966147278294,112.0699478965524,108.7873771952821,-153.5568250325318,42.24071661498334,164.7019640503296,100.1333271646603,72.08226844471375,166.4924571601134,-104.2813028689928,44.69447234782981
1,122.2899988076285,122.2160755186608,-100.7003166494251,56.26624597495663,-105.1765494238847,50.59635112730786,-152.3262013148587,-65.78570100864061,-59.51897512439723,-178.3622746956919,136.8384359152286,-161.2786668637778,-102.490809759209,-137.7777642072586,110.5778703050659,-66.97936308182982,8.519763047388011,47.01536490774021,126.6923082931203,-113.2337684179119,-102.7892252775063,154.7803286575507,18.36747515119905,-108.7575356434524,-43.40453713634284,6.430854419306911,129.0796324394987,-85.51808686074656,176.5276998487701,141.6500458524694,-35.94414917891024,-108.7944972879362,35.07874417584807,62.83138737749732,-168.7760164656943,-129.9450374425609,15.68173548652331,5.535607864414999,-115.0242615276957,121.6192444820662,-101.2971476860198,131.503918230361,-97.41774594815483,-146.9547219855072,127.3261009741988,-131.4740766785313,173.2451291474997,-154.1166944246425,10.90708719376644,173.8419601840943,-178.0638591773946,-13.46056113501607
2,49.40268905411864,-1.626364574720299,-29.67742329466685,-102.1923942409117,25.52944759033434,8.519763047388011,74.76800810938946,78.05057881065977,-10.87724564193672,-6.10259734917986,4.640361309523087,26.12627862692895,3.446699236333842,-104.5797183872901,-4.610519757693339,68.20286670684877,-169.7082246650701,-63.09996134396488,13.59282685844218,-19.82971119085585,-9.385168050450204,31.79617347457773,-2.820026647909515,-9.683583568747508,-43.14308326252944,7.922932010793403,-19.82971119085585,64.36042661346772,-14.75664737980168,3.745114754631174,-13.56298530661246,101.960781918928,-68.17302515501905,-113.2707300623958,-24.60435948361271,10.60867167546914,-9.981999087044812,-27.88693018488303,10.60867167546914,-24.30594396531538,25.23103207203704,23.44053896225321,9.116594083982619,-6.699428385774468,-5.804181830882555,78.38595597344096,1.95462164484735,14.48807341333412,-55.341157868235,-23.70911292872077,-47.28393887420776,-5.816609138354688
3,-30.87108536785607,-120.0973253387499,-40.15892807955635,132.3622031407691,37.46606832222648,35.07874417584807,26.42469414522625,85.51096676809237,169.6641429279321,-116.217923600885,-59.51897512439723,86.10779780468698,-164.9705380167971,7.922932010793403,-114.1290149728038,95.95550990849802,-110.2865748794228,-57.72848201461341,-68.76985619161364,-153.6307483214996,-107.0409658226363,-143.3737357659396,68.20286670684879,72.38068396301105,-124.6105197576933,-110.8464442715335,-96.82091491156022,131.1685410675799,-126.6624667412906,-130.2434529608582,138.9273445433098,87.00304435957889,172.6482981109051,152.6914200294697,-62.20471478907297,-58.92214408780262,-112.9353528996146,-50.86492509377544,172.9467136292023,-112.0401063447227,-131.8094538413126,-150.5357082050749,163.9942480802832,-25.20119052020729,-116.2179236008849,149.0734721654181,-132.6307771072367,45.52328731625369,126.9907238114176,-117.1131701557769,-78.05769890331395,-16.98955715100296
4,150.863965275202,35.67557521244268,-171.2003022565566,-93.23992869199257,26.72310966352356,-99.80507009453324,56.26624597495663,-119.202078783858,-99.80507009453324,-52.39396432974581,-91.74785110050605,32.39300451117231,-92.94151317369527,-23.70911292872077,-18.97142628044776,-109.6527821983443,-95.92566835666828,78.94582536555168,-82.49697003328963,-100.7003166494251,-152.0647474410453,95.65709439020071,-123.6783115583175,47.91061146263212,-169.9696785388835,102.5206513110387,-104.3182645134767,-109.6527821983443,-39.52513539847789,-78.09466054779784,-103.3860563141009,-89.36052695412759,-154.7135254612371,-123.9767270766148,-97.79008475541991,-127.333221066853,-12.66773875172055,66.71078911536227,-85.48112521626267,-8.526883140042173,-159.2267198801806,-18.37459524385326,-91.74785110050603,154.4449514947696,-70.03744155377063,-98.01457698474944,-14.75664737980168,98.34283405487645,-86.37637177115458,-50.56650957547814,-64.29362341715409,-49.78963143097958
5,-61.01105271588375,65.21871152387575,-58.02689753291071,-38.92830436188328,-63.99520789885679,-28.18534570318036,-81.90013899669502,-59.81739064269453,-62.80154582566757,162.8375476515779,32.69142002946961,-25.7980215568019,-72.64925792947859,138.0320979884178,92.41148533341425,-60.11580616099184,-25.7980215568019,66.71078911536227,22.84370792565861,-31.76633192274798,-62.80154582566757,57.16149252984852,9.713425120577227,-56.53481994142419,15.98015100482061,7.326100974198795,-153.892202195313,-19.82971119085585,78.94582536555174,-115.0612231721796,-17.44238704447741,-43.10612161804553,97.44758749998454,12.69758030355027,-175.0427423499377,-123.7152732028014,121.3208289637689,-26.69326811169384,-46.98552335591049,121.3577906082527,-64.29362341715411,-99.84203173901714,-66.97936308182983,-58.32531305120801,-168.1791854290997,-61.90629927077566,-57.46702814079998,-63.09996134396488,-40.12196643507249,-6.139558993663741,-19.82971119085585,-21.8703066856473
6,-30.27425433126146,31.19934243798312,-72.64925792947861,72.38068396301105,-1.924780093017603,8.818178565685344,19.85955274268557,17.47222859630713,10.60867167546917,138.6658906694963,-10.87724564193672,-10.28041460534212,-1.02953353812569,-94.73200628347907,-16.5471404895855,65.51712704217306,-26.39485259339654,-20.42654222745045,28.21518725501008,-37.43622677039676,3.44669923633387,30.30409588309121,65.21871152387575,-43.40453713634284,-52.65541820355924,126.4308544193069,-55.63957338653231,-5.505766312585251,-57.16861262250268,14.18965789503679,84.31730469490321,-17.74080256277472,-79.51281485031659,37.16765280392917,69.99335981663262,-49.67126302058622,102.5576129555226,12.10074926695566,-33.2584095142345,115.0541030795255,-10.87724564193672,-164.0013681729374,37.16765280392917,13.89124237673951,8.221347529090707,6.729269937604187,134.7864889316314,-0.1342869832337783,-10.28041460534212,107.6306767665768,12.9959958218476,9.265050415176443
7,172.3868442370916,-140.3895805829666,159.5180153058237,4.938776827820391,115.0541030795255,51.49159768219977,145.8278631086316,89.39036850595733,106.1016375306064,124.9757384723042,15.68173548652331,89.39036850595733,94.7618478353088,-43.70295265464014,-36.83939573380215,32.98983554776692,77.45374777406522,-128.1545443327771,-18.33763359936933,121.6192444820662,103.1174823476333,-162.1739134186697,-21.02337326404506,147.8798100922289,82.82522710341664,139.5980988688722,-76.82707518564085,42.24071661498334,-18.30067195488544,-99.80507009453324,-12.36932323342324,103.7143133842279,-27.58851466658572,-5.207350794287947,-116.217923600885,-107.600835214747,113.934364295304,41.94230109668604,108.7873771952821,157.8384071294915,117.7398427442012,-97.1193304298575,72.97751499960563,141.0532148158748,-63.69679238055946,84.01888917660585,-88.46528039923571,89.09195298766002,78.64740984725444,-105.1765494238847,22.246876889064,32.94587084324008
8,121.0963367344393,51.19318216390246,151.8700967635455,105.5048064940117,159.8903541130888,123.40973759185,135.4202816127099,153.2882510660643,142.5452924073613,38.06289935882108,104.9079754574171,-175.6026117420484,-147.2900991482884,33.58666658436152,17.47222859630713,159.853392468605,-177.4670281408,45.22487179795638,98.34283405487645,-39.22671988018058,-146.6563064672099,25.52944759033434,124.3049841467419,-175.0057807054538,-26.99168362999112,27.02152518182086,58.05673908474046,-171.2003022565566,106.698468567201,-37.73464228869406,113.8604410063363,154.4819131392535,-72.05242689288399,112.0699478965524,-24.0075284470181,61.37627143049468,85.51096676809237,-83.39221658818154,-145.2011905202073,23.14212344395591,-35.64573366061293,67.60603567025419,-43.10612161804553,82.89915039238446,-65.78570100864061,163.7327942064699,72.38068396301105,175.7433382273298,163.4343786881725,106.698468567201,102.819066829336,37.30725213863113
9,-137.1809331706639,14.7864889316314,-178.9960673767704,-148.4467995769938,-178.3622746956919,-165.7548996382374,129.6764634760933,173.3190524364675,164.0681713692511,-56.23640442312688,-101.2971476860198,144.0004083543639,118.9704664618743,-2.223195611314907,75.9616701825787,153.3252127105482,144.6711626799263,47.31378042603751,-85.18270969796536,1.656206126550046,110.5778703050659,13.29441134014488,-151.4309547599668,118.3366737807958,5.237192346117695,-57.76544365909734,-36.24256469720754,160.4871851496835,-93.83675972858718,14.48807341333409,176.0417537456271,166.1570799973322,3.148283718036538,-149.3420461318857,-106.4441347860417,87.00304435957889,38.06289935882108,124.6033996650392,123.7451147546311,-41.61404402655901,6.430854419306911,23.14212344395591,10.31025615717184,-110.3235365239067,135.9431893603368,161.0840161862781,-88.46528039923571,150.5655497569046,171.826974844981,-55.93798890482958,-82.49697003328963,18.44421321041322
10,-132.6677387517205,-51.16334061207274,-1.626364574720299,17.77064411460444,-6.699428385774468,12.69758030355027,16.87539755971252,8.221347529090707,3.148283718036538,-47.91773155528625,-31.16950088615337,-17.44238704447741,16.27856652311792,43.13596316987525,-42.80770609974823,14.48807341333409,-21.91861981893697,-134.4582318615044,-23.11228189212616,-11.47407667853133,16.57698204141522,-50.86492509377541,13.29441134014488,21.05321481587478,15.383319968226,-43.10612161804553,53.5805063102809,12.39916478525296,-26.99168362999112,26.72310966352356,20.45638377928017,1.357790608252714,65.81554256047036,12.99599582184757,-127.8930904589637,141.9484613707667,-140.7249577457477,128.8181785656853,-11.77249219682864,11.80233374865836,15.383319968226,15.383319968226,9.713425120577227,-129.3851680504502,-78.91598381372198,26.42469414522625,2.849868199739262,-1.924780093017603,-0.7311180198283864,-23.11228189212619,-52.05858716696466,-9.124759192696416
11,-41.31562850826171,139.5241755799044,-135.3165167719124,-86.37637177115455,-115.0242615276957,82.52681158511933,-134.7196857353178,-82.19855451499232,-64.29362341715409,-161.9494211893402,-35.38427978679954,-103.0876407958036,-126.9608822595879,93.56818576211958,85.51096676809237,-72.64925792947859,1.357790608252742,-172.0955488114485,82.82522710341664,-85.48112521626267,-125.4688046681014,136.5400203969314,-74.14133552096513,-116.5163391191822,-88.76369591753298,-161.0541746344483,100.7301582012549,-75.03658207585703,-146.1703603640669,53.28209079198359,-66.38253204523522,-78.31915277712737,41.04705454179413,48.20902698092942,-32.06474744104528,-174.7443268316404,-164.9335763723132,-163.7029526546401,-70.56034930139748,161.9053394522022,-132.6307771072367,72.97751499960566,-84.28746314307345,-33.2584095142345,63.4282184140919,-89.65894247242493,-177.2055742669866,-116.8147546374796,-81.30330796010041,-176.608743230392,62.53297185920002,-51.38263033815281
12,-65.18886997204601,-88.16686488093841,-44.59819920953205,-155.4212414312834,-69.10523335439484,64.62188048728115,-7.296259422369076,-101.9679020115822,58.95198563963234,-114.1290149728038,163.7327942064699,16.27856652311792,-22.25399698171816,-122.7830650034256,-119.7989098204526,122.2160755186608,169.6641429279321,-101.2971476860198,42.53913213328065,81.33314951193017,58.65357012133506,-98.01457698474941,170.2609739645267,40.45022350519952,-144.6782827725805,-107.8622890885604,-106.3702114970739,-97.79008475541991,-115.9195080825876,-102.1923942409117,-98.08850027371722,-171.8340949376351,-49.07443198399162,94.4634323170115,-116.5163391191822,-95.62725283837101,-116.5163391191822,-97.4177459481548,64.32346496898384,-122.186233966831,96.25392542679532,-120.0973253387499,-58.36227469569189,-77.12549070393817,-117.1131701557769,-149.15451554704,-109.6527821983443,-21.91861981893697,-149.4529310653373,-97.4177459481548,55.07258390176742,-44.18772440536393
13,76.85691673747061,-51.16334061207272,93.56818576211958,-73.54450448437051,-56.87019710420537,-73.54450448437051,126.393892774823,-110.8834059160174,77.75216329236252,-21.02337326404506,-62.50313030737027,154.1465359764723,-146.4318142378804,-52.35700268526196,-55.0427423499377,20.45638377928017,-83.09380106988424,28.21518725501005,-52.65541820355924,84.31730469490316,38.958145913713,-47.5823543925051,-18.03921808107202,-174.1844574395296,-66.38253204523522,-16.84555600788281,-68.17302515501905,-148.1853457031804,-45.19503024612666,32.094588992875,-119.5374559466392,-21.91861981893697,18.06905963290174,-53.25224924015387,98.34283405487645,93.86660128041689,-9.385168050450204,31.19934243798312,1.656206126550046,-35.04890262401833,90.28561506084924,-18.93446463596393,-157.771603933178,9.116594083982648,51.49159768219974,-64.5920389354514,-39.82355091677519,-108.2346278958255,-135.0181012536151,-79.51281485031659,-67.27777860012714,-23.67099950886643
14,-22.81386637382889,8.818178565685315,-101.9309403670982,56.56466149325394,-75.07354372034091,18.06905963290174,110.6148319495498,-1.924780093017603,-44.89661472782936,36.86923728563187,3.446699236333842,45.8586644790349,-56.83323545972149,26.72310966352356,30.30409588309118,-17.44238704447741,36.57082176733459,-95.0304218017764,-6.699428385774468,-4.312104239396035,104.944937101901,37.16765280392917,-78.31915277712737,-119.5374559466392,12.39916478525296,1.059375089955438,44.92645627965908,-9.385168050450204,3.44669923633387,-91.74785110050603,114.4942336874147,-19.53129567255854,12.39916478525296,4.640361309523087,-77.42390622223547,-50.86492509377541,2.849868199739262,-41.01721298996441,34.48191313925346,-9.981999087044812,-3.715273202801427,63.72663393238923,-64.8904544537487,-50.30505570166468,48.80585801752403,-41.91245954485632,-3.715273202801427,-67.91157128120562,-4.610519757693339,23.44053896225321,21.94846137076669,-5.044239561585191
15,-42.80770609974823,60.14564771282159,16.61394368589913,98.08138018106303,-154.4151099429398,84.61572021320046,112.4422867038176,-163.4045371363428,-43.40453713634284,26.72310966352356,99.53649612806566,119.9026746612501,-114.1290149728038,85.21255124979507,89.09195298766002,-145.2011905202073,135.0849044499287,100.7301582012549,100.7301582012549,-80.7064769235058,167.0523265522241,45.82170283455099,20.15796826098287,-163.9644065284535,-179.2205596061,44.62804076136177,78.34899432895708,-136.5471404895856,101.6254047561468,95.0602633536061,31.19934243798312,-157.4362267703967,-43.70295265464014,113.5989871325228,15.98015100482061,-10.87724564193672,48.50744249922673,26.42469414522623,-115.6210925642904,57.16149252984854,-164.5612375650482,-2.223195611314907,-135.9503094529908,38.69669203989957,-22.21703533723428,-109.3913283245308,99.83491164636297,164.7019640503296,22.5452924073613,88.49512195106541,84.91413573149777,9.566364885982281


==> data/16/filered_board_packets_mean_at_x2y2.csv <==
d,b1,b2,b4,b5
0,113.1253670260444,-75.90975178000858,-55.717936915078,30.64410306976376
1,164.8293207252226,-79.69452437770939,99.7677583364152,-74.52927569475162
2,6.816114740017184,56.02567791832212,147.4034545138411,-114.7700684391954
3,-104.326899589486,33.83341892156619,164.445601551708,-112.4190253466943
4,-106.6078739341474,118.2005217005726,100.1557083285326,-10.35424300215317
5,-80.39689045993411,136.5810525306972,-90.87022481126699,79.92450066034073
6,6.150844467756599,77.18280808598425,-101.2564198653858,128.1041867140644
7,99.98784959949035,-116.7833523017924,-55.717936915078,168.6980226874446
8,119.2636269845068,-75.98405134645098,-54.54292581178237,39.41163934026625
9,168.9743220816779,-82.36268305005584,105.069168917927,-77.3194804274932
10,-6.095657222508251,34.00127765060844,142.10897424067,-115.9624053133429
11,-111.6636610660043,33.27388982475875,166.4799315608046,-111.7099841776063
12,-119.3678368310952,102.3938247157623,101.7879725073529,-11.13462902646816
13,-79.16913637965065,138.5394043695233,-93.22396739350609,94.31132875663272
14,-7.973289629506084,80.03640647970221,-96.40956286966066,122.6863842731109
15,99.45629695752328,-112.0553314337695,-33.27388982475875,167.0954135672927


==> data/16/filered_board_packets_mean_at_x2y2_sineFits.csv <==
d,b1,b2,b4,b5
0,145.7916028081626,-96.09603150456539,-49.12130017829791,35.63726238184477
0.1515151515151515,146.5625267621887,-97.27357308718251,-33.21538489458576,19.0534717831538
0.303030303030303,145.3557676225844,-96.86478508920683,-16.20861264006868,2.397976727842234
0.4545454545454546,142.1886879283327,-94.8753847291502,1.630380677883565,-14.10000700134293
0.6060606060606061,137.1068548045113,-91.33319532037373,20.01981353807392,-30.21343131956997
0.7575757575757576,130.1833843542599,-86.28775714038204,38.66920977556763,-45.72054051465071
0.9090909090909092,121.5178896831634,-79.80963457146075,57.28398689080619,-60.40792308722776
1.060606060606061,111.2350476916023,-71.98942920283537,75.57010922164287,-74.07344875647202
1.212121212121212,99.48280525569558,-62.93651269688645,93.23873247763255,-86.52905021171375
1.363636363636364,86.43025060583793,-52.77749714127344,110.0107662723507,-97.60331132706382
1.515151515151515,72.26518052889064,-41.65446428028466,125.6212825848037,-107.1438262195706
1.666666666666667,57.19139839649043,-29.72297839099139,139.8237005146685,-115.0192966851499
1.818181818181818,41.42578189474919,-17.14991059568122,152.393681229724,-121.1213391470139
1.96969696969697,25.19516264409185,-4.111105039255051,163.1326715815845,-125.3659762490643
2.121212121212121,8.733062604457006,9.211080428084781,171.8710404154236,-127.6947925666864
2.272727272727273,-7.723665778380351,22.63032466738848,178.4707580331021,-128.0757385298528
2.424242424242424,-23.93824734465657,35.95894909719168,182.8275764853871,-126.5035714948089
2.575757575757576,-39.6773908804959,49.01054252463988,184.872676253756,-122.9999278942364
2.727272727272728,-54.71464565167295,61.60256825119558,184.5737533111005,-117.6130254729521
2.878787878787879,-68.83365951831979,73.55891699052498,181.9355293903122,-110.416999707024
3.03030303030303,-81.83129175366435,84.71236989401987,176.9996774006415,-101.510883538621
3.181818181818182,-93.52053578036754,94.90693723662375,169.8441631699388,-91.01724446765807
3.333333333333333,-103.7332097728835,104.0000400546197,160.5820139104991,-79.08049775681737
3.484848484848485,-112.3223764141501,111.8645042234777,149.3595328616005,-65.86491896390693
3.636363636363637,-119.1644569917764,118.3903390870277,136.3539883099229,-51.55238315342694
3.787878787878788,-124.1610094166545,123.4862757624456,121.7708134916612,-36.3398619007048
3.939393939393939,-127.2401445823264,127.0810436066599,105.8403616061764,-20.43671253525303
4.090909090909091,-128.3575606868891,129.1243669917985,88.81426719840297,-4.061796929255118
4.242424242424242,-127.4971806358847,129.587668449,70.96147138495883,12.55953051709966
4.393939393939394,-124.6713833553848,128.4644683465706,52.56397370877043,29.19852424156544
4.545454545454546,-119.9208256871983,125.7704755126802,33.91237772515164,45.62619555554338
4.696969696969697,-113.3138574287261,121.5433675351663,15.30130068045376,61.61646402573317
4.848484848484849,-104.9455379337209,115.8422638111252,-2.975280208823058,76.94926883187333
5,-94.93626842284368,108.7468987161021,-20.62867136712394,91.41359728153559
5.151515151515151,-83.43005968198241,100.3565064567526,-37.38002301149248,104.8103888030292
5.303030303030303,-70.59246007223979,90.78843320317995,-52.9647338124517,116.9552744511686
5.454545454545455,-56.60817366284919,80.17649591135819,-67.13663048888435,127.6811142243526
5.606060606060606,-41.67840275670681,68.66911078878778,-79.67185631678379,136.8402972739655
5.757575757575758,-26.01795304357679,56.42721757824786,-90.37240712969415,144.3067733502205
5.909090909090909,-9.852143031277738,43.62202869015599,-99.06925895681334,149.9777875273414
6.060606060606061,6.586437778843131,30.43263466366916,-105.6250378951532,153.7752943344933
6.212121212121212,23.06127532961371,17.04349944602037,-109.9361900429348,155.6470318309534
6.363636363636364,39.33533391123693,3.641880520557399,-111.934617218346,155.5672408439127
6.515151515151516,55.17446656989384,-9.584790034995883,-111.5887526261394,153.5370194706354
6.666666666666667,70.35078395367157,-22.4515269321172,-108.9040594810369,149.5843079662553
6.818181818181818,84.64593312573029,-34.77837883480998,-103.9229447117755,143.7635042251873
6.96969696969697,97.85423916999198,-46.39294511918199,-96.72408910890891,136.1547151479646
7.121212121212121,109.7856643887391,-57.13278703043459,-87.42120449723035,126.8626541963188
7.272727272727273,120.2685425159523,-66.84769951535384,-76.16123756429519,116.0152003085394
7.424242424242425,129.152048607231,-75.40181195695837,-63.12204871704677,103.7616380075686
7.575757575757576,136.3083690701594,-82.6754884308921,-49.12130017829791,90.27060292176446
7.727272727272728,141.6345406132794,-88.56700090699843,-33.21538489458576,75.72776099242645
7.878787878787879,145.0539316553487,-92.99395199504607,-16.20861264006868,60.33325330723317
8.030303030303031,146.51734488075,-95.89442733640192,1.630380677883565,44.29894172422915
8.181818181818182,146.0037250777677,-97.22786152455501,20.01981353807392,27.84549319255655
8.333333333333334,143.520462075539,-96.97560544391834,38.66920977556763,11.19934289601209
8.484848484848484,139.1032844211005,-95.1411870922343,57.28398689080619,-5.410421986831642
8.636363636363637,132.8157453262753,-91.75026223877839,75.57010922164287,-21.75521501971364
8.787878787878789,124.7483082804679,-86.85025560844559,93.23873247763255,-37.61009635446773
8.939393939393939,115.0170454853321,-80.50969761003904,110.0107662723507,-52.75686839183685
9.090909090909092,103.7619678378948,-72.81726588513152,125.6212825848037,-66.98707865429895
9.242424242424242,91.14501048991505,-63.88054508218742,139.8237005146685,-80.10488854485433
9.393939393939394,77.34770296672133,-53.82452220146745,152.393681229724,-91.9297685114245
9.545454545454545,62.56855736726298,-42.789838554492,163.1326715815845,-102.2989825255433
9.696969696969697,47.02021222327394,-30.93082278576859,171.8710404154236,-111.0698276835255
9.84848484848485,30.92637311097183,-18.41333246650994,178.4707580331021,-118.1215981083277
10,14.51859403297336,-5.412434447331073,182.8275764853871,-123.3572461245546
10.15151515151515,-1.967054120919853,7.890043587996399,184.872676253756,-126.7047178452316
10.3030303030303,-18.29338010074369,21.30805612430683,184.5737533111005,-128.1179447897682
10.45454545454546,-34.22548494284646,34.65394180646197,181.9355293903122,-127.5774778862984
10.60606060606061,-49.53414163553983,47.74104802954962,176.9996774006415,-125.0907551331478
10.75757575757576,-63.9990931781706,60.38634142092897,169.8441631699388,-120.6919992358223
10.90909090909091,-77.41222158198579,72.41296770448903,160.5820139104991,-114.44174662826
11.06060606060606,-89.58054221803249,83.65272514543383,149.3595328616005,-106.4260143600322
11.21212121212121,-100.3289804301804,93.94841698253762,136.3539883099229,-96.75511631493819
11.36363636363636,-109.5028904640799,103.1560499472733,121.7708134916612,-85.56214505239552
11.51515151515152,-116.9702804703547,111.1468481218137,105.8403616061764,-73.00114016478385
11.66666666666667,-122.6237115692577,117.8090539705313,88.81426719840297,-59.24496835812693
11.81818181818182,-126.3818436535383,123.0494913561704,70.96147138495883,-44.48294443080169
11.96969696969697,-128.1906056889077,126.7948686806909,52.56397370877043,-28.91822589077746
12.12121212121212,-128.0239736741225,128.9928039253458,33.91237772515164,-12.76501706710866
12.27272727272727,-125.8843450675963,129.612557254008,15.30130068045376,3.754378806822002
12.42424242424242,-121.8025042933871,128.645460933718,-2.975280208823058,20.41261896857006
12.57575757575758,-115.8371798228508,126.1050405596806,-20.62867136712394,36.98044985676239
12.72727272727273,-108.0741992045558,122.0268258892812,-37.38002301149248,53.22986213797205
12.87878787878788,-98.62525419966966,116.4678539307598,-52.9647338124517,68.93722861031456
13.03030303030303,-87.62629378973273,109.5058712362296,-67.13663048888435,83.88638179939858
13.18181818181818,-75.23556817780553,101.2382465555987,-79.67185631678379,97.8715888922236
13.33333333333333,-61.63135192539878,91.78060905877163,-90.37240712969415,110.7003830674784
13.48484848484848,-47.00937898410294,81.26523117165814,-99.06925895681334,122.1962122569825
13.63636363636364,-31.58002652602014,69.83917864328393,-105.6250378951532,132.2008688855639
13.78787878787879,-15.5652880913198,57.6622537167576,-109.9361900429348,140.5766671508718
13.93939393939394,0.8044203975110999,44.90476017044817,-111.934617218346,147.2083378790307
14.09090909090909,17.29357580048021,31.74512148701313,-111.5887526261394,152.004614878803
14.24242424242424,33.66493640622906,18.36738546203961,-108.9040594810369,154.8994909625833
14.39393939393939,49.68295530453356,4.958650152288069,-103.9229447117755,155.8531263486485
14.54545454545455,65.11716937444345,-8.293552836340886,-96.72408910890891,154.8523969430734
14.6969696969697,79.74551512817271,-21.20388112436401,-87.42120449723035,151.9110749557657
14.84848484848485,93.35752370323959,-33.59177371623471,-76.16123756429519,147.069639364948
15,105.7573490341266,-45.28397628648438,-63.12204871704677,140.3947188385095


==> data/16/p5_000_phaseDiffsInChamber.csv <==
d,s1,s2,s3,s4,s5,s6,s7,s8,s9,s10,s11,s12,s13,s14,s15,s16,s17,s18,s19,s20,s21,s22,s23,s24,s25,s26,s27,s28,s29,s30,s31,s32,s33,s34,s35,s36,s37,s38,s39,s40,s41,s42,s43,s44,s45,s46,s47,s48,s49,s50,s51,s52,s53,s54,s55,s56,s57,s58,s59,s60,s61,s62,s63,s64,s65,s66,s67,s68,s69,s70,s71,s72,s73,s74,s75,s76,s77,s78,s79,s80,s81,s82,s83,s84,s85,s86,s87,s88,s89,s90,s91,s92,s93,s94,s95,s96,s97,s98,s99,s100,s101,s102,s103,s104,s105,s106,s107,s108,s109,s110,s111,s112,s113,s114,s115,s116,s117,s118,s119,s120,s121,s122
0,82.22839606682203,77.22925554473568,74.76800810938946,66.15091972325155,80.73631847533551,71.82081457090032,78.64740984725438,64.95725765006233,71.18702188982184,73.27593051790296,67.64299731473807,78.05057881065977,72.97751499960563,78.94582536555174,84.35426633938704,84.01888917660585,82.22839606682203,76.55850121917325,78.05057881065983,75.66325466428137,85.80938228638968,81.96694219300866,76.03559347154646,69.13507490622459,71.22398353430572,76.55850121917331,68.5012822251461,77.45374777406522,73.64826932516803,70.29177533492992,65.55408868665694,76.03559347154646,79.01974865451945,75.6632546642814,81.33314951193017,74.20813871727876,72.75302277027612,68.5012822251461,72.08226844471372,70.59019085322723,69.09811326174071,64.36042661346772,77.75216329236252,62.53297185919999,76.63242450814101,84.91413573149777,84.39122798387098,70.96252966049229,70.59019085322723,72.67909948130833,79.54265640214629,74.46959259109215,80.4379029570382,84.39122798387098,65.88946584943812,67.60603567025419,76.59546286365713,78.94582536555174,82.82522710341664,84.61572021320046,77.15533225576792,71.78385292641644,69.09811326174071,84.68964350216828,74.17117707279488,91.18086161574115,78.94582536555174,87.04000600406283,74.17117707279485,74.76800810938948,85.54792841257625,67.00920463365958,78.94582536555174,72.41764560749493,69.76886758730308,79.54265640214629,78.05057881065977,82.82522710341664,81.33314951193012,70.59019085322723,73.34985380687073,76.63242450814107,81.92998054852472,74.80496975387331,84.01888917660585,85.8833055753575,79.8410719204436,68.87362103241117,78.34899432895713,78.05057881065977,83.42205814001125,77.15533225576792,72.67909948130836,78.64740984725438,79.54265640214635,70.5901908532272,74.17117707279485,84.91413573149777,73.61130768068415,73.01447664408948,76.55850121917331,82.00390383749254,73.94668484346533,68.50128222514607,81.63156503022742,78.94582536555174,67.00920463365955,81.10865728260063,60.44406323111886,78.34899432895713,82.00390383749254,78.94582536555174,72.08226844471372,72.08226844471375,76.63242450814107,74.46959259109215,71.22398353430572,72.41764560749493,84.09281246557367,90.359538349817,83.42205814001125,63.76359557687312
1,136.650905330383,137.7336824701206,148.2891105439778,130.0488022833584,140.4194221347963,142.8067462811747,140.5303070682479,139.2996833505748,143.1790850884398,140.7178376530936,145.8278631086316,142.5452924073613,145.3049553610048,145.3049553610048,141.3146686896882,140.4194221347963,136.0540742937884,140.5303070682479,142.3208001780317,133.3683346291126,144.9695781982236,134.8234505761153,138.0320979884178,146.3877325007423,152.6914200294697,142.8437079256586,154.8172903020346,146.1632402714129,147.9167717367128,140.4563837792801,138.0690596329017,145.231032072037,137.136851433526,143.1051617994721,141.9484613707667,141.6870074969532,147.6183562184154,139.0382294767614,148.5875260622752,144.6342010354424,148.2521488994939,150.3410575275751,148.1782256105262,147.6553178628993,139.5241755799044,139.9334760316533,133.2944113401448,142.8067462811747,150.0426420092778,142.5083307628774,140.5303070682479,142.2099152445801,140.4194221347963,143.1051617994721,148.2151872550101,154.8542519465185,141.9114997262828,136.8384359152286,136.650905330383,141.4255536231399,148.5136027733074,138.7398139584641,147.3569023446021,142.8067462811747,145.2679937165209,125.4986462199311,138.9273445433098,123.40973759185,148.8859415805724,139.225760061607,130.2732945126879,132.1746725559234,142.0223846597345,151.1623807934992,143.1421234439559,133.5558652139583,142.0223846597345,140.5303070682479,141.7239691414371,147.0584868263047,148.8120182916047,138.0320979884178,146.7600713080075,142.8067462811747,131.8392953931423,143.105161799472,143.8128777695183,140.4563837792801,143.7389544805505,136.9493208486803,142.3208001780317,140.7917609420614,139.8965143871694,133.6297885029261,143.4035773177693,138.1429829218695,148.1782256105262,136.9123592041964,144.0004083543639,141.6130842079855,144.2988238726613,137.7706441146045,148.4766411288235,141.0162531713909,138.3674751511991,145.9017863975994,145.0065398427075,140.4194221347963,152.6544583849858,142.8067462811747,143.1051617994721,139.8225910982017,145.9017863975994,133.5558652139583,141.3146686896882,148.8859415805724,146.984563537337,135.4202816127099,147.0215251818208,131.2055027120638,135.6447738420394,146.0893169824451
2,166.679987744959,168.842819662008,163.0990015253914,172.9467136292023,159.6289002392754,153.9220437471428,163.695832561986,173.2451291474997,172.3868442370916,161.4193933490592,165.5232873162537,164.3665868875484,176.8261153670674,162.8005860070941,161.3824317045753,167.3877037150053,166.679987744959,161.6069239339049,154.1465359764723,170.8578050011213,162.837547651578,161.6069239339048,163.7327942064699,167.9845347515999,162.2407166149833,165.8586644790349,159.853392468605,170.2979356090106,161.6438855783887,158.3982765216023,161.0470545417941,163.7327942064699,166.1201183528483,166.7908726784107,162.5760937777645,165.1879101534724,167.9106114626321,163.695832561986,158.0259377143372,159.8903541130888,171.4915976821998,163.9942480802832,152.1685122818428,171.4915976821998,164.3296252430645,152.0576273483912,150.2671342386074,162.8745092960619,159.853392468605,159.0320692026808,165.4863256717698,160.8225623124646,168.8797813064917,166.4554955156295,156.832275641148,161.9053394522022,165.8956261235188,173.0575985626541,163.9942480802833,159.2195997875265,160.7856006679807,167.5752342998509,159.2565614320104,157.5030299667104,155.97399073074,172.1623520077621,159.0320692026808,172.4607675260594,156.832275641148,166.7908726784107,173.952845117546,172.3498825926077,159.5180153058237,160.7856006679807,162.5391321332806,162.0162243856538,172.9467136292025,163.3974170436887,162.8005860070941,162.5391321332806,155.3401980496615,166.7539110339268,152.6914200294697,164.6650024058457,172.0884287187944,164.6650024058457,158.9211842692291,167.2768187815536,169.7380662168998,167.8736498181482,160.4132618607157,157.4660683222265,152.3930045111723,161.6438855783887,165.2987950869242,176.2292843304728,161.1209778307619,162.5391321332806,159.5919385947915,167.6861192333026,162.0162243856538,162.2037549704994,158.0628993588211,150.0796036537616,169.4396506986026,166.0831567083644,169.9625584462294,163.7697558509537,161.1209778307619,165.8956261235188,164.068171369251,162.3146399039512,162.2037549704995,171.5655209711675,169.4026890541186,162.5021704887968,160.7856006679807,153.5497049398776,161.942301096686,166.679987744959,156.0479140197077,153.0267971922508
3,115.0910647240094,112.4053250593337,100.1702888091442,104.086652191493,103.1174823476333,106.4370146933876,102.5206513110387,104.3850677097903,91.47927713403845,107.5937151220929,96.02943319746583,96.55234094509262,90.65795386811436,103.4158978659306,98.08138018106303,95.95550990849802,97.74600301828184,108.2275078031714,112.7037405776309,104.6834832280876,99.53649612806566,104.3850677097903,104.9818987463849,95.0602633536061,96.62626423406039,104.0127289025252,110.5778703050659,97.44758749998454,105.2803142646823,117.1430117076066,118.4105970697636,107.3692228927633,102.5945746000065,106.1016375306064,105.2063909757144,99.01358838043888,105.5787297829795,94.50039396149538,109.7195853946579,109.9810392684713,94.4634323170115,106.4739763378714,104.0127289025252,89.98719954255193,101.1024970085199,120.7609595716581,118.7090125880609,104.3481060653064,109.3842082318767,101.6254047561468,92.67293920722767,108.4889616769848,98.34283405487645,96.88771810787381,99.64738106151731,101.0285737195522,101.0285737195522,95.0602633536061,102.2591974372253,105.2063909757144,103.1174823476333,108.5259233214687,94.4634323170115,90.62099222363037,98.93966509147106,113.8604410063363,103.4158978659306,106.1016375306064,95.65709439020071,106.1016375306064,91.18086161574115,111.5100785044417,106.698468567201,97.48454914446842,103.1914056366011,103.4158978659306,86.14475944917086,102.8560284738199,92.97135472552498,101.6254047561468,102.3331207261931,90.32257670533312,112.3683634148497,96.2908870712792,104.6095599391198,99.57345777254955,100.1333271646603,110.091924201923,98.64124957317375,109.4211698763606,112.3683634148497,106.698468567201,110.2794547867686,106.9968840854983,97.14917198168723,96.32784871576314,102.2222357927414,104.0127289025252,105.2433526201984,96.85075646338993,100.1333271646603,96.66322587854432,99.31200389873612,106.9968840854983,104.9079754574171,88.86746075833054,92.41148533341425,94.20197844319807,93.86660128041689,92.67293920722767,101.0655353640361,101.6254047561468,101.6623664006307,103.4158978659306,102.2961590817092,98.97662673595494,104.6465215836037,121.9915832893312,99.61041941703343,107.4061845372472,108.7873771952821,107.3322612482795
4,-68.20998679950293,-63.69679238055949,-47.32090051869167,-47.61931603698898,-52.05858716696463,-42.21087506315362,-57.43006649631613,-63.43533850674606,-54.44591131334306,-53.55066475845115,-55.07970399442155,-55.63957338653231,-54.51983460231085,-52.95383372185654,-52.95383372185657,-55.93798890482958,-50.26809405718083,-62.24167643355685,-54.78128847612427,-53.92300356571624,-65.18886997204601,-50.9388483827432,-54.78128847612425,-39.82355091677519,-52.99079536634048,-59.22055960609993,-67.27777860012714,-61.01105271588375,-57.16861262250268,-60.71263719758645,-62.83850747015146,-53.58762640293509,-49.67126302058622,-64.29362341715409,-54.44591131334306,-54.22141908401355,-64.03216954334067,-42.84466774423211,-64.62900057993528,-57.72848201461343,-54.14749579504576,-47.02248500039437,-55.63957338653228,-52.65541820355924,-54.14749579504576,-71.19414198247597,-54.48287295782697,-54.44591131334309,-58.32531305120801,-48.77601646569431,-50.56650957547814,-64.8904544537487,-60.11580616099184,-59.51897512439726,-51.83409493763514,-55.93798890482958,-50.86492509377544,-48.1791854290997,-58.36227469569189,-58.02689753291071,-54.44591131334306,-66.71790920801641,-44.29978369123475,-38.03305780699137,-50.86492509377544,-66.68094756353253,-59.81739064269453,-55.34115786823497,-48.1791854290997,-63.09996134396488,-56.53481994142419,-62.54009195185418,-62.20471478907297,-51.16334061207274,-50.90188673825929,-54.74432683164036,-47.32090051869167,-58.95910573228653,-48.47760094739701,-43.40453713634284,-52.99079536634042,-55.07970399442155,-60.71263719758645,-54.44591131334306,-65.78570100864061,-58.92214408780262,-55.34115786823497,-60.45118332377302,-59.22055960609993,-58.66069021398923,-66.97936308182983,-51.76017164866732,-61.01105271588375,-51.76017164866735,-55.04274234993767,-59.89131393166232,-55.34115786823497,-60.41422167928914,-58.92214408780262,-49.37284750228892,-57.1316509780188,-48.21614707358361,-49.07443198399162,-49.37284750228892,-68.76985619161366,-45.56736905339173,-52.09554881144854,-51.46175613037005,-44.59819920953205,-53.84908027674845,-61.30946823418105,-52.65541820355924,-58.66069021398923,-58.32531305120801,-64.62900057993534,-55.07970399442158,-58.32531305120801,-65.52424713482719,-54.18445743952969,-61.94326091525954,-55.34115786823497,-52.05858716696463
5,-146.0594754306154,-142.290958626202,-147.5515530221018,-147.2900991482884,-140.4265422274505,-150.9450086568239,-133.5260236621286,-139.5312956725585,-141.8816581744531,-135.6149322902097,-138.6730107621505,-138.3006719548854,-138.5990874731827,-140.6879961012639,-136.9194792968506,-138.9714262804478,-140.9864116195612,-133.5260236621286,-143.9705668025342,-142.4784892110477,-129.9450374425609,-149.3420461318857,-139.8666728353397,-155.1228259129861,-133.8983624693936,-136.5101788451016,-146.0594754306154,-138.8975029914801,-143.4476590549074,-144.8658133574261,-139.2698417987451,-143.14924353661,-145.8719448457697,-136.8825176523667,-142.4784892110477,-134.4212702170205,-135.9872710974748,-138.5990874731827,-136.2117633268043,-140.3895805829665,-142.1800736927504,-160.7187974716671,-138.6730107621505,-128.4529598510744,-141.3957120713102,-133.8244391804259,-143.1122818921262,-135.4274017053641,-145.4626443940207,-144.3059439653154,-137.7038409182908,-136.5471404895854,-136.5471404895854,-132.443246522391,-138.9344646359639,-146.3578909489127,-142.5524125000154,-145.4996060385046,-133.5260236621286,-138.5990874731827,-143.3737357659396,-132.6307771072367,-143.6721512842369,-141.9925431079047,-137.1070098816962,-140.3895805829666,-132.4062848779071,-136.2856866157721,-135.913347808507,-135.3534784163963,-135.1289861870667,-137.7038409182908,-133.5260236621286,-139.6052189615264,-144.044490091502,-138.934464635964,-143.3737357659396,-138.5990874731827,-138.3006719548854,-149.0436306135884,-142.5524125000155,-124.9458969204745,-145.1642288757234,-131.5479999674991,-137.4054253999935,-130.9511689309045,-127.5577132961825,-143.14924353661,-139.1959185097774,-145.4626443940207,-135.913347808507,-141.8816581744531,-135.3165167719124,-142.4784892110477,-128.7883370138555,-138.5990874731827,-149.3790077763696,-132.0339460706421,-140.7988810347156,-141.0603349085289,-141.6202043006397,-138.3745952438532,-150.9450086568239,-140.7619193902316,-124.5735581132095,-147.5515530221018,-132.929192625534,-133.6369085955802,-144.6043594836127,-141.0233732640451,-130.9511689309045,-134.1598163432071,-129.049790887669,-148.1853457031804,-132.1078693596098,-142.776904729345,-135.4274017053641,-143.4106974104235,-138.3745952438532,-131.8094538413125,-142.5154508555315,-144.0814517359859
6,-78.61756829542468,-95.62725283837098,-90.55418902731684,-95.62725283837101,-91.22494335287921,-85.18270969796536,-91.18798170839534,-84.28746314307345,-81.07881573077088,-96.03655329011997,-83.98904762477615,-83.16772435885201,-82.49697003328963,-92.3816437815845,-89.9573579907222,-85.51808686074655,-85.51808686074656,-91.44943558220872,-85.48112521626267,-93.53834421028988,-87.01016445223308,-80.7064769235058,-94.43359076518179,-77.72232174053276,-89.65894247242493,-91.82177438947383,-81.9740622856628,-82.2724778039601,-81.60172347839772,-83.16772435885201,-98.61140802134402,-92.34468213710063,-94.43359076518179,-87.30857997053039,-88.53920368820349,-94.43359076518179,-91.15102006391145,-87.8684493626411,-89.06211143583032,-98.08850027371722,-89.09907308031421,-77.42390622223546,-92.97847481817915,-91.52335887117653,-79.81123036861389,-87.30857997053033,-89.06211143583032,-92.34468213710063,-85.55504850523045,-82.5708933222574,-86.41333341563853,-81.07881573077088,-90.3296967979873,-89.9573579907222,-89.9573579907222,-90.29273515350343,-90.59115067180072,-90.6281123162846,-89.65894247242493,-85.21967134244926,-87.04712609671697,-85.77954073455997,-88.5022420437196,-87.8684493626411,-82.86930884055477,-82.2724778039601,-89.99431963520608,-90.59115067180072,-84.02600926925999,-93.01543646266303,-81.00489244180312,-101.0356938122064,-88.5022420437196,-87.57003384434377,-93.83675972858718,-79.88515365758167,-82.19855451499232,-87.30857997053039,-91.48639722669265,-87.64395713331157,-80.1096458869112,-86.37637177115455,-79.54977649480048,-87.57003384434381,-81.041854086287,-86.9732028077492,-98.64836966582794,-95.62725283837101,-77.19941399290593,-89.36052695412762,-89.69590411690882,-90.92652783458192,-76.90099847460857,-89.99431963520607,-97.79008475541987,-93.83675972858718,-85.25663298693313,-98.68533131031182,-89.36052695412759,-96.5594610377468,-84.36138643204121,-97.41774594815483,-80.7064769235058,-93.27689033647646,-95.70117612733878,-83.69063210647884,-96.22408387496559,-92.94151317369527,-85.25663298693313,-87.34554161501427,-88.46528039923571,-96.59642268223068,-98.34995414753058,-84.95821746863585,-94.73200628347907,-72.35084241118129,-91.44943558220875,-86.37637177115458,-90.55418902731684,-86.97320280774919,-84.06297091374392,-85.48112521626267
7,-38.07001945147528,-39.82355091677519,-37.47318841488067,-37.13781125209945,-39.22671988018058,-50.56650957547814,-47.02248500039437,-52.05858716696463,-36.54098021550485,-49.07443198399162,-41.61404402655901,-44.33674533571863,-51.20030225655665,-40.75575911615098,-40.4203819533698,-42.50929058145093,-44.03832981742133,-39.56209704296174,-50.00664018336738,-39.56209704296174,-50.90188673825932,-43.40453713634284,-40.7187974716671,-50.2680940571808,-41.61404402655901,-40.15892807955638,-36.87635737828603,-55.37811951271888,-41.61404402655901,-44.63516085401594,-38.62988884358597,-38.03305780699137,-38.33147332528867,-44.59819920953205,-47.02248500039437,-40.7187974716671,-43.40453713634284,-38.96526600636719,-44.63516085401596,-41.6510056710429,-39.5620970429618,-34.15365606912641,-43.40453713634284,-42.2478367076375,-47.8807699108024,-34.75048710572102,-46.68710783761318,-42.21087506315362,-50.60347121996202,-46.38869231931588,-35.68269530509681,-47.5823543925051,-36.83939573380215,-44.00136817293745,-44.89661472782936,-34.19061771361032,-43.40453713634284,-40.7187974716671,-38.66685048806988,-45.82882292720515,-41.6510056710429,-47.91773155528625,-41.9494211893402,-48.1791854290997,-59.25752125058384,-41.9494211893402,-44.89661472782936,-48.1791854290997,-55.97495054931349,-39.52513539847789,-53.84908027674845,-34.7874487502049,-37.77160393317794,-41.91245954485632,-38.33147332528867,-47.28393887420779,-44.0383298174213,-38.62988884358595,-37.47318841488064,-49.4098091467728,-59.51897512439723,-48.1791854290997,-45.53040740890785,-52.95383372185657,-48.51456259188089,-47.8807699108024,-41.6510056710429,-33.5568250325318,-47.61931603698898,-45.53040740890788,-36.87635737828603,-47.61931603698898,-56.5717815859081,-42.84466774423211,-44.29978369123475,-33.85524055082911,-34.15365606912641,-32.10170908552917,-49.07443198399162,-42.5092905814509,-36.24256469720754,-35.64573366061293,-42.21087506315362,-41.91245954485632,-43.73991429912402,-38.03305780699137,-39.5620970429618,-43.10612161804553,-45.79186128272127,-40.12196643507249,-45.79186128272127,-35.64573366061296,-28.48376122147764,-35.34731814231563,-47.28393887420779,-57.16861262250268,-44.00136817293745,-39.82355091677519,-43.10612161804553,-49.9696785388835,-38.33147332528867,-53.25224924015387
8,63.76359557687312,90.88244609744385,72.71606112579224,80.13948743874096,70.29177533492992,75.36483914598409,78.4229176179249,83.42205814001125,57.49686969262973,81.07169563811675,69.39652878003801,73.94668484346533,74.80496975387337,68.57520551411386,69.99335981663262,63.1298028957946,73.34985380687073,69.43349042452184,81.96694219300861,75.70021630876522,80.17644908322484,65.81554256047036,77.15533225576792,74.17117707279488,70.29177533492989,76.93084002643837,71.85777621538421,85.58489005706019,72.67909948130833,80.21341072770872,77.15533225576786,75.36483914598409,67.60603567025419,74.46959259109218,75.99863182706258,76.26008570087595,84.31730469490321,64.36042661346772,81.96694219300861,80.81024176430333,70.36569862389769,68.5012822251461,77.75216329236252,64.99421929454621,76.85691673747056,69.43349042452184,78.05057881065977,69.99335981663259,81.40707280089794,69.69494429833532,58.42907789200552,81.37011115641405,68.83665938792728,76.26008570087595,73.87276155449754,77.22925554473568,72.97751499960566,72.41764560749493,67.94141283303537,76.63242450814113,75.14034691665455,80.77328011981945,72.71606112579221,72.08226844471375,84.39122798387098,66.44933524154885,81.03473399363287,82.52681158511939,77.82608658133023,83.16060426619788,79.54265640214635,74.54351588005994,72.15619173368145,79.54265640214635,74.46959259109215,75.36483914598409,63.46518005857587,71.22398353430572,73.34985380687073,81.10865728260063,90.88244609744385,75.06642362768679,80.47486460152209,77.45374777406522,75.14034691665455,70.29177533492992,78.42291761792484,72.97751499960566,61.07785591219738,79.87803356492753,76.03559347154641,79.91499520941142,77.82608658133029,71.52239905260299,72.67909948130836,75.66325466428137,78.38595597344101,70.06728310560038,87.5998753961735,81.33314951193017,60.44406323111889,69.39652878003801,76.26008570087595,81.33314951193017,81.70548831919524,60.14564771282159,66.44933524154879,68.20286670684879,73.61130768068415,75.9616701825787,74.76800810938946,60.18260935730547,67.0461662781434,70.29177533492992,81.03473399363281,78.98278701003557,79.54265640214635,72.97751499960566,71.78385292641644,73.87276155449754,69.39652878003801,86.10779780468698
9,141.6130842079855,133.0329574663315,142.2099152445801,143.7019928360667,144.7081243244103,149.4458109726831,134.1526962505529,152.0576273483912,150.0056803647939,143.1790850884398,150.6025114013885,138.9643061877937,139.8225910982017,149.6703032020127,133.6297885029261,154.8542519465185,139.225760061607,130.2732945126879,144.0004083543639,137.136851433526,134.1896578950368,150.2671342386074,141.6500458524694,142.6192156963291,136.5400203969314,142.8437079256586,148.2151872550101,135.9801510048206,140.7178376530936,132.9959958218476,148.4766411288235,143.1421234439559,151.4977579562805,135.1588277388964,146.1632402714129,141.9114997262828,126.9907238114176,146.3877325007423,142.2099152445801,140.1579682609829,142.2099152445801,134.4511117688502,143.2160467329237,144.9326165537398,140.1949299054668,135.9431893603368,147.2829790556343,145.2679937165209,145.5294475903344,148.5875260622752,152.0576273483911,142.2838385335479,149.7442264909805,139.5980988688722,148.4766411288235,137.7336824701206,141.7239691414371,143.1790850884398,139.5241755799044,138.9273445433098,137.4722285963071,133.5558652139583,151.4977579562805,157.5030299667104,139.8595527426855,139.0012678322776,142.9176312146263,136.9493208486803,148.1782256105262,139.0012678322776,136.0171126493045,141.6130842079855,129.0796324394987,132.4361264297369,150.2671342386074,134.2635811840046,149.0734721654181,135.9431893603368,135.6447738420394,137.7706441146045,132.9590341773637,137.4722285963071,135.6817354865233,138.7028523139802,145.1940704275531,139.2996833505748,136.241604878634,145.4924859458505,151.236304082467,148.4766411288235,134.4511117688502,144.3357855171452,135.6817354865233,146.4246941452262,139.9334760316533,149.3718876837154,135.4202816127099,137.1738130780099,138.7028523139802,138.1429829218695,146.7970329524913,144.2988238726613,144.6711626799263,139.0382294767614,136.5769820414152,151.7592118300938,150.5655497569046,146.1632402714129,153.325212710548,139.9334760316533,138.404436795683,155.7125368569266,126.393892774823,143.2160467329237,144.6342010354424,145.4924859458505,139.2996833505748,152.3560428666884,145.4924859458505,150.2671342386074,140.5303070682479,142.3208001780317
10,169.4396506986026,165.2248717979564,166.4924571601134,151.2732657269509,166.0831567083644,171.1931821639024,173.9158834730621,158.7336536843835,166.7169493894429,163.9942480802832,156.0109523752238,167.8736498181482,179.6227399651947,164.9264562796591,-176.8701971042054,161.0100928973102,178.9889472841162,179.5857783207108,161.7178088673566,177.832246855411,173.8789218285782,173.952845117546,168.5444041437106,166.679987744959,171.5655209711675,157.1306911594453,152.0945889928751,173.8789218285782,161.7178088673566,170.559389482824,170.3718588979783,162.5760937777645,171.2301438083864,172.3498825926077,160.1148463424183,162.0162243856538,176.6385847822218,161.7178088673566,160.1887696313861,165.4863256717698,169.1412351803052,164.4035485320322,172.6482981109051,163.9942480802832,162.5391321332806,168.2459886254132,162.6130554222484,164.9264562796591,172.0884287187944,163.3974170436887,171.2301438083864,163.3974170436887,154.4449514947696,165.2248717979563,162.0162243856538,161.0470545417942,163.0990015253914,167.5752342998509,170.6333127717917,169.1412351803052,166.9784032632563,176.0047921011432,156.8692372856319,150.9009269196858,168.5074424992267,171.4546360377159,162.8005860070941,163.3974170436886,156.8692372856319,159.2195997875264,178.9519856396323,175.7063765828459,175.1095455462513,161.6438855783887,161.4193933490592,170.5593894828239,169.1412351803052,173.0206369181701,173.6174679547647,166.7169493894429,169.1781968247891,162.2776782594673,165.821702834551,164.6280407613617,166.4554955156295,167.3137804260375,166.4185338711456,162.0162243856538,163.9942480802833,161.3824317045753,168.5444041437106,165.2248717979564,177.1614925298485,167.9106114626321,172.3498825926077,156.3463295380051,152.6544583849858,175.9678304566593,164.6280407613618,173.543544665797,164.8894946351752,170.9686899345729,156.2724062490373,166.3815722266617,167.8736498181482,170.9686899345729,165.5602489607376,166.4185338711455,158.9211842692291,167.5752342998509,176.2662459749566,163.695832561986,178.9889472841163,158.6227687509318,169.7380662168998,151.236304082467,167.0153649077401,159.6289002392754,172.4607675260594,156.6447450563023,166.0831567083644,166.0831567083644
11,108.5259233214687,95.35867887190341,108.1905461586875,112.0699478965524,101.0655353640361,94.7618478353088,99.87187329084685,89.98719954255193,102.2961590817092,105.5787297829795,100.7301582012549,105.3172759091661,90.88244609744385,104.3850677097903,94.7618478353088,95.09722499808998,95.9924715529819,99.27504225425224,103.4158978659306,91.18086161574115,99.01358838043888,83.72047365830861,107.2952996037956,103.1544439921172,104.3111444208225,111.2855862751122,105.8771453012768,96.02943319746578,110.5778703050659,102.6315362444903,97.44758749998454,102.5206513110387,97.44758749998454,96.5893025895765,106.7723918561687,104.3111444208225,92.97135472552498,101.0285737195522,101.3639508823334,111.8824173117067,99.27504225425224,114.4572720429309,90.32257670533312,109.196677647031,105.2063909757144,104.944937101901,101.6254047561468,99.53649612806566,87.97221420343857,93.64210905108735,95.9924715529819,96.02943319746578,105.2803142646822,109.682623750174,96.55234094509262,95.43260216087123,103.7512750287118,100.8040814902226,99.87187329084685,104.6465215836037,108.0030155738418,91.21782326022503,93.34369353279004,113.562025488039,102.8929901183038,101.4009125268173,95.9924715529819,105.2433526201983,107.6676384110607,101.6993280451146,96.85075646338993,82.26535771130597,100.4687043274415,110.8762858233632,102.2222357927414,99.87187329084685,96.5893025895765,105.5417681384956,107.0338457299821,101.4009125268172,104.6095599391198,107.5937151220929,107.9660539293579,112.666778933147,90.32257670533312,106.1016375306064,101.4009125268173,99.83491164636297,104.086652191493,95.09722499808998,103.7512750287118,110.3533780757364,93.34369353279004,93.6421090510874,99.61041941703343,90.28561506084924,114.8296108501959,100.2072504536281,98.93966509147106,90.32257670533312,109.1597160025472,93.56818576211958,108.4889616769848,98.37979569936033,108.3014310921391,96.25392542679532,98.37979569936033,112.666778933147,96.62626423406044,105.8771453012768,95.65709439020071,102.2961590817092,104.6465215836037,100.7671198457388,97.14917198168723,111.2116629861445,103.1174823476333,104.9079754574171,92.37452368893037,107.8921306403902,101.4009125268173,95.95550990849802
12,-57.1316509780188,-52.95383372185654,-58.92214408780262,-67.27777860012714,-61.64484539696224,-59.81739064269453,-52.65541820355924,-55.04274234993767,-63.43533850674606,-64.96437774271648,-44.89661472782936,-60.45118332377302,-54.14749579504578,-57.72848201461341,-59.51897512439723,-47.61931603698898,-59.22055960609993,-45.79186128272127,-62.20471478907297,-44.00136817293745,-48.21614707358361,-51.76017164866735,-66.97936308182983,-59.55593676888114,-62.20471478907297,-61.68180704144612,-58.36227469569189,-52.09554881144851,-61.90629927077566,-58.99606737677044,-68.17302515501905,-63.99520789885679,-58.02689753291071,-49.1113936284755,-57.76544365909731,-52.35700268526196,-50.26809405718083,-51.46175613037002,-49.07443198399162,-65.85962429760838,-56.53481994142419,-63.99520789885679,-56.5717815859081,-63.43533850674606,-52.35700268526193,-60.11580616099184,-63.69679238055949,-54.74432683164036,-51.79713329315115,-48.55152423636477,-50.56650957547814,-62.87546911463534,-50.90188673825932,-63.99520789885679,-52.95383372185657,-41.31562850826171,-53.88604192123236,-61.34642987866494,-54.44591131334309,-56.53481994142422,-66.15803981590574,-54.74432683164036,-50.60347121996199,-62.20471478907297,-58.95910573228645,-52.39396432974584,-55.37811951271888,-59.25752125058384,-57.72848201461341,-62.27863807804076,-55.63957338653231,-49.6712630205862,-52.05858716696463,-58.32531305120801,-64.8904544537487,-54.18445743952967,-45.49344576442397,-58.32531305120801,-69.06827170991096,-58.36227469569189,-60.71263719758645,-52.05858716696466,-67.91157128120562,-69.06827170991096,-43.70295265464014,-58.02689753291071,-55.97495054931346,-55.63957338653228,-50.30505570166471,-56.53481994142419,-56.23640442312688,-67.91157128120562,-52.09554881144851,-48.51456259188086,-47.65627768147286,-41.31562850826171,-58.99606737677038,-59.25752125058381,-57.72848201461343,-57.16861262250271,-58.3992363401758,-49.9696785388835,-55.63957338653228,-58.95910573228653,-62.27863807804073,-60.41422167928914,-55.63957338653228,-61.30946823418105,-52.39396432974584,-60.18972944995963,-47.5823543925051,-58.66069021398923,-59.22055960609993,-46.42565396379976,-55.93798890482961,-52.65541820355924,-55.93798890482958,-69.66510274650557,-53.55066475845115,-52.95383372185654,-60.48814496825693,-57.72848201461341
13,-142.5893741444994,-139.1959185097774,-143.1862051810939,-124.312104239396,-139.7927495463719,-144.2689823208315,-140.202049998121,-131.212622804718,-129.7205452132314,-132.3323615889393,-161.9124595448563,-140.4635038719343,-142.2539969817182,-143.1862051810939,-131.1386995157501,-140.9864116195612,-147.3640224372563,-148.2592689921481,-126.437974511961,-142.2539969817182,-141.9555814634208,-141.0603349085289,-143.6721512842369,-139.1959185097774,-134.4212702170205,-143.4106974104235,-135.0920245425829,-148.8191383842588,-141.3217887823423,-138.039218081072,-132.6677387517205,-130.5418684791555,-146.0594754306154,-143.3737357659396,-143.4106974104235,-142.8508280183128,-146.3948525933965,-147.0656069189589,-144.0814517359859,-137.4423870444774,-134.2337396321749,-139.2698417987451,-136.2117633268043,-141.0603349085289,-145.4626443940207,-139.9036344798236,-128.1915059772609,-139.7927495463719,-140.165088353637,-144.5673978391288,-147.3640224372563,-131.1386995157501,-142.8138663738289,-139.4943340280747,-139.5312956725585,-142.8877896627966,-139.792749546372,-132.9661542700179,-141.0972965530128,-148.2592689921481,-134.1598163432071,-140.202049998121,-137.7777642072586,-146.9547219855072,-138.0761797255559,-140.1281267091532,-144.5673978391288,-137.1070098816962,-136.0242327419587,-135.6149322902097,-148.7452150952911,-133.0400775589857,-141.0972965530128,-146.0594754306153,-132.9661542700178,-141.8816581744531,-150.9450086568239,-141.3957120713102,-136.9194792968506,-132.1078693596098,-138.3376335993693,-142.776904729345,-134.4951935059883,-140.0911650646692,-136.6210637785533,-132.6307771072367,-141.3587504268262,-144.6043594836127,-144.90277500191,-136.6210637785533,-144.0814517359859,-138.0761797255559,-138.3745952438532,-141.6571659451236,-155.3103564978317,-144.6413211280966,-138.0022564365881,-138.3745952438532,-136.2117633268043,-127.5577132961825,-145.4626443940207,-144.0075284470181,-135.6149322902097,-136.8085943633989,-149.6774232946669,-137.1809331706639,-141.0972965530128,-151.4309547599668,-146.6932681116938,-143.0753202476423,-155.6087720161291,-143.4106974104235,-141.9925431079047,-140.9864116195612,-144.5673978391288,-145.2751138091751,-152.624616833156,-131.8094538413125,-143.4106974104235,-148.4837612214776,-130.5418684791555,-130.5418684791555
14,-92.34468213710063,-81.041854086287,-82.49697003328963,-90.9265278345819,-84.58587866137076,-67.01632472631371,-94.73200628347909,-87.01016445223307,-95.03042180177637,-88.16686488093841,-72.38780405566519,-97.71616146645211,-91.78481274498994,-81.60172347839772,-94.47055240966569,-88.76369591753298,-86.07795625285728,-86.97320280774919,-96.85787655604408,-97.75312311093602,-93.83675972858718,-82.53393167777351,-81.9740622856628,-90.88956619009804,-96.03655329011997,-84.28746314307345,-91.15102006391145,-86.67478728945188,-87.04712609671697,-89.36052695412759,-88.24078816990617,-89.47141188757928,-84.95821746863584,-90.25577350901953,-76.23024414904624,-91.18798170839533,-87.04712609671697,-81.30330796010041,-81.00489244180311,-85.18270969796536,-98.01457698474941,-80.14660753139508,-84.88429417966806,-79.81123036861389,-88.24078816990618,-88.16686488093841,-97.49166923712259,-83.76455539544662,-87.8684493626411,-80.1096458869112,-90.85260454561414,-87.27161832604649,-87.8684493626411,-86.15187954182505,-87.94237265160886,-96.22408387496561,-87.01016445223303,-89.65894247242493,-89.95735799072223,-92.04626661880336,-92.34468213710063,-79.81123036861389,-94.43359076518179,-90.62811231628461,-90.55418902731681,-93.23992869199257,-69.66510274650557,-87.30857997053039,-93.83675972858718,-84.28746314307345,-83.13076271436813,-84.28746314307345,-94.43359076518179,-78.35611442161127,-91.52335887117651,-88.46528039923571,-82.49697003328963,-92.64309765539797,-91.74785110050605,-85.77954073455997,-80.48198469417626,-98.98374682860913,-87.5700338443438,-87.64395713331157,-99.50665457623593,-101.0726554566903,-81.00489244180311,-78.98990710268974,-95.62725283837101,-80.7064769235058,-79.51281485031659,-87.5700338443438,-95.62725283837101,-86.37637177115458,-84.88429417966805,-89.99431963520611,-88.16686488093841,-93.23992869199257,-82.23551615947622,-95.06738344626029,-85.77954073455997,-87.04712609671697,-93.61226749925765,-88.5022420437196,-82.79538555158693,-81.93710064117892,-89.95735799072223,-81.67564676736549,-78.31915277712737,-93.83675972858715,-78.69149158439245,-85.48112521626267,-85.18270969796536,-89.65894247242493,-78.98990710268976,-84.88429417966806,-85.55504850523045,-82.83234719607081,-93.01543646266303,-87.94237265160888,-91.44943558220875,-83.72759375096274
15,-43.10612161804553,-45.53040740890785,-49.07443198399162,-43.40453713634284,-42.24783670763748,-55.07970399442158,-34.15365606912641,-40.4203819533698,-38.92830436188328,-36.83939573380215,-41.05417463444829,-29.97583881296416,-42.21087506315362,-47.28393887420779,-38.07001945147525,-46.42565396379973,-37.73464228869406,-42.50929058145093,-41.01721298996441,-41.01721298996441,-41.61404402655901,-42.21087506315362,-41.05417463444829,-31.76633192274798,-33.2584095142345,-33.5568250325318,-43.70295265464014,-35.34731814231563,-48.1791854290997,-41.61404402655901,-49.67126302058622,-41.31562850826171,-37.47318841488064,-40.1589280795564,-51.76017164866735,-41.31562850826171,-31.76633192274798,-41.91245954485632,-58.32531305120801,-54.44591131334309,-38.33147332528867,-58.32531305120801,-40.75575911615101,-43.70295265464014,-37.17477289658333,-32.66157847763989,-41.91245954485632,-38.96526600636716,-41.91245954485632,-39.82355091677519,-41.61404402655901,-43.44149878082669,-41.31562850826171,-41.35259015274559,-39.82355091677519,-41.31562850826171,-46.42565396379976,-44.00136817293745,-37.13781125209945,-25.7980215568019,-37.43622677039676,-52.95383372185657,-39.82355091677519,-27.92389182936694,-37.73464228869406,-44.00136817293745,-52.99079536634042,-42.24783670763753,-35.34731814231563,-38.92830436188328,-37.47318841488064,-49.07443198399162,-31.76633192274798,-58.36227469569189,-40.4203819533698,-29.71438493915076,-42.21087506315362,-39.82355091677519,-34.75048710572102,-52.95383372185657,-49.07443198399162,-30.90804701233998,-41.01721298996441,-32.66157847763989,-36.54098021550485,-39.22671988018058,-42.21087506315362,-45.79186128272127,-33.85524055082911,-49.37284750228892,-52.95383372185657,-40.4203819533698,-32.36316295934259,-37.43622677039676,-44.33674533571866,-42.21087506315362,-46.72406948209704,-40.7187974716671,-47.02248500039437,-43.73991429912402,-48.51456259188092,-35.34731814231563,-43.44149878082672,-38.66685048806988,-41.31562850826171,-46.68710783761318,-34.45207158742372,-41.6510056710429,-46.09027680101858,-33.2584095142345,-40.4203819533698,-41.01721298996441,-39.82355091677519,-41.94942118934023,-50.00664018336741,-47.5823543925051,-33.85524055082911,-45.19503024612666,-32.06474744104528,-37.73464228869406,-37.17477289658336,-49.11139362847547


==> data/16/p5_120_phaseDiffsInChamber.csv <==
d,s1,s2,s3,s4,s5,s6,s7,s8,s9,s10,s11,s12,s13,s14,s15,s16,s17,s18,s19,s20,s21,s22,s23,s24,s25,s26,s27,s28,s29,s30,s31,s32,s33,s34,s35,s36,s37,s38,s39,s40,s41,s42,s43,s44,s45,s46,s47,s48,s49,s50,s51,s52,s53,s54,s55,s56,s57,s58,s59,s60,s61,s62,s63,s64,s65,s66,s67,s68,s69,s70,s71,s72,s73,s74,s75,s76,s77,s78,s79,s80,s81,s82,s83,s84,s85,s86,s87,s88,s89,s90,s91,s92,s93,s94,s95,s96,s97,s98,s99,s100,s101,s102,s103,s104,s105,s106,s107,s108,s109,s110,s111,s112,s113,s114,s115,s116,s117,s118,s119,s120,s121,s122,s123,s124,s125,s126,s127,s128,s129,s130,s131,s132,s133,s134,s135,s136,s137,s138,s139,s140
0,-176.8332354597215,-170.3050557016647,-169.7082246650701,-166.6501461931293,-165.4564841199401,-162.8446677442321,-174.2214190840135,-177.3931048518322,-170.3420173461486,-161.0541746344483,-172.9907953663404,-168.849939754662,-175.1166656389055,-169.335885857805,178.3181929585538,-166.7240694820971,-166.4256539637997,-175.3041962237511,-167.5453927480212,169.4766123430865,176.3032076194405,172.6482981109051,167.089288196708,176.2292843304728,152.952873903283,168.805858017524,175.1095455462513,167.3137804260375,164.1051330137349,165.5972106052214,174.1773373468754,-179.592898413365,152.6914200294697,177.422946403662,168.2459886254133,168.8797813064919,164.4035485320322,172.4238058815755,178.6166084768512,165.8956261235188,168.5813657881945,168.5074424992267,162.2407166149833,165.0003795686268,173.6174679547647,175.4079610645485,173.2451291474997,171.1562205194185,173.8789218285782,163.7327942064699,161.6438855783888,174.8480916724379,164.2926635985806,173.9158834730621,174.7372067389862,172.7591830443567,176.041753745627,172.4607675260595,172.4238058815755,167.0153649077402,165.5602489607376,161.3085084156075,176.8261153670674,168.2829502698972,169.4766123430865,169.7750278613837,163.8067174954376,168.842819662008,166.7539110339268,176.5646614932539,165.4863256717698,162.6130554222484,171.2671054528703,170.8947666456052,169.4766123430865,169.7011045724159,163.1359631698753,160.4132618607156,170.9686899345729,166.9784032632563,176.6385847822216,169.4396506986026,165.7847411900671,166.7539110339268,163.4713403326565,171.7900132004971,168.2090269809294,178.3181929585538,-177.4670281408,172.3868442370916,165.1879101534725,172.9467136292023,172.4238058815755,156.8692372856319,169.1042735358213,174.1403757023916,171.2671054528702,169.4766123430865,174.2142989913594,171.2671054528702,162.5021704887968,176.6385847822218,169.7750278613837,168.5444041437106,172.6482981109051,167.9845347515999,160.8225623124646,167.9845347515999,174.4387912206889,157.1306911594453,170.2609739645267,159.5180153058237,164.1051330137349,161.942301096686,-173.9230035657163,167.6491575888188,164.3296252430645,172.3498825926077,175.7433382273298,166.4924571601134,173.0206369181701,172.3868442370916,167.0153649077402,162.3146399039512,172.3868442370916,159.5919385947915,169.9625584462293,-174.4089496688592,-179.8543522871784,168.8058580175241,177.2354158188163,163.209886458843,167.3507420705214,159.330484720978,179.2873628024136,169.3657274096347,168.2459886254133,167.6491575888187,176.0047921011432,160.1887696313861,163.695832561986
1,66.44933524154885,73.94668484346528,74.20813871727873,59.84723219452428,71.18702188982181,66.74775075984616,68.5012822251461,66.11395807876767,74.50655423557606,73.57434603620027,74.17117707279485,67.34458179644074,71.52239905260302,72.67909948130836,66.74775075984616,67.30762015195688,62.27151798538659,68.20286670684877,44.62804076136177,16.57698204141522,-2.223195611314907,-1.626364574720299,11.80233374865836,9.415009602279923,13.89124237673948,0.7609595716581055,1.357790608252742,7.027685455901491,3.44669923633387,0.4625440533608298,-4.610519757693339,1.95462164484735,7.326100974198823,7.027685455901519,-1.924780093017631,0.7609595716581055,7.624516492496127,5.834023382712303,1.95462164484735,12.9959958218476,-1.02953353812569,12.99599582184757,17.47222859630713,0.4625440533608298,2.849868199739262,9.713425120577227,3.446699236333842,3.745114754631174,-12.70470039620443,14.48807341333409,-4.312104239396035,-12.07090771512594,15.42028161270991,7.326100974198795,1.656206126550046,10.31025615717184,-6.699428385774468,2.253037163144654,14.48807341333409,1.656206126550018,15.68173548652331,3.148283718036566,7.326100974198823,5.834023382712303,10.01184063887456,6.132438901009607,4.938776827820362,-3.081480521722995,3.782076399115056,4.341945791225783,10.60867167546917,0.7609595716581339,1.656206126550046,9.116594083982619,4.341945791225783,11.80233374865836,4.043530272928479,13.59282685844218,14.7864889316314,7.922932010793403,-2.521611129612211,10.31025615717184,5.834023382712303,7.624516492496099,3.745114754631174,0.4625440533608298,6.132438901009579,-8.788337013855596,-2.820026647909515,-1.02953353812569,-0.7311180198283864,1.95462164484735,6.766231582088039,8.258309173574617,4.341945791225783,12.10074926695566,6.430854419306883,-3.416857684504123,8.221347529090707,19.56113722438826,1.357790608252742,-3.416857684504123,3.44669923633387,0.7609595716581339,6.132438901009607,13.59282685844221,8.818178565685344,5.535607864414999,3.446699236333842,14.7864889316314,4.938776827820362,1.357790608252742,3.745114754631146,5.237192346117666,-1.626364574720299,10.90708719376647,2.551452681441958,2.849868199739262,-11.5110383230151,0.1641285350635258,-6.699428385774468,-8.489921495558292,6.132438901009579,9.713425120577227,1.656206126550046,5.237192346117666,1.059375089955438,-0.7311180198283864,10.90708719376644,6.132438901009579,-3.715273202801427,7.922932010793403,-1.327949056422995,14.18965789503679,1.357790608252714,2.253037163144654,4.640361309523058,4.04353027292845,-3.118442166206819,9.116594083982648,12.69758030355027
2,-107.9362123775282,-123.1923654551746,-121.9617417375015,-124.8719736315068,-122.186233966831,-106.1457192677444,-114.1290149728038,-114.7258460093984,-121.327949056423,-127.5577132961825,-130.2434529608582,-121.327949056423,-118.0453783551526,-125.7672201863987,-108.7944972879363,-117.4115856740742,-104.9520571945552,-123.0814805217229,-129.049790887669,-132.7047003962044,-139.2698417987451,-125.7672201863987,-132.3693232334232,-138.89750299148,-131.7355305523447,-130.2804146053421,-127.0348055485557,-131.4371150340474,-130.317376249826,-129.1606758211207,-124.9089352759906,-126.9608822595879,-128.7883370138555,-132.3323615889393,-134.1967779876909,-125.2812740832558,-134.7936090242855,-128.191505977261,-129.6466219242636,-140.4635038719343,-129.4221296949341,-145.7980215568019,-136.2117633268043,-124.6105197576933,-135.9503094529908,-135.9872710974748,-127.8561288144798,-133.8244391804259,-123.9767270766148,-134.7566473798017,-118.3068322289661,-114.2398999062555,-134.7566473798017,-129.6835835687475,-132.6307771072367,-135.3904400608802,-125.8411434753665,-130.2804146053421,-136.2856866157721,-126.6994283857745,-137.7408025627747,-131.1386995157501,-137.7038409182908,-135.9872710974748,-129.7205452132314,-126.1025973491799,-118.4177171624177,-126.7733516747422,-124.3860275283638,-128.4529598510744,-131.1386995157501,-124.9828585649584,-123.1184421662068,-135.3165167719124,-127.9670137479314,-131.1386995157501,-128.4899214955583,-139.1959185097773,-137.8147258517425,-126.065635704696,-125.579689601553,-133.5629853066124,-135.0181012536151,-125.8411434753664,-125.8041818308826,-138.6360491176666,-128.191505977261,-127.2592977778852,-120.4327025015311,-126.9978439040718,-129.6466219242636,-127.2592977778852,-130.0559223760125,-124.9458969204745,-137.4423870444774,-137.1070098816962,-132.1448310040937,-113.8675610989904,-129.7205452132314,-137.8147258517425,-125.7672201863987,-133.8614008249098,-137.2178948151478,-131.2126228047179,-139.792749546372,-133.8983624693936,-128.1915059772609,-130.6157917681234,-127.2592977778852,-124.5735581132094,-122.4846494851283,-118.6052477472634,-129.459091339418,-137.1439715261801,-142.4784892110477,-143.1122818921261,-134.4212702170205,-128.4529598510744,-124.6474814021772,-121.700287863688,-124.3490658838799,-118.6422093917473,-135.6518939346936,-145.5735293274723,-131.175661160234,-134.4951935059883,-126.065635704696,-126.1765206381476,-134.1228546987232,-129.049790887669,-130.6157917681234,-123.7522348472853,-124.0506503655826,-132.1448310040937,-129.4221296949341,-127.5577132961825,-129.4221296949341,-135.6888555791775,-127.0348055485557,-140.7249577457477,-137.1070098816962
3,-121.327949056423,-124.8719736315068,-120.6941563753445,-117.8208861258231,-119.2760020728258,-132.033946070642,-118.9036632655607,-123.4907809734719,-123.6783115583175,-112.0401063447227,-104.616680031774,-119.202078783858,-126.9608822595879,-125.2812740832558,-140.9864116195612,-120.0973253387499,-132.3323615889394,-115.6950158532582,-107.0779274671202,-111.480236952612,-112.6369373813173,-110.5480287532362,-113.0092761885824,-110.3235365239067,-108.2346278958255,-99.20823905793866,-114.4274304911011,-103.758395121366,-109.9881593611254,-109.6527821983443,-112.9353528996146,-118.3068322289661,-104.0568106396633,-117.7469628368553,-104.5797183872901,-117.4115856740742,-117.448547318558,-112.1140296336905,-115.0242615276957,-108.4960817696389,-115.9564697270715,-102.1923942409117,-107.9731740220121,-112.1140296336905,-118.9775865545284,-114.4274304911011,-109.354366680047,-116.2548852453689,-106.6686270153712,-117.7100011923715,-119.3129637173096,-118.0084167106688,-112.0401063447227,-120.469664146015,-118.6422093917473,-116.2548852453688,-107.8992507330443,-104.3552261579606,-119.7989098204526,-110.5480287532362,-116.8886779264473,-102.1923942409117,-106.0717959787766,-103.1246024402874,-124.0136887210987,-110.3235365239066,-120.3957408570472,-112.6369373813173,-105.7733804604793,-107.3393813409336,-127.9300521034476,-114.7258460093984,-123.1554038106907,-113.3446533513636,-115.6210925642903,-115.4335619794447,-111.1448597898308,-101.0356938122063,-110.2496132349389,-115.6580542087742,-104.2813028689928,-118.6791710362312,-111.8156141153931,-111.7416908264254,-112.1140296336905,-98.01457698474941,-117.7100011923715,-112.7108606702851,-116.5163391191822,-118.9036632655607,-110.2865748794228,-112.3754835075039,-116.5163391191822,-119.5004943021553,-109.4282899690148,-112.0401063447227,-113.5321839362092,-116.59026240815,-114.7258460093984,-117.1131701557769,-108.5330434141229,-108.5330434141228,-108.7575356434523,-112.33852186302,-111.480236952612,-112.0770679892066,-115.9934313715554,-114.1659766172877,-117.1131701557769,-123.0814805217229,-115.0242615276957,-115.0612231721797,-96.52249939326289,-106.9670425336686,-109.9511977166416,-110.621952042204,-103.4969412475526,-109.6897438428281,-114.4274304911011,-125.7672201863987,-125.4688046681014,-113.2337684179119,-111.4432753081281,-101.8939787226144,-114.4274304911011,-105.1765494238847,-112.1140296336905,-116.5163391191822,-121.0664951826096,-116.6272240526339,-110.8834059160174,-114.7628076538823,-113.8305994545065,-119.7989098204526,-126.6624667412906,-108.1976662513416,-108.7575356434523,-102.490809759209,-113.8305994545065,-109.4282899690147,-112.9723145440985
4,-73.84292000266781,-66.68094756353253,-69.36668722820826,-67.87460963672176,-72.98463509225978,-80.7064769235058,-70.00047990928675,-69.96351826480286,-71.19414198247597,-73.91684329163559,-81.97406228566278,-78.05769890331396,-64.92741609823258,-67.57619411842444,-61.04801436036763,-75.40892088312211,-63.09996134396488,-72.0893885373679,-72.05242689288399,-62.20471478907297,-43.70295265464014,-63.17388463293264,-47.28393887420779,-62.54009195185415,-55.37811951271888,-70.85876481969478,-64.29362341715409,-55.97495054931349,-53.25224924015387,-56.83323545972149,-51.79713329315121,-59.55593676888111,-67.57619411842443,-48.51456259188089,-52.65541820355924,-51.76017164866732,-53.84908027674845,-67.87460963672174,-51.83409493763509,-61.01105271588375,-51.76017164866732,-54.14749579504576,-63.69679238055949,-54.74432683164036,-51.76017164866735,-61.01105271588375,-55.97495054931352,-42.54625222593481,-55.67653503101616,-61.34642987866499,-51.76017164866735,-54.14749579504576,-55.07970399442155,-55.93798890482958,-41.05417463444832,-51.46175613037002,-52.35700268526193,-57.4300664963161,-55.341157868235,-52.05858716696466,-53.25224924015384,-58.6606902139892,-64.66596222441916,-63.39837686226218,-44.89661472782936,-69.96351826480286,-55.63957338653228,-52.05858716696466,-60.71263719758645,-64.33058506163799,-39.52513539847789,-58.62372856950532,-50.2680940571808,-63.69679238055951,-59.81739064269453,-62.20471478907299,-61.64484539696224,-58.36227469569192,-63.99520789885679,-47.91773155528628,-68.76985619161366,-52.95383372185654,-47.02248500039437,-66.68094756353253,-54.44591131334306,-58.06385917739459,-48.77601646569431,-49.70822466507011,-57.4300664963161,-49.9696785388835,-57.46702814080001,-57.16861262250271,-61.90629927077566,-45.49344576442397,-54.44591131334306,-67.05328637079759,-53.55066475845115,-60.71263719758645,-62.80154582566757,-63.69679238055949,-54.18445743952967,-55.93798890482961,-46.68710783761318,-46.68710783761315,-48.21614707358358,-65.48728549034331,-44.59819920953205,-52.95383372185657,-61.08497600485151,-50.00664018336744,-63.17388463293264,-54.48287295782697,-70.56034930139748,-50.90188673825929,-41.94942118934023,-44.59819920953205,-57.72848201461341,-56.5717815859081,-57.4300664963161,-46.38869231931588,-37.13781125209945,-48.47760094739698,-50.56650957547811,-52.95383372185654,-49.40980914677277,-64.89045445374872,-49.70822466507011,-64.59203893545141,-59.55593676888111,-59.81739064269453,-58.92214408780262,-58.02689753291071,-57.4300664963161,-51.16334061207272,-47.28393887420779,-53.58762640293506,-56.53481994142419,-62.20471478907297,-55.93798890482958,-52.95383372185654,-50.90188673825932
5,-4.312104239396035,14.48807341333409,17.47222859630713,8.519763047388011,18.40443679568293,29.40884932819927,6.729269937604215,8.221347529090707,19.85955274268557,4.938776827820362,13.03295746633148,17.17381307800983,10.90708719376644,18.96430618779365,14.78648893163142,16.57698204141522,9.415009602279923,9.713425120577227,18.66589066949635,17.17381307800983,24.03736999884782,25.26799371652092,22.246876889064,31.236304082467,18.36747515119905,27.02152518182086,24.03736999884782,11.50391823036105,27.02152518182086,19.85955274268557,22.28383853354791,34.78032865755077,26.72310966352356,24.96957819822364,17.17381307800983,22.84370792565861,33.58666658436152,33.28825106606422,24.0743316433317,31.79617347457773,26.72310966352356,21.05321481587478,20.45638377928017,29.11043380990199,32.094588992875,22.84370792565861,14.7864889316314,22.28383853354788,21.65004585246939,39.89035411308879,19.85955274268557,24.33578551714513,7.922932010793431,29.4088493281993,12.10074926695569,14.48807341333409,22.246876889064,16.87539755971252,24.63420103544243,22.5452924073613,24.03736999884782,25.26799371652095,31.236304082467,25.82786310863165,26.42469414522625,35.67557521244265,16.87539755971252,14.18965789503679,15.383319968226,26.12627862692895,22.84370792565863,27.91677173671275,22.5452924073613,34.78032865755074,30.60251140138851,34.78032865755074,27.95373338119663,17.47222859630713,31.7961734745777,18.70285231398026,27.02152518182086,29.11043380990199,12.9959958218476,30.00568036479388,27.02152518182086,17.2107747224938,22.5452924073613,24.03736999884782,21.05321481587478,25.23103207203701,28.81201829160469,33.88508210265886,34.48191313925344,12.99599582184757,24.63420103544243,33.02679719225083,26.42469414522625,27.61835621841547,33.28825106606422,32.09458899287503,22.84370792565861,25.23103207203704,23.44053896225321,21.65004585246939,23.44053896225321,29.7072648464966,21.94846137076669,25.23103207203704,32.72838167395352,27.31994070011817,23.4775006067371,17.17381307800983,28.51360277330738,23.17908508843976,10.60867167546917,18.36747515119905,20.15796826098287,15.68173548652331,35.67557521244265,23.73895448055052,12.39916478525296,7.326100974198823,20.45638377928017,21.65004585246939,25.56640923481825,38.958145913713,23.73895448055052,31.19934243798312,36.57082176733456,30.90092691968579,31.19934243798312,27.61835621841547,22.246876889064,20.15796826098287,27.91677173671278,19.26272170609099,22.84370792565861,23.14212344395591,14.7864889316314,27.91677173671278,21.09017646035869
6,73.87276155449757,55.66941493836202,53.28209079198359,64.62188048728115,52.98367527368629,56.86307701155124,49.14123518030516,58.35515460303776,62.27151798538654,70.36569862389769,56.00479210114318,56.30320761944051,59.28736280241355,45.22487179795638,66.44933524154879,56.937000300519,47.91061146263212,62.5699335036839,64.62188048728115,95.0602633536061,97.44758749998454,103.4528595104145,100.4317426829576,107.9660539293579,105.6156914274634,106.4000530489037,106.4000530489037,111.2486246306283,96.25392542679532,101.3269892378495,93.26977024382228,94.79880947979268,104.3481060653064,99.87187329084685,103.4158978659306,105.5048064940117,98.04441853657914,104.6465215836037,98.97662673595494,101.6254047561468,103.1174823476333,109.9810392684713,112.7407022221148,92.37452368893037,103.7512750287118,112.666778933147,102.2591974372253,90.91940774192773,99.87187329084685,100.4317426829576,104.086652191493,96.55234094509262,124.0435302729285,104.086652191493,106.1755608195741,110.2794547867686,102.5206513110387,106.1385991750902,104.3111444208225,96.85075646338993,110.950209112331,100.4317426829576,101.960781918928,103.7143133842279,101.3269892378495,95.0602633536061,99.83491164636297,105.803222012309,99.53649612806566,103.8251983176796,95.43260216087123,104.9079754574171,105.2433526201983,102.5945746000065,105.5048064940117,100.5056659719253,104.0127289025252,110.6517935940336,112.9651944514443,90.91940774192773,103.4158978659306,95.69405603468459,105.3172759091661,105.803222012309,103.1914056366011,108.4889616769848,101.6254047561468,99.34896554322,106.698468567201,101.0285737195522,100.8040814902226,96.92467975235769,93.56818576211958,97.44758749998454,105.5787297829795,105.5417681384956,109.682623750174,97.14917198168723,98.64124957317375,107.8921306403902,95.43260216087117,105.5417681384956,98.64124957317375,100.4317426829576,89.46429179492515,109.682623750174,96.55234094509262,101.9238202744441,104.944937101901,102.8560284738199,107.3322612482795,97.52151078895236,97.74600301828184,103.4158978659306,107.6306767665768,101.0655353640361,106.4739763378714,110.0549625574391,101.3269892378495,105.803222012309,118.0382582624985,109.9810392684713,109.0857927135794,100.7301582012549,101.3269892378495,99.23808060976836,101.1394586530038,111.1747013416605,102.6315362444904,105.8771453012768,102.2222357927414,99.23808060976836,106.1016375306064,99.83491164636297,102.2222357927414,101.9977435634119,105.2063909757144,101.9238202744441,111.4731168599578,107.3322612482795,104.944937101901
7,139.2627217060909,138.0690596329017,139.225760061607,139.3366449950587,147.0584868263047,131.4669565858771,150.863965275202,152.7653433184374,130.2732945126879,139.5241755799044,138.3674751511991,137.7336824701206,140.7178376530936,144.4097088061129,121.0224134454716,138.0320979884178,152.6544583849857,131.2424643565477,144.4097088061129,152.4669278001401,161.084016186278,155.6386135679587,155.1526674648159,150.2671342386073,149.6703032020127,153.8850821026589,161.0470545417942,157.1676528039292,159.3304847209781,153.362174355032,158.3243532326345,155.9370290862561,157.2046144484131,160.4132618607156,157.8014454850077,156.0479140197077,152.1685122818428,157.2046144484131,158.9211842692291,162.6130554222484,153.0637588367347,143.4405389622532,154.4819131392535,150.378019172059,150.9378885641697,143.1790850884398,169.9625584462294,164.2926635985806,164.5910791168779,162.5391321332806,157.7644838405238,151.8700967635455,153.5497049398776,159.853392468605,166.679987744959,154.2574209099239,152.4669278001401,156.9061989301158,157.2046144484131,165.821702834551,150.3040958830912,147.2829790556343,157.1306911594453,158.4352381660862,151.5716812452482,160.5241467941672,161.1209778307619,158.099861003305,167.947573107116,153.2512894215803,158.9211842692291,152.7653433184374,154.22045926544,161.6438855783888,150.0796036537616,164.6280407613618,159.5180153058237,149.96871872031,142.0223846597345,167.8736498181482,151.2732657269509,159.5919385947915,162.2037549704995,157.2046144484131,143.7389544805505,141.3146686896882,159.8533924686049,158.0259377143373,156.8692372856319,157.4660683222265,155.0417825313642,156.832275641148,159.8903541130888,165.2248717979564,150.0056803647939,158.6227687509318,147.0954484707886,157.2415760928969,156.9061989301157,158.7336536843835,164.0312097247672,148.8489799360885,153.362174355032,148.2521488994939,157.4291066777426,149.7811881354644,156.0479140197077,151.5716812452482,155.0417825313642,153.8481204581749,156.2354446045534,161.3085084156075,156.0479140197077,152.952873903283,154.1465359764723,151.5347196007643,149.110433809902,158.0259377143372,143.4775006067371,153.0637588367347,146.4616557897101,162.5391321332806,151.4977579562804,153.362174355032,152.0576273483912,145.2679937165209,148.1782256105262,152.7653433184374,155.0417825313642,156.5708217673346,151.5716812452482,159.3304847209781,156.3093678935212,159.3304847209781,158.099861003305,154.1465359764723,154.5188747837374,156.0109523752238,156.6077834118184,150.0426420092778,155.0417825313642
8,-163.4045371363428,-175.0427423499377,-177.3931048518322,-168.5515242363648,-175.6765350310162,-157.3992651259128,-172.9168720773727,177.422946403662,-178.8851824433187,-178.9221440878026,-158.0700194514752,-160.9802513454805,-176.4978582969403,-170.3420173461486,-165.4564841199401,-162.509290581451,-175.0057807054538,-157.771603933178,-178.1008208218785,170.5593894828239,166.7169493894429,173.3560140809514,160.1148463424183,165.2618334424403,174.2142989913594,165.8586644790349,170.0364817351972,161.942301096686,151.1623807934992,178.6166084768512,-176.4978582969403,173.0575985626541,172.685259755389,166.7908726784107,169.4026890541187,155.9370290862561,162.2037549704995,153.2512894215803,163.209886458843,166.9784032632563,159.816430824121,178.0937007292243,167.3137804260375,177.7213619219592,177.7213619219592,177.7583235664431,158.7336536843835,159.6289002392754,158.7336536843835,157.2046144484131,168.5074424992267,172.9467136292023,164.7019640503296,154.1465359764723,155.7125368569266,166.0831567083644,172.0514670743105,170.559389482824,154.1834976209561,157.8014454850077,168.1720653364455,173.0575985626541,165.8956261235188,179.2134395134458,164.2926635985806,172.9467136292025,173.543544665797,166.1201183528483,169.1042735358213,170.6333127717917,161.0840161862781,167.2768187815536,160.4132618607156,159.853392468605,174.7372067389862,152.3930045111723,151.8700967635455,166.1940416418161,172.3498825926077,169.4766123430865,170.5593894828239,166.9784032632563,163.4713403326564,159.853392468605,-179.8543522871784,179.3243244468974,165.2618334424402,164.6650024058457,167.0523265522241,159.5919385947915,172.4607675260594,164.105133013735,168.805858017524,168.842819662008,170.2979356090106,161.1209778307619,155.3401980496615,165.4863256717698,166.1201183528483,156.832275641148,166.1570799973322,165.7847411900671,162.2037549704995,172.0884287187944,173.6174679547647,174.4387912206889,166.679987744959,166.679987744959,159.6289002392754,158.7336536843835,162.9114709405457,171.8639364894649,170.2609739645267,163.209886458843,163.8067174954376,175.9678304566593,168.805858017524,166.1570799973322,175.0725839017674,166.679987744959,163.1359631698753,164.3665868875484,159.2935230764942,168.4704808547428,165.0003795686268,171.7900132004971,179.5857783207108,169.0673118913375,164.6650024058457,161.6438855783887,170.2609739645267,165.1879101534725,171.4915976821998,166.0831567083644,165.5232873162537,177.2354158188164,162.2407166149834,172.685259755389,176.2662459749566,163.9942480802833,159.9273157575727
9,61.3393097860108,70.29177533492992,74.17117707279488,62.27151798538659,64.36042661346772,50.29793560901055,68.5012822251461,69.43349042452189,74.76800810938948,65.25567316835964,59.32432444689744,61.33930978601077,72.67909948130836,67.94141283303537,72.08226844471375,63.46518005857581,75.06642362768676,67.04616627814343,54.81113002795399,29.7072648464966,6.430854419306911,-1.327949056422995,13.29441134014488,6.132438901009579,5.53560786441497,5.53560786441497,-6.401012867477164,9.451971246763833,22.5452924073613,-1.02953353812569,-9.981999087044812,-4.610519757693339,3.446699236333842,-2.521611129612211,11.50391823036105,19.85955274268557,21.35163033417209,11.50391823036105,14.48807341333409,-7.59467494066638,16.87539755971252,1.656206126550046,15.98015100482061,1.95462164484735,-9.683583568747508,5.535607864414999,6.132438901009579,12.39916478525296,7.027685455901491,8.221347529090707,3.446699236333842,8.818178565685315,-5.804181830882555,12.73454194803418,9.415009602279923,5.237192346117695,1.95462164484735,3.148283718036538,18.36747515119905,7.027685455901491,2.849868199739262,12.69758030355027,-0.1342869832337783,-12.36932323342324,7.624516492496127,-5.207350794287947,12.10074926695566,11.20550271206375,7.624516492496099,-0.1342869832337783,9.116594083982619,10.31025615717184,15.0849044499287,1.656206126550046,-9.385168050450204,11.50391823036105,12.10074926695566,12.6975803035503,2.253037163144654,1.95462164484735,0.7609595716581339,9.750386765061108,4.640361309523058,-0.1342869832337783,4.341945791225783,5.237192346117666,0.4625440533608298,7.326100974198795,5.237192346117695,9.116594083982619,-6.10259734917986,-0.4327025015311108,4.938776827820391,3.148283718036566,4.341945791225754,8.221347529090707,12.69758030355027,7.922932010793403,0.4625440533608298,4.640361309523087,7.922932010793403,12.10074926695566,12.39916478525296,9.116594083982619,14.525035057818,-0.4327025015310824,11.80233374865836,11.50391823036105,5.237192346117695,14.48807341333409,-0.1342869832337783,0.1641285350635258,-2.521611129612211,1.357790608252742,12.10074926695566,5.834023382712274,11.50391823036105,7.0646471003854,-4.610519757693339,6.430854419306911,8.818178565685315,-1.02953353812569,17.77064411460444,14.48807341333409,9.713425120577227,6.430854419306911,5.53560786441497,9.116594083982619,-4.050650365582641,6.766231582088096,0.1641285350635258,5.535607864414999,1.357790608252742,12.69758030355027,1.656206126550046,-2.856988292393453,19.26272170609096,8.519763047388011,-4.312104239396035,5.53560786441497,11.20550271206375
10,-130.8402839974528,-109.0559511617497,-127.5577132961825,-109.9881593611255,-110.0251210056094,-108.4591201251551,-118.0453783551526,-120.4327025015311,-106.9670425336685,-107.9362123775282,-118.7161326807151,-116.2548852453689,-117.7469628368553,-105.8103421049632,-117.4485473185581,-118.0823399996366,-123.9767270766148,-117.7839244813392,-108.1976662513416,-131.7355305523448,-120.9925718936418,-127.6685982296342,-125.4688046681014,-128.2284676217449,-129.4221296949341,-117.1501318002607,-123.1184421662068,-129.7205452132314,-133.5260236621286,-133.5260236621286,-122.8200266479095,-130.317376249826,-134.4582318615044,-125.579689601553,-136.8085943633989,-142.1800736927504,-140.3895805829666,-121.2909874119391,-133.301531432799,-121.5894029302364,-138.89750299148,-129.9819990870448,-148.1853457031803,-126.6624667412906,-121.8878184485337,-129.3482064059663,-127.333221066853,-125.579689601553,-114.4643921355849,-128.4899214955583,-125.207350794288,-128.4529598510744,-126.4379745119611,-130.2804146053421,-127.6316365851503,-128.4529598510744,-127.5577132961825,-131.7355305523447,-129.3482064059663,-125.5057663125853,-128.1545443327771,-131.5110383230152,-124.0876120100664,-132.3323615889394,-127.2592977778852,-128.7513753693717,-144.5673978391288,-133.2276081438313,-135.0181012536151,-121.3649107009069,-121.6633262192042,-131.1386995157501,-135.3165167719124,-117.4485473185581,-118.9036632655607,-129.6835835687475,-125.5057663125853,-140.202049998121,-125.7672201863987,-128.5638447845261,-116.217923600885,-134.1598163432071,-131.2126228047179,-122.4846494851283,-133.2645697883152,-126.1025973491799,-124.312104239396,-125.8411434753664,-134.4582318615044,-124.312104239396,-125.579689601553,-130.6527534126072,-128.4529598510744,-124.9089352759906,-130.2804146053421,-130.317376249826,-118.9036632655607,-121.8878184485337,-121.2909874119391,-119.202078783858,-125.2443124387718,-136.5101788451016,-129.049790887669,-130.8402839974528,-136.9194792968506,-130.8402839974528,-135.6149322902097,-137.1070098816962,-124.3490658838799,-131.5110383230152,-121.9617417375015,-125.579689601553,-123.3798960400202,-123.7152732028014,-125.8411434753665,-133.2645697883152,-126.9978439040718,-126.7733516747422,-117.4115856740742,-123.9767270766148,-134.4212702170205,-126.1025973491799,-130.5788301236394,-134.1228546987232,-138.0761797255559,-130.5418684791555,-139.5682573170424,-146.9547219855072,-118.6422093917473,-123.453819328988,-123.0814805217229,-134.1228546987232,-132.3693232334232,-135.0181012536151,-128.7513753693717,-123.453819328988,-142.4784892110477,-136.8085943633989,-127.2592977778852,-124.5735581132095,-124.6844430466612
11,-100.4388627756118,-126.1395589936637,-102.8631485664741,-129.049790887669,-124.5735581132095,-121.4018723453908,-124.9458969204745,-110.8464442715335,-134.8305706687694,-126.4010128674772,-119.7989098204526,-119.5744175911231,-121.0664951826096,-131.1386995157501,-115.3966003349608,-125.8041818308826,-124.3860275283638,-125.1703891498041,-134.4212702170205,-114.7628076538823,-122.2971189002827,-118.3068322289661,-109.9511977166416,-109.354366680047,-113.5321839362092,-124.6474814021772,-109.4282899690148,-118.3068322289661,-116.5533007636661,-107.600835214747,-123.1554038106907,-109.6897438428282,-109.9511977166416,-117.1131701557769,-126.1765206381476,-101.9679020115822,-110.2865748794228,-113.2337684179119,-106.1087576232605,-113.8675610989904,-108.496081769639,-117.7839244813392,-102.7892252775063,-112.6369373813173,-114.4274304911011,-110.0620826500932,-120.1342869832338,-117.7100011923715,-123.7522348472853,-121.6633262192042,-122.4846494851283,-113.9045227434743,-99.54361622071984,-107.2654580519658,-113.8305994545065,-105.5119265866659,-111.7786524709093,-110.5480287532362,-116.3288085343366,-123.1554038106907,-111.4432753081281,-116.8517162819634,-112.6369373813173,-105.5119265866659,-109.9881593611254,-103.3860563141009,-113.0092761885824,-111.2187830787985,-125.579689601553,-122.186233966831,-123.3798960400202,-119.5744175911231,-112.0401063447227,-118.0084167106688,-112.6738990258012,-117.4115856740742,-108.8314589324201,-111.7416908264254,-118.9775865545284,-123.9767270766148,-121.6633262192041,-108.4591201251551,-107.2654580519658,-108.5700050586067,-122.4846494851283,-116.2918468898527,-111.8156141153932,-125.7672201863987,-106.4441347860417,-116.59026240815,-104.8781339055874,-98.61140802134405,-108.5330434141229,-117.4855089630419,-112.33852186302,-107.0040041781524,-116.59026240815,-126.6624667412906,-113.3446533513636,-116.59026240815,-131.4371150340474,-106.6686270153712,-103.4230179585848,-118.1193016441205,-117.1131701557769,-109.3913283245308,-108.7575356434524,-105.5119265866659,-112.3754835075039,-114.7628076538823,-112.9723145440985,-116.5163391191822,-127.0348055485557,-108.2346278958255,-117.1501318002607,-114.1290149728038,-116.8147546374796,-123.3798960400202,-118.6791710362312,-117.1870934447446,-112.4494067964716,-114.7997692983662,-117.7839244813392,-115.6580542087742,-106.1087576232605,-112.1509912781744,-115.6210925642903,-95.96263000115215,-113.2337684179119,-119.7989098204526,-110.2865748794228,-110.2865748794228,-110.621952042204,-107.9362123775282,-99.02070847309301,-121.5894029302364,-110.6589136866878,-111.5541602415798,-107.6377968592309,-110.5480287532362,-122.4846494851283
12,-78.09466054779786,-67.01632472631371,-84.62284030585464,-75.67037475693553,-70.56034930139747,-69.66510274650557,-69.36668722820825,-74.77512820204362,-66.08411652693792,-71.45559585628939,-66.08411652693792,-67.57619411842444,-72.64925792947861,-70.59731094588136,-80.1096458869112,-65.48728549034331,-63.39837686226218,-75.93182863074894,-69.10523335439484,-63.43533850674606,-58.62372856950532,-50.86492509377541,-61.08497600485151,-58.32531305120801,-62.80154582566757,-55.04274234993767,-58.32531305120801,-46.38869231931588,-48.81297811017819,-60.78656048655421,-51.46175613037005,-45.19503024612666,-62.83850747015146,-55.04274234993767,-42.80770609974823,-63.43533850674606,-51.79713329315123,-61.34642987866488,-61.01105271588375,-55.07970399442158,-57.16861262250268,-61.01105271588375,-58.6606902139892,-56.90715874868926,-55.3781195127188,-48.77601646569431,-51.46175613037002,-52.65541820355926,-62.50313030737027,-49.07443198399162,-48.21614707358356,-61.04801436036763,-62.50313030737027,-61.04801436036763,-63.99520789885679,-57.16861262250271,-61.64484539696224,-59.59289841336499,-52.35700268526193,-50.26809405718083,-58.6606902139892,-63.09996134396488,-55.63957338653228,-48.21614707358358,-54.78128847612427,-61.68180704144612,-48.21614707358358,-56.87019710420537,-49.07443198399162,-54.74432683164036,-54.44591131334306,-51.20030225655663,-53.62458804741897,-64.62900057993528,-57.8024053035812,-48.51456259188086,-57.72848201461341,-54.44591131334306,-54.48287295782697,-51.46175613037005,-50.30505570166471,-67.61315576290832,-65.78570100864061,-51.76017164866735,-44.3367453357186,-60.11580616099184,-58.32531305120801,-42.50929058145093,-51.46175613037005,-49.07443198399162,-62.20471478907297,-61.60788375247836,-61.64484539696224,-52.05858716696463,-56.87019710420537,-60.11580616099184,-55.67653503101616,-50.34201734614857,-57.72848201461341,-57.76544365909729,-40.12196643507249,-62.57705359633803,-76.60258295631131,-49.37284750228892,-56.83323545972149,-53.88604192123236,-53.32617252912161,-64.9274160982326,-59.22055960609993,-59.51897512439723,-58.02689753291071,-45.79186128272127,-41.6510056710429,-61.90629927077566,-63.39837686226218,-53.58762640293503,-64.92741609823264,-45.19503024612666,-46.12723844550246,-54.48287295782697,-50.56650957547814,-50.56650957547814,-55.04274234993767,-52.39396432974584,-58.32531305120801,-63.69679238055949,-50.86492509377541,-67.35170188909491,-55.34115786823497,-52.65541820355926,-54.78128847612425,-44.93357637231324,-59.81739064269453,-61.34642987866494,-65.48728549034331,-51.76017164866732,-49.67126302058622,-60.41422167928914,-67.91157128120564,-56.27336606761077,-47.8807699108024
13,9.750386765061137,-1.327949056422995,13.29441134014488,18.66589066949635,4.04353027292845,16.27856652311792,15.98015100482061,4.640361309523058,13.29441134014488,8.818178565685344,6.430854419306883,8.221347529090707,9.415009602279923,6.430854419306911,16.27856652311792,6.132438901009607,6.430854419306911,15.98015100482061,8.519763047388011,21.05321481587478,21.05321481587478,25.23103207203704,14.2266195395207,24.63420103544243,30.90092691968579,18.06905963290174,21.94846137076669,18.96430618779365,12.99599582184757,29.44581097268318,31.79617347457773,18.66589066949635,30.93788856416967,27.02152518182086,30.60251140138848,23.73895448055052,13.29441134014488,34.81729030203462,11.80233374865836,16.57698204141525,14.48807341333409,34.48191313925344,24.67116267992634,27.05848682630474,27.02152518182083,14.7864889316314,21.94846137076669,7.922932010793431,28.21518725501008,20.45638377928017,24.37274716162898,29.14739545438587,25.23103207203704,17.17381307800983,27.61835621841547,15.68173548652331,27.95373338119666,27.65531786289935,25.52944759033434,27.31994070011814,20.45638377928017,30.60251140138848,23.44053896225321,10.01184063887453,12.9959958218476,27.05848682630474,20.75479929757751,23.14212344395591,31.4977579562804,24.33578551714513,19.85955274268557,18.06905963290174,16.3155281676018,29.74422649098045,32.42996615565622,19.59809886887211,24.03736999884782,32.69142002946961,24.33578551714513,30.0056803647939,24.93261655373973,27.02152518182083,30.90092691968582,22.84370792565861,29.44581097268315,25.82786310863165,27.91677173671275,18.36747515119905,19.56113722438826,16.57698204141522,24.93261655373973,22.84370792565861,21.35163033417209,23.73895448055052,19.89651438716947,20.15796826098287,14.78648893163142,32.42996615565622,21.94846137076669,22.246876889064,10.90708719376644,28.55056441779126,36.01095237522387,13.89124237673948,28.81201829160469,11.20550271206378,10.34721780165572,32.69142002946964,25.23103207203704,21.94846137076669,29.11043380990199,15.0849044499287,25.52944759033434,23.44053896225321,23.14212344395591,11.50391823036105,31.23630408246703,18.36747515119905,19.85955274268557,15.383319968226,18.06905963290174,21.35163033417209,21.65004585246939,15.98015100482061,21.05321481587478,31.49775795628042,26.12627862692892,25.56640923481822,25.82786310863162,13.59282685844218,13.89124237673948,19.85955274268557,26.42469414522625,25.23103207203704,14.18965789503679,33.28825106606422,20.75479929757748,31.49775795628042,35.67557521244268,12.69758030355027,7.922932010793431
14,59.88419383900816,67.94141283303537,55.96783045665933,59.88419383900816,69.09811326174071,48.20902698092942,60.74247874941619,65.85250420495424,52.38684423709168,58.05673908474046,52.98367527368629,61.0408942677135,62.83138737749732,64.06201109517036,64.32346496898384,56.26624597495663,65.81554256047036,58.05673908474046,80.47486460152209,105.2803142646823,109.1597160025472,106.1016375306064,110.0180009129551,90.28561506084924,104.3111444208225,109.4211698763606,100.4687043274415,105.803222012309,110.950209112331,105.8771453012769,96.85075646338993,92.37452368893037,106.9968840854983,101.9238202744441,102.2961590817092,106.5109379823554,110.3533780757364,92.67293920722767,114.1588565246336,106.7723918561687,110.950209112331,103.7512750287118,106.1016375306064,102.2591974372253,96.88771810787381,96.02943319746578,113.2636099697417,121.6192444820662,105.5048064940117,100.7671198457388,102.819066829336,103.1914056366011,108.7873771952821,102.5576129555226,106.698468567201,103.7882366731957,110.9132474678471,104.0496905470092,96.92467975235769,101.0655353640361,103.4528595104145,103.4158978659306,93.56818576211958,113.3375332587094,119.3058436246555,96.88771810787381,108.5998466104364,110.9871707568149,100.207250453628,95.35867887190341,113.2636099697417,111.5840017934095,119.8657130167662,102.5206513110387,82.30231935578979,106.698468567201,98.93966509147106,96.85075646338993,99.0505500249227,104.6095599391198,89.20283792111167,109.4211698763605,110.8762858233632,93.04527801449279,97.74600301828184,113.0021560959282,96.88771810787381,108.1905461586875,98.37979569936033,104.944937101901,99.83491164636297,99.83491164636297,108.2644694476552,93.60514740660346,113.8604410063363,98.04441853657914,106.5109379823554,91.81465429681964,99.90883493533079,102.333120726193,115.0541030795255,101.0655353640361,100.2072504536281,117.5153505148717,104.9079754574171,108.8613004842499,112.4053250593337,94.83577112427662,103.4158978659306,111.4731168599578,97.44758749998454,105.2063909757144,99.0505500249227,115.687895760604,113.8604410063363,116.8815578337932,102.2222357927414,97.14917198168723,90.95636938641161,104.4220293542742,108.8613004842499,104.0496905470091,108.5259233214687,113.3375332587094,115.6509341161201,109.7565470391418,99.23808060976836,104.086652191493,95.0602633536061,112.3683634148497,98.11834182554691,99.61041941703343,106.1755608195741,108.8982621287338,108.2644694476552,93.86660128041689,97.8199263072496,104.086652191493,91.25478490470891,110.6148319495497,119.2319203356877
15,136.5769820414152,145.8648247531155,143.2160467329237,136.5400203969314,138.0320979884178,147.0954484707886,134.8234505761153,129.0796324394987,150.378019172059,145.8278631086316,144.5972393909585,136.3155281676018,140.493345423764,138.9273445433098,130.645633319953,147.0215251818208,133.66675014741,141.0162531713909,146.089316982445,138.0320979884178,148.5136027733074,153.3621743550319,157.4291066777426,164.3665868875484,154.5188747837374,156.9061989301158,156.3093678935212,148.8120182916047,157.4291066777426,152.0576273483911,157.2415760928969,166.7908726784107,149.0734721654181,159.0320692026808,146.7231096635236,151.1623807934992,156.2354446045534,155.0417825313642,162.0162243856538,160.4132618607156,159.2195997875264,156.6077834118184,151.7592118300938,154.7433670130669,163.3974170436887,163.7327942064699,151.8700967635455,149.7811881354644,155.7494985014105,158.6966920398996,153.5497049398776,154.1465359764723,144.4097088061129,163.9942480802833,156.3093678935212,159.2195997875264,141.9114997262828,154.4449514947696,160.4502235051996,163.7697558509537,160.1148463424183,156.9431605745997,167.089288196708,151.1623807934992,154.1465359764723,159.5180153058237,153.8481204581749,153.5497049398776,155.6755752124427,164.6280407613617,153.0267971922508,152.0576273483912,144.5972393909585,158.3243532326345,178.6166084768512,152.0576273483911,157.8384071294915,161.7178088673566,174.7372067389862,156.6447450563023,165.1879101534725,155.9370290862561,153.6236282288454,160.7486390234968,159.816430824121,146.1632402714129,154.22045926544,154.8172903020346,153.3252127105482,160.4871851496833,166.4924571601134,153.9220437471427,159.5549769503076,164.0681713692511,152.3560428666884,156.6447450563023,158.0259377143372,155.9370290862561,162.2407166149834,164.5910791168779,162.8745092960618,167.2768187815536,157.7275221960399,152.9898355477669,156.6077834118184,159.816430824121,157.1306911594453,161.6069239339049,156.0479140197077,157.2415760928969,161.7178088673564,160.8225623124646,156.5338601228507,152.7283816739535,152.1685122818428,153.2512894215804,149.96871872031,162.8745092960619,164.6280407613618,160.7116773790129,156.2724062490373,155.115705820332,157.8014454850077,152.952873903283,144.7081243244102,155.0787441758481,155.7125368569266,152.3560428666884,162.5760937777645,154.7803286575507,168.7688963730401,154.7433670130669,162.5391321332806,152.0576273483911,160.1518079869022,156.9061989301157,157.1676528039292,143.7389544805505,162.2407166149834,152.6544583849857,152.7653433184374


==> data/16/p5_240_phaseDiffsInChamber.csv <==
d,s1,s2,s3,s4,s5,s6,s7,s8,s9,s10,s11,s12,s13,s14,s15,s16,s17,s18,s19,s20,s21,s22,s23,s24,s25,s26,s27,s28,s29,s30,s31,s32,s33,s34,s35,s36,s37,s38,s39,s40,s41,s42,s43,s44,s45,s46,s47,s48,s49,s50,s51,s52,s53,s54,s55,s56,s57,s58,s59,s60,s61,s62,s63,s64,s65,s66,s67,s68,s69,s70,s71,s72,s73,s74,s75,s76,s77,s78,s79,s80,s81,s82,s83,s84,s85,s86,s87,s88,s89,s90,s91,s92,s93,s94,s95,s96,s97,s98,s99,s100,s101,s102
0,-90.88956619009804,-92.34468213710066,-87.5700338443438,-86.97320280774919,-89.9573579907222,-90.85260454561414,-94.17213689136838,-99.87899338350098,-90.59115067180073,-105.2504727128525,-93.23992869199257,-89.73286576139269,-86.97320280774919,-88.80065756201689,-88.20382652542229,-93.31385198096034,-96.5594610377468,-89.0990730803142,-94.43359076518179,-95.99959164563607,-90.88956619009802,-93.05239810714693,-91.74785110050603,-92.97847481817911,-81.63868512288155,-96.52249939326289,-78.31915277712739,-87.94237265160888,-89.9573579907222,-93.87372137307108,-84.28746314307345,-91.15102006391145,-80.1096458869112,-78.91598381372198,-84.36138643204123,-88.46528039923571,-95.92566835666831,-86.45029506012241,-91.48639722669265,-86.37637177115455,-89.36052695412759,-91.74785110050605,-89.3974885986115,-92.34468213710066,-95.73813777182266,-85.18270969796536,-90.88956619009804,-85.18270969796536,-84.28746314307345,-95.0304218017764,-74.17829716544901,-80.7064769235058,-96.22408387496561,-90.62811231628461,-93.6122674992576,-91.82177438947383,-89.65894247242493,-86.74871057841965,-96.82091491156022,-89.73286576139269,-98.90982353964132,-74.17829716544901,-89.95735799072223,-97.11933042985753,-97.71616146645214,-107.3024196964498,-91.15102006391145,-94.13517524688446,-82.49697003328963,-97.49166923712259,-101.5955632043171,-98.90982353964132,-84.88429417966806,-96.52249939326292,-89.39748859861152,-88.24078816990618,-102.2663175298795,-98.01457698474944,-84.65980195033853,-90.9265278345819,-93.53834421028988,-90.25577350901953,-100.4019011311279,-86.97320280774919,-92.34468213710063,-88.83761920650079,-88.46528039923571,-104.2813028689928,-96.82091491156019,-93.31385198096034,-98.64836966582793,-84.65980195033852,-89.99431963520607,-89.4344502430954,-89.36052695412759,-89.13603472479808,-84.36138643204123,-89.06211143583032,-82.49697003328963,-84.92125582415196,-87.94237265160886,-83.98904762477613
1,-77.19941399290595,-75.33499759415434,-76.30416743801402,-79.54977649480043,-69.70206439098939,-78.31915277712737,-71.79097301907058,-76.26720579353015,-81.37723124906819,-74.17829716544901,-80.78040021247358,-79.21439933201928,-71.23110362695985,-79.81123036861389,-83.69063210647884,-77.42390622223547,-75.33499759415433,-86.97320280774919,-75.63341311245163,-72.64925792947861,-77.12549070393815,-74.43975103926242,-75.63341311245165,-68.80681783609755,-82.2724778039601,-75.37195923863823,-78.61756829542468,-79.25136097650316,-71.79097301907058,-80.48198469417629,-80.78040021247358,-68.17302515501905,-75.37195923863823,-82.49697003328963,-81.9371006411789,-75.03658207585704,-74.43975103926242,-78.05769890331395,-77.19941399290593,-75.93182863074894,-70.29889542758406,-75.33499759415433,-72.3508424111813,-71.79097301907058,-69.66510274650557,-75.33499759415433,-89.13603472479808,-84.58587866137076,-86.67478728945188,-76.90099847460868,-91.52335887117651,-87.01016445223308,-66.68094756353253,-86.07795625285728,-85.81650237904385,-70.29889542758406,-76.82707518564087,-77.42390622223546,-81.041854086287,-80.1096458869112,-71.7540113745867,-89.06211143583032,-78.39307606609515,-79.84819201309779,-82.19855451499232,-73.58146612885442,-77.42390622223546,-60.71263719758645,-77.75928338501666,-80.1096458869112,-68.47144067331635,-72.38780405566519,-89.69590411690882,-80.7064769235058,-76.56562131182746,-90.55418902731681,-69.06827170991096,-75.07354372034092,-78.95294545820586,-77.12549070393815,-84.95821746863584,-78.91598381372198,-70.85876481969478,-84.88429417966806,-74.17829716544901,-78.65452993990857,-69.10523335439484,-71.15718033799209,-63.09996134396488,-79.21439933201928,-86.37637177115458,-80.70647692350582,-70.89572646417868,-79.81123036861389,-77.49782951120324,-69.06827170991096,-76.26720579353015,-78.39307606609515,-89.95735799072223,-77.49782951120325,-77.42390622223547,-89.65894247242493
2,-40.7187974716671,-36.83939573380215,-30.31121597574537,-23.44765905490738,-44.37370698020251,-26.99168362999112,-27.02864527447502,-28.18534570318033,-32.36316295934259,-34.75048710572102,-24.64132112809659,-40.12196643507249,-43.73991429912402,-34.75048710572102,-40.7187974716671,-34.45207158742372,-34.15365606912641,-33.2584095142345,-34.75048710572102,-40.12196643507249,-43.10612161804553,-37.13781125209945,-34.75048710572102,-27.32706079277233,-18.93446463596393,-32.40012460382647,-42.50929058145093,-38.03305780699137,-43.44149878082672,-25.7980215568019,-35.08586426850221,-39.82355091677519,-42.84466774423208,-33.85524055082911,-32.9599939959372,-38.03305780699137,-32.99695564042105,-22.81386637382889,-38.92830436188328,-44.00136817293745,-50.60347121996199,-37.13781125209945,-40.4203819533698,-36.83939573380215,-32.06474744104528,-36.27952634169145,-15.35347841639629,-28.48376122147764,-33.5568250325318,-30.27425433126146,-26.99168362999112,-27.58851466658572,-42.21087506315362,-30.57266984955876,-20.42654222745045,-55.63957338653231,-37.43622677039676,-33.5568250325318,-32.06474744104528,-36.24256469720754,-35.34731814231563,-30.27425433126146,-29.41596942085346,-21.91861981893695,-30.87108536785607,-34.19061771361032,-36.54098021550485,-39.56209704296174,-36.24256469720754,-26.39485259339654,-24.04449009150198,-35.38427978679951,-24.04449009150196,-31.50487804893459,-26.13339871958311,-24.60435948361271,-25.7980215568019,-34.45207158742372,-37.13781125209945,-33.5568250325318,-26.43181423788042,-43.70295265464014,-33.85524055082911,-27.88693018488306,-32.36316295934259,-26.99168362999112,-41.35259015274559,-15.05506289809898,-39.22671988018058,-28.48376122147764,-25.79802155680193,-28.48376122147764,-26.13339871958311,-35.94414917891024,-32.10170908552919,-40.12196643507249,-39.22671988018058,-27.32706079277233,-27.29009914828842,-34.75048710572102,-34.15365606912641,-25.20119052020729
3,114.8296108501959,116.2477651527147,111.2855862751122,99.90883493533073,111.8824173117067,113.2636099697417,100.5426276164092,120.4625440533608,116.9185194782771,119.3058436246555,119.939636305734,127.5875548480122,119.044389750842,109.3842082318767,121.9176600003635,115.9493496344174,115.6509341161201,120.7239979271743,106.9968840854983,118.6350892990931,124.9018151833365,117.1799733520905,109.682623750174,112.4792483483014,103.4898211548984,112.1438711855202,121.0224134454716,118.672050943577,120.4995056978447,107.6676384110606,110.091924201923,108.7873771952821,116.9185194782771,103.7143133842279,111.2116629861444,102.2222357927414,119.8657130167662,106.7354302116848,123.1852453625204,117.4414272259039,128.8551402101692,115.0541030795255,115.3525185978228,113.0021560959282,112.3683634148497,104.944937101901,104.9818987463849,114.7556875612282,124.3049841467419,121.0963367344393,113.934364295304,105.2433526201984,111.7715323782551,117.4414272259039,107.0338457299821,128.8181785656853,123.1113220735527,111.7715323782551,110.0180009129552,117.7398427442012,102.5206513110387,122.2160755186608,109.7935086836256,114.7926492057121,112.3683634148497,116.9554811227609,118.6350892990931,107.6306767665768,118.0752199069824,105.2063909757144,110.9132474678471,113.934364295304,116.0232729233852,118.9704664618744,98.11834182554691,106.9968840854983,102.819066829336,109.7195853946579,116.2847267971986,123.40973759185,120.2380518240312,126.0954772565257,109.9810392684713,112.3683634148497,106.4370146933876,112.7407022221148,110.0549625574391,96.25392542679532,113.2636099697417,103.1174823476333,109.0857927135794,116.2477651527147,103.228367281085,109.9810392684713,104.4220293542742,105.2063909757144,120.7609595716581,99.94579657981461,109.3842082318767,111.2486246306283,109.3842082318767,115.3525185978228
4,121.9546216448473,120.1271668905796,121.6192444820662,123.1113220735527,119.2319203356877,119.2319203356877,127.2891393297149,110.0549625574391,118.672050943577,112.7037405776309,104.3111444208225,106.212522464058,117.4414272259039,133.9282040212234,114.8296108501959,131.8762570376261,118.4105970697636,120.797921216142,122.8129065552554,120.834882860626,124.3789074357097,124.0804919174124,132.9590341773637,113.562025488039,110.6148319495497,122.8129065552554,113.562025488039,123.4836608808178,119.2319203356877,118.672050943577,127.8859703663096,115.0541030795255,118.9335048173904,127.8859703663096,118.1121815514663,133.2944113401448,112.666778933147,109.1597160025472,115.687895760604,111.7715323782551,126.393892774823,124.9387768278204,123.7820763991151,117.7398427442012,121.7301294155178,124.9018151833365,123.1482837180365,119.530335853985,124.0065686284446,109.0857927135794,118.0752199069824,119.530335853985,119.8657130167662,121.4317138972204,119.0074281063581,119.0074281063582,112.666778933147,124.0804919174124,120.7239979271743,122.3269604521124,134.1526962505529,113.0391177404121,124.6033996650392,114.7556875612282,130.5717100309853,117.7398427442012,123.40973759185,120.1271668905796,117.4414272259039,124.677322954007,109.0857927135794,114.7556875612282,117.7398427442012,106.4000530489037,128.2213475290907,129.4889328912477,128.2952708180585,132.0637876224718,113.3375332587094,100.207250453628,115.3525185978228,116.546180671012,132.0637876224718,116.6201039599798,126.0954772565257,118.0752199069824,123.40973759185,120.7609595716581,120.1271668905796,130.645633319953,128.8551402101692,113.3744949031933,121.6192444820662,127.4000242631665,135.3463583237422,122.0285449338152,120.4995056978447,129.6764634760933,132.399164785253,119.5672974984689,117.5523121593556,117.7398427442012
5,141.9114997262828,144.7081243244102,144.9326165537398,157.2046144484131,147.6183562184154,140.8287225865453,154.4819131392534,144.5972393909585,146.0893169824451,144.0004083543639,146.3877325007423,155.6386135679588,142.8067462811747,139.8595527426855,153.5866665843615,129.9748789943907,146.126278626929,146.126278626929,149.482772617167,145.1940704275531,138.9643061877937,148.1782256105262,133.0699191108154,141.3146686896882,151.1623807934992,147.9537333811967,145.6033708793021,143.4035773177693,145.5664092348183,142.8067462811747,143.4035773177693,156.6447450563023,152.7283816739535,150.0796036537616,152.6544583849857,148.2521488994939,153.362174355032,154.7433670130669,139.5241755799044,158.4352381660862,137.509190240791,140.7917609420614,140.4563837792801,141.6870074969532,145.4924859458505,151.8331351190616,137.4352669518232,144.1112932878156,134.5619967023018,154.1834976209561,144.5972393909585,156.0109523752238,148.8489799360885,145.1940704275531,151.1623807934992,150.8639652752019,145.9017863975994,142.5452924073613,147.9537333811967,143.1051617994721,144.1112932878156,140.7547992975775,142.8437079256586,148.8859415805724,138.1429829218695,151.1623807934992,142.3208001780317,146.7600713080075,136.6139436858991,152.0945889928751,145.6033708793021,149.7442264909805,158.6966920398996,151.8700967635455,143.7019928360667,148.4766411288235,149.3718876837154,139.8965143871694,152.6544583849857,153.5866665843615,149.7072648464966,146.7970329524913,142.3208001780317,144.0373699988478,143.4775006067371,150.8639652752019,146.7600713080075,151.236304082467,138.1429829218695,136.5769820414152,139.2627217060909,148.4766411288235,136.241604878634,147.8798100922289,143.7019928360667,155.6386135679588,140.4194221347963,145.8278631086316,139.0012678322776,140.7178376530936,153.2512894215804,153.9590053916266
6,95.43260216087117,93.26977024382228,98.11834182554691,84.05585082108973,93.34369353279004,90.88244609744385,74.80496975387337,100.7671198457388,86.18172109365474,103.4898211548984,98.11834182554691,90.88244609744385,90.65795386811436,90.88244609744385,83.42205814001125,94.16501679871419,88.49512195106541,96.55234094509262,90.58403057914654,97.14917198168723,89.98719954255193,83.45901978449513,96.55234094509262,101.4009125268173,102.5945746000065,91.21782326022503,95.35867887190341,87.93525255895469,93.00831637000891,102.2961590817092,87.67379868514126,91.47927713403845,89.12891463214396,92.07610817063306,90.91940774192773,89.39036850595733,87.5998753961735,95.39564051638729,95.73101767916847,87.89829091447081,91.51623877852234,94.4634323170115,91.18086161574115,95.9924715529819,86.74159048576547,81.66852667471136,99.01358838043882,90.28561506084924,95.35867887190341,83.49598142897906,86.14475944917086,93.00831637000891,94.4634323170115,82.52681158511939,83.45901978449513,82.86218874790052,95.65709439020071,95.0602633536061,94.50039396149538,91.77769265233576,84.91413573149777,103.1174823476333,82.89915039238446,91.18086161574115,95.35867887190341,87.07696764854666,92.97135472552498,90.32257670533312,99.57345777254955,85.21255124979507,94.7618478353088,93.30673188830616,73.90972319898145,95.0602633536061,85.8833055753575,96.85075646338993,84.91413573149777,87.93525255895469,90.32257670533312,97.44758749998454,82.30231935578985,91.77769265233576,86.70462884128159,98.34283405487645,94.50039396149538,75.40180079046797,91.81465429681964,86.40621332298429,98.64124957317375,98.93966509147106,91.18086161574115,92.70990085171155,106.7723918561687,89.09195298766002,86.81551377473323,84.91413573149777,104.3481060653064,92.74686249619543,84.31730469490316,103.7882366731957,87.3014598778762,90.28561506084924
7,-115.3966003349608,-115.0242615276957,-127.0717671930396,-110.9203675605012,-109.763667131796,-111.7416908264254,-101.0726554566902,-120.7311180198284,-97.79008475541991,-119.5744175911231,-112.1140296336905,-115.6210925642904,-114.2029382617716,-114.1290149728038,-110.2496132349389,-108.1607046068577,-107.8622890885604,-120.9925718936418,-104.5797183872901,-122.4846494851283,-118.9036632655607,-123.4168576845041,-111.4432753081281,-111.8156141153932,-126.437974511961,-113.606107225177,-123.6783115583175,-113.2707300623958,-120.469664146015,-115.9934313715554,-106.1457192677444,-115.6210925642903,-112.0770679892066,-115.6210925642904,-116.5533007636661,-114.7258460093984,-115.9564697270715,-115.9564697270715,-116.2918468898527,-115.9195080825876,-124.6474814021773,-115.0242615276957,-106.6686270153712,-110.2865748794228,-110.8834059160174,-106.7055886598552,-117.7839244813392,-111.7416908264254,-112.9353528996146,-109.1298744507175,-92.97847481817912,-124.6105197576934,-118.0084167106688,-112.33852186302,-108.4960817696389,-111.1818214343147,-117.1131701557769,-112.6369373813173,-107.8992507330444,-117.7100011923715,-108.4591201251551,-125.7672201863987,-107.6747585037148,-118.9406249100446,-118.6052477472634,-112.7108606702851,-117.7100011923715,-107.3024196964498,-109.9881593611254,-106.3702114970739,-109.0929128062336,-109.4282899690147,-109.4282899690147,-100.4019011311278,-106.742550304339,-127.5577132961825,-118.6052477472634,-114.7628076538823,-116.2548852453688,-113.8305994545065,-114.8367309428501,-117.1131701557769,-108.459120125155,-115.0242615276957,-121.9617417375015,-98.9467851841252,-114.7997692983662,-106.6686270153712,-118.9036632655607,-118.0084167106688,-106.0717959787766,-114.464392135585,-118.9775865545285,-115.0242615276957,-116.9256395709313,-112.6369373813173,-124.0136887210987,-113.9414843879582,-106.6686270153712,-116.59026240815,-109.6527821983443,-119.5004943021553
8,-93.83675972858718,-93.91068301755496,-92.64309765539797,-88.80065756201691,-94.73200628347907,-85.2196713424492,-106.6686270153712,-87.8684493626411,-113.2337684179119,-84.28746314307344,-87.27161832604649,-91.74785110050603,-77.72232174053276,-97.45470759263873,-91.48639722669265,-93.83675972858718,-91.78481274498995,-94.17213689136838,-108.5700050586067,-85.48112521626267,-81.90013899669502,-81.60172347839772,-90.92652783458192,-95.0304218017764,-81.90013899669502,-95.66421448285489,-88.83761920650079,-91.44943558220875,-79.84819201309777,-98.61140802134402,-101.2971476860198,-94.20909853585226,-95.10434509074416,-97.79008475541985,-94.13517524688446,-94.47055240966569,-91.52335887117651,-92.94151317369524,-81.60172347839772,-92.71702094436574,-78.05769890331395,-93.57530585477377,-101.5955632043171,-92.4186054260684,-95.0304218017764,-95.99959164563607,-89.95735799072223,-94.84289121693081,-86.45029506012236,-88.80065756201689,-107.5638735702631,-86.45029506012236,-93.87372137307108,-80.4080614052085,-90.25577350901953,-81.60172347839772,-94.20909853585226,-93.53834421028985,-106.1457192677444,-84.88429417966806,-93.05239810714693,-87.57003384434377,-84.58587866137076,-86.45029506012236,-92.75398258884962,-89.65894247242493,-87.94237265160888,-81.97406228566278,-96.59642268223068,-98.31299250304671,-85.85346402352775,-104.616680031774,-90.29273515350341,-105.5858498756337,-91.15102006391142,-91.15102006391142,-89.95735799072223,-87.04712609671697,-85.77954073455997,-90.55418902731681,-74.43975103926243,-77.19941399290593,-98.98374682860913,-89.69590411690882,-87.60699548882768,-92.94151317369527,-95.96263000115219,-92.08322826328725,-87.04712609671691,-86.97320280774916,-88.80065756201691,-98.31299250304671,-90.55418902731681,-100.1034856128305,-90.25577350901953,-91.44943558220875,-93.83675972858718,-95.0304218017764,-84.32442478755735,-109.0559511617496,-100.4019011311279,-99.87899338350104
9,-65.18886997204601,-62.24167643355685,-69.36668722820826,-83.39221658818154,-72.64925792947861,-76.90099847460864,-61.30946823418105,-73.84292000266782,-64.8904544537487,-86.37637177115458,-82.49697003328963,-78.05769890331391,-92.94151317369527,-72.98463509225978,-77.46086786671934,-78.35611442161127,-78.35611442161125,-72.68621957396248,-72.9476734477759,-76.60258295631132,-77.49782951120324,-73.28305061055715,-77.16245234842204,-84.58587866137076,-92.34468213710066,-71.15718033799207,-67.01632472631373,-74.73816655755974,-81.00489244180311,-76.23024414904624,-69.66510274650557,-74.77512820204363,-79.21439933201928,-77.75928338501666,-68.47144067331635,-61.38339152314884,-70.85876481969477,-81.90013899669503,-79.81123036861389,-67.61315576290833,-78.61756829542468,-69.73902603547334,-70.03744155377063,-79.81123036861389,-64.62900057993528,-78.31915277712737,-78.02073725883008,-70.26193378310016,-81.34026960458429,-82.79538555158693,-79.21439933201928,-78.02073725883007,-67.35170188909491,-82.5708933222574,-75.67037475693547,-83.69063210647884,-71.79097301907059,-83.46613987714932,-70.26193378310018,-66.4194936897191,-75.63341311245163,-71.52951914525715,-85.48112521626267,-74.73816655755972,-77.72232174053276,-74.14133552096511,-72.08938853736788,-94.13517524688449,-74.73816655755972,-69.10523335439484,-82.49697003328963,-66.0841165269379,-78.61756829542468,-76.82707518564085,-75.03658207585703,-69.40364887269214,-63.13692298844876,-76.52865966734355,-78.02073725883007,-78.35611442161127,-96.82091491156022,-89.0990730803142,-67.91157128120564,-82.5708933222574,-71.45559585628939,-68.17302515501905,-66.38253204523521,-73.9168432916356,-69.40364887269216,-74.8120898465275,-87.64395713331157,-74.47671268374626,-75.63341311245163,-67.01632472631371,-76.52865966734355,-69.40364887269214,-71.19414198247597,-69.06827170991096,-83.76455539544661,-63.09996134396488,-61.64484539696224,-67.61315576290833
10,-39.82355091677519,-41.01721298996441,-28.18534570318033,-25.49960603850462,-39.82355091677519,-34.75048710572102,-36.83939573380215,-39.5620970429618,-29.37900777636955,-29.37900777636955,-34.15365606912641,-27.92389182936691,-27.58851466658575,-32.10170908552919,-26.13339871958311,-31.20646253063725,-32.6985401221238,-28.81913838425885,-25.4996060385046,-40.45734359785368,-30.01280045744807,-33.85524055082911,-34.45207158742372,-29.97583881296418,-14.15981634320707,-37.73464228869406,-32.06474744104528,-35.08586426850223,-33.2584095142345,-25.7980215568019,-29.97583881296416,-29.67742329466685,-25.4996060385046,-24.90277500191002,-34.48903323190757,-42.50929058145093,-34.75048710572102,-14.49519350598825,-28.48376122147764,-37.13781125209945,-31.76633192274798,-32.36316295934259,-29.41596942085343,-32.06474744104528,-40.4203819533698,-23.4106974104235,-20.42654222745045,-32.9599939959372,-30.27425433126146,-33.85524055082911,-29.41596942085346,-32.66157847763989,-34.15365606912641,-24.60435948361268,-32.06474744104528,-41.05417463444832,-32.06474744104528,-20.72495774574773,-26.69326811169381,-38.66685048806985,-27.88693018488303,-35.68269530509681,-17.14397152618011,-33.85524055082911,-25.20119052020732,-31.76633192274798,-34.45207158742372,-17.14397152618011,-30.27425433126146,-48.55152423636477,-36.83939573380215,-38.33147332528867,-31.46791640445068,-24.90277500191002,-31.46791640445068,-34.19061771361029,-43.44149878082672,-35.64573366061293,-27.58851466658572,-39.89747420574295,-17.44238704447741,-26.69326811169384,-39.52513539847789,-30.87108536785607,-35.04890262401833,-38.03305780699137,-45.49344576442397,-31.46791640445068,-39.82355091677519,-26.13339871958311,-26.39485259339651,-16.24872497128817,-42.80770609974823,-27.92389182936694,-33.2584095142345,-31.50487804893456,-37.73464228869406,-34.15365606912641,-30.87108536785607,-34.75048710572102,-41.35259015274559,-35.04890262401833
11,110.5778703050659,107.6306767665768,109.682623750174,102.819066829336,115.9493496344174,108.5628849659525,112.3683634148497,121.0593750899554,111.4731168599578,114.4572720429309,117.1430117076066,111.2486246306283,113.562025488039,117.8507276776528,113.0760793848959,119.0074281063581,109.7935086836256,110.091924201923,112.1069095410363,125.3111156350855,111.8824173117067,112.7037405776309,106.1385991750902,120.1271668905796,111.1747013416605,112.3683634148497,117.813766033169,117.1799733520904,107.5937151220929,112.666778933147,114.7556875612282,120.4625440533608,112.3683634148497,115.687895760604,118.0752199069824,110.950209112331,118.9335048173904,101.0655353640361,109.0857927135794,119.0074281063582,105.2063909757144,111.5470401489256,105.0188603908688,119.530335853985,117.1799733520904,118.6350892990931,104.3111444208225,114.1588565246336,108.824338839766,120.1271668905796,118.672050943577,114.7556875612282,118.4105970697636,111.2486246306282,113.5989871325229,130.0118406388746,112.7037405776309,110.6517935940336,109.3842082318767,110.6517935940336,112.666778933147,121.4317138972204,105.2063909757144,106.9968840854983,114.7926492057121,109.9810392684713,119.2688819801716,105.803222012309,122.8129065552554,118.7459742325448,114.7556875612282,123.1113220735527,112.3683634148497,109.682623750174,108.1905461586875,113.3375332587094,109.4581315208444,125.2002307016338,108.1905461586875,122.3269604521124,107.5937151220929,110.9132474678471,119.2688819801716,120.4995056978447,113.2636099697417,100.7301582012549,123.7081531101473,105.2803142646822,108.824338839766,101.7362896895984,116.6201039599798,103.7512750287118,124.0065686284446,115.1280263684932,117.7398427442012,102.5945746000065,114.1958181691174,117.4414272259039,112.1438711855202,116.546180671012,111.2486246306283,117.4783888703878
12,120.4255824088769,113.934364295304,127.9229320107934,126.4678160637908,118.3736354252797,126.4308544193069,119.530335853985,119.530335853985,126.393892774823,118.9335048173904,118.9335048173904,118.6350892990931,117.7398427442012,116.2477651527147,113.8604410063363,117.4414272259039,123.7081531101473,117.4414272259039,118.1121815514663,110.5778703050659,112.0699478965524,118.9335048173904,125.8709850271962,120.1271668905796,117.1430117076066,127.0646471003854,107.0338457299821,110.8762858233632,120.4995056978447,118.6350892990931,115.3525185978228,109.4581315208445,120.4995056978447,116.0232729233852,121.0224134454716,120.7609595716582,105.0188603908688,122.5144910369581,115.65093411612,115.0910647240094,127.0646471003854,118.3736354252798,129.3780479577961,117.8507276776528,113.8604410063363,108.8982621287338,113.562025488039,115.4634035312744,121.6931677710339,120.797921216142,121.6192444820662,126.5047777082747,108.5259233214687,114.4572720429309,121.0224134454716,101.3269892378495,117.8137660331689,125.7970617382284,128.8921018546531,115.6509341161201,121.1332983789232,109.9810392684713,116.2847267971986,127.4000242631665,116.3216884416825,118.6350892990931,110.0549625574391,117.813766033169,112.4422867038175,121.6192444820662,123.8190380435989,118.7090125880609,127.9598936552773,116.6570656044636,130.2732945126879,124.0065686284446,125.4986462199311,108.8982621287338,123.1113220735527,122.2160755186608,119.5672974984689,111.2486246306283,121.6931677710339,118.3736354252798,117.2169349965744,125.7970617382284,118.4105970697636,130.0118406388746,125.2741539906016,120.1271668905796,115.687895760604,118.6350892990931,116.8445961893093,115.3525185978228,122.8129065552554,136.8384359152286,122.5144910369581,112.1069095410363,113.5989871325229,116.546180671012,118.9335048173904,122.8868298442231
13,137.8445674035722,162.8005860070941,132.4361264297369,139.8595527426855,139.8965143871694,142.5083307628774,149.482772617167,144.4097088061129,126.803193226572,144.7081243244102,152.4669278001401,147.9537333811967,145.6033708793021,138.9273445433098,150.2671342386073,144.9695781982236,144.8956549092559,147.5813945739316,140.4194221347963,146.4246941452262,157.7644838405238,147.9537333811967,140.7178376530936,134.2635811840046,142.9176312146263,133.2944113401448,149.6703032020127,155.7494985014104,150.6025114013885,141.4255536231399,141.7239691414371,143.4035773177693,138.6658906694963,143.4035773177693,140.2318915499507,139.8225910982017,145.1940704275531,147.6922795073832,150.6764346903562,134.4511117688502,138.9643061877937,139.225760061607,123.1113220735527,135.6447738420394,150.3410575275751,149.96871872031,157.2415760928969,149.6703032020127,149.3718876837154,144.3357855171452,138.4413984401668,136.241604878634,144.2988238726613,149.110433809902,137.509190240791,158.7336536843835,148.1782256105262,137.7706441146045,135.6447738420394,150.6394730458724,133.257449695661,148.8120182916047,145.8648247531155,147.5813945739316,144.0004083543639,144.4097088061129,152.952873903283,148.5136027733073,136.5769820414152,145.5294475903344,139.8225910982017,144.3357855171452,131.2055027120638,146.3877325007423,132.4730880742208,138.0690596329017,145.5294475903344,149.3718876837154,144.1112932878156,130.3102561571718,149.1473954543859,162.5021704887968,135.3463583237422,142.5083307628774,145.5294475903344,148.8859415805724,138.3674751511991,141.0162531713909,146.0893169824451,150.0056803647939,146.3877325007423,139.2996833505748,148.8859415805724,129.7134251205772,130.9810104827342,121.0593750899554,143.1790850884398,141.388591978656,154.7433670130669,145.0065398427075,147.9537333811967,133.8542807322556
14,105.5048064940117,86.14475944917092,98.64124957317375,96.55234094509262,103.1174823476333,93.94052456938465,92.67293920722767,96.85075646338993,103.7143133842279,89.68878402425463,88.79353746936272,87.93525255895474,95.95550990849802,99.01358838043882,90.65795386811436,86.74159048576547,103.228367281085,95.1711482870578,99.27504225425224,103.7882366731957,91.25478490470891,93.60514740660346,99.87187329084685,101.0285737195522,85.21255124979507,94.7618478353088,93.60514740660346,92.07610817063306,89.09195298766002,95.0602633536061,111.1747013416605,102.8560284738199,89.39036850595733,95.69405603468459,91.18086161574115,98.71517286214151,108.4889616769848,77.75216329236252,90.58403057914654,104.3481060653064,104.0127289025252,97.22309527065499,113.0760793848959,97.74600301828184,84.6526818576844,83.42205814001125,90.58403057914654,92.41148533341425,91.21782326022503,91.77769265233576,89.68878402425463,94.16501679871419,100.207250453628,89.16587627662784,97.18613362617111,80.1394874387409,93.00831637000886,84.68964350216822,90.5840305791466,89.12891463214396,101.6623664006307,93.04527801449279,88.19670643276811,92.37452368893037,98.37979569936033,96.85075646338993,86.44317496746822,91.47927713403845,100.4317426829576,93.94052456938471,95.95550990849802,80.13948743874096,95.95550990849802,90.28561506084924,98.64124957317375,97.22309527065499,88.56904524003318,89.39036850595738,101.3269892378495,104.3850677097903,92.07610817063306,89.1289146321439,96.5893025895765,97.52151078895236,97.14917198168723,88.19670643276817,95.65709439020071,95.13418664257387,92.41148533341425,91.25478490470891,93.94052456938465,92.4114853334143,93.26977024382228,112.1438711855202,102.5206513110387,106.1755608195741,91.81465429681964,96.85075646338993,87.37538316684396,101.3269892378495,94.79880947979268,95.69405603468459
15,-115.322677045993,-109.9881593611254,-112.0401063447227,-105.1765494238847,-112.6369373813173,-114.7997692983662,-113.8305994545065,-120.432702501531,-111.4432753081281,-110.2496132349389,-121.5894029302364,-112.1140296336905,-105.1765494238847,-115.6950158532581,-109.7267054873121,-114.2029382617716,-122.8939499368773,-114.8367309428501,-111.1818214343147,-121.3649107009069,-115.4335619794447,-115.3596386904769,-106.4071731415578,-107.8622890885604,-101.2971476860198,-107.8622890885604,-109.9881593611255,-112.6738990258012,-105.474964942182,-109.0559511617496,-128.4529598510744,-118.34379387345,-105.474964942182,-111.480236952612,-115.6580542087742,-110.621952042204,-126.9608822595879,-105.5119265866659,-109.354366680047,-111.7786524709093,-123.9767270766148,-101.6694864932849,-112.747822314769,-104.5797183872901,-106.7055886598552,-104.2813028689928,-112.6369373813173,-120.1342869832338,-112.6738990258012,-117.4115856740742,-106.9670425336685,-112.33852186302,-113.9045227434743,-104.3552261579606,-121.0295335381257,-103.4230179585848,-113.2707300623958,-103.7953567658498,-109.6527821983443,-107.9362123775282,-112.0770679892066,-105.2874343573363,-106.9670425336685,-117.7100011923715,-111.7786524709093,-119.202078783858,-120.7311180198284,-121.5894029302364,-118.9036632655607,-106.7795119488229,-118.9036632655607,-102.7892252775063,-111.4432753081281,-114.4274304911011,-115.0242615276957,-110.3235365239067,-105.2504727128525,-108.4591201251551,-118.0084167106688,-112.7108606702851,-116.8147546374796,-114.464392135585,-104.9150955500713,-113.3076917068797,-114.4274304911011,-104.2813028689928,-109.354366680047,-115.6950158532581,-122.2231956113149,-118.7161326807151,-110.0251210056094,-105.8103421049632,-121.8878184485337,-115.695015853258,-112.33852186302,-110.9203675605013,-107.3024196964498,-113.2337684179119,-108.5330434141228,-115.9195080825876,-102.8631485664741,-107.0040041781524


==> data/32/allPacketsAvg_perBoard_atClosestPosition.csv <==
d,board1,board2,board5,board4
0,-1.00000,0.81732,-0.75220,-0.91838
1,-0.69258,-0.48506,0.66929,-0.76310
2,-0.18960,0.81843,0.87397,-0.02556
3,0.33397,-0.47921,0.73481,-0.18129
4,-0.04661,-0.79076,0.88428,0.47131
5,0.88189,-0.97963,0.17499,0.16190
6,0.71492,-0.63232,-0.87727,0.39703
7,-0.69214,0.64620,-0.83728,-0.34343
8,-0.81508,0.65015,-0.75437,-0.89394
9,-0.46194,-0.42801,0.69963,-0.95503
10,-0.01835,0.60819,0.76785,-0.07814
11,0.23476,-0.56371,0.88964,-0.25150
12,0.37400,-0.82015,1.00000,0.33351
13,0.75557,-0.94117,0.20242,0.47516
14,0.56879,-0.61126,-0.69949,0.41498
15,-0.83576,0.61373,-0.64231,-0.39433
16,-0.95210,0.80938,-0.96693,-0.97383
17,-0.79066,-0.27411,0.77072,-0.80196
18,-0.12215,0.67969,0.84834,-0.04214
19,0.42290,-0.45327,0.98221,-0.19851
20,0.34841,-1.00000,0.93844,0.51505
21,0.37692,-0.98385,0.15804,0.14340
22,0.73608,-0.66165,-0.92125,0.44285
23,-0.59919,0.61076,-0.89236,-0.54539
24,-0.85660,0.61366,-0.84853,-0.85747
25,-0.67199,-0.32785,0.49564,-1.00000
26,-0.00479,0.69219,0.77401,-0.04996
27,0.06484,-0.36430,0.96832,-0.22072
28,0.26728,-0.85736,0.95341,0.29812
29,0.86633,-0.91110,0.13310,0.45928
30,0.58723,-0.73672,-0.98860,0.42791


==> data/32/alldata_x2y2_board2.csv <==
d,s1,s2,s3,s4,s5,s6,s7,s8,s9,s10,s11,s12,s13,s14,s15,s16,s17,s18,s19,s20,s21,s22,s23,s24,s25,s26,s27,s28,s29,s30,s31,s32,s33,s34,s35,s36,s37,s38,s39,s40,s41,s42,s43,s44,s45,s46,s47,s48,s49,s50,s51,s52,s53,s54,s55,s56,s57,s58,s59,s60,s61,s62,s63,s64,s65,s66,s67,s68,s69,s70,s71,s72,s73,s74,s75,s76,s77,s78,s79,s80,s81,s82,s83,s84,s85,s86,s87,s88,s89,s90,s91,s92,s93,s94,s95,s96,s97,s98,s99,s100,s101,s102,s103,s104,s105,s106,s107,s108,s109,s110,s111,s112,s113,s114,s115,s116,s117,s118,s119,s120,s121,s122,s123,s124,s125,s126,s127,s128,s129,s130,s131,s132,s133,s134,s135,s136,s137,s138,s139,s140,s141,s142,s143,s144,s145,s146,s147,s148,s149,s150,s151,s152,s153,s154,s155,s156,s157,s158,s159,s160,s161,s162,s163,s164,s165,s166,s167,s168,s169,mean,filtered
0,-71.73060932480456,-59.08627262286615,-79.6769433853801,-74.30546405602864,-75.20071061092055,155.7729005511925,-72.5149709462448,154.8776539963006,57.29577951308232,-74.30546405602864,162.9348729903278,155.7729005511925,-85.04842271473157,-71.6197243913529,-73.41021750113673,-79.6769433853801,50.13380707394704,52.81954673862276,144.1346953375977,-120.9691698438597,-99.48325252645384,-71.61972439135292,154.8776539963006,-68.93398472667717,52.81954673862278,-71.6197243913529,-61.77201228754188,-78.78169683048819,-88.62940893429921,-70.72447783646099,-76.99120372070436,159.3538867707602,155.7729005511926,-73.41021750113673,46.55282085437939,-84.15317615983967,154.8776539963006,-73.41021750113673,-76.99120372070436,149.5061746669492,-100.2676141478941,-84.15317615983966,-83.25792960494775,-85.04842271473157,-70.72447783646099,48.34331396416321,-76.09595716581246,-85.04842271473157,-72.5149709462448,-95.79138137343452,156.6681471060845,-63.5625053973257,44.76232774459557,-84.15317615983966,42.07658807991983,-73.41021750113673,54.61003984840659,-75.20071061092055,-68.93398472667718,-79.6769433853801,-83.25792960494776,-87.73416237940731,-79.67694338538011,50.13380707394703,165.6206126550036,51.02905362883894,-78.78169683048819,-87.73416237940729,-58.19102606797424,-78.78169683048819,54.6100398484066,-77.88645027559629,-86.8389158245154,-66.24824506200143,-82.36268305005584,-77.88645027559627,53.71479329351469,-81.5783214286156,146.8204350022735,145.0299418924896,-76.99120372070436,-70.72447783646099,155.7729005511925,-90.41990204408305,-75.20071061092055,64.45775195221762,-94.00088826365068,49.23856051905513,-75.20071061092055,-85.04842271473157,-73.41021750113671,-72.51497094624482,-77.88645027559627,21.48591731740587,147.7156815571653,-92.21039515386687,50.13380707394703,-88.62940893429922,153.9824074414087,-81.46743649516392,56.4005329581904,159.3538867707602,-73.52110243458839,-81.46743649516394,-68.93398472667718,-76.09595716581245,-72.5149709462448,58.19102606797422,-72.5149709462448,-76.09595716581245,145.9251884473815,-80.57218994027201,-75.20071061092054,51.92430018373085,-91.31514859897496,52.81954673862276,-62.6672588424338,-81.46743649516394,-80.57218994027201,152.1919143316249,-67.14349161689336,-82.36268305005584,-92.21039515386687,51.92430018373086,154.8776539963006,-84.15317615983966,50.13380707394703,-89.52465548919112,48.34331396416322,42.07658807991984,-69.82923128156909,-68.93398472667717,-78.78169683048819,-109.3309646302648,-75.20071061092054,46.55282085437938,144.1346953375977,-75.20071061092055,-81.46743649516392,-77.88645027559627,-94.89613481854261,-79.67694338538011,-80.57218994027201,167.4111057647874,156.6681471060845,-70.72447783646099,-63.56250539732569,-92.21039515386687,53.71479329351468,-85.94366926962348,-79.6769433853801,145.0299418924896,59.08627262286615,-85.04842271473157,145.9251884473815,151.296667776733,52.81954673862276,54.61003984840659,-90.41990204408305,-57.29577951308233,150.4014212218411,-37.60035530546028,-84.26406109329133,149.5061746669492,-85.04842271473157,-70.72447783646099,-81.46743649516392,-94.11177319710237,46.55282085437938,-15.26152164234507,-75.90975178000858
1,-96.68662792832642,-89.52465548919113,-83.25792960494775,-91.31514859897496,59.08627262286615,-77.88645027559627,51.92430018373085,-81.46743649516392,147.7156815571654,-75.20071061092055,-90.41990204408305,-77.88645027559627,-68.03873817178525,44.76232774459556,-85.94366926962348,-62.66725884243379,153.9824074414088,142.3442022278139,-94.89613481854261,1.790493109783824,-62.66725884243379,-84.26406109329133,-79.6769433853801,-82.36268305005584,150.4014212218411,-77.88645027559627,-85.94366926962348,-80.57218994027203,48.3433139641632,40.28609497013601,51.02905362883894,-92.21039515386687,-73.41021750113673,-79.6769433853801,162.9348729903278,61.77201228754188,-77.88645027559627,-87.73416237940729,-78.78169683048819,-78.78169683048819,-67.14349161689334,-69.82923128156908,-71.61972439135289,-79.6769433853801,-82.36268305005585,158.4586402158683,-73.41021750113671,48.3433139641632,51.92430018373085,-74.30546405602864,-91.31514859897496,-80.57218994027201,159.3538867707602,58.19102606797424,145.9251884473815,52.81954673862277,143.2394487827058,-81.46743649516392,-86.8389158245154,-76.99120372070438,-82.36268305005584,-76.99120372070436,-71.6197243913529,153.9824074414087,-86.8389158245154,155.7729005511925,-74.30546405602863,-68.03873817178525,-105.6390934772455,-86.8389158245154,149.5061746669492,-76.99120372070436,-68.03873817178527,-56.40053295819041,59.08627262286615,52.81954673862276,157.5633936609764,-81.46743649516392,-71.6197243913529,-73.41021750113671,-76.09595716581245,-78.78169683048819,-85.04842271473157,-80.57218994027203,37.60035530546028,154.8776539963007,-68.03873817178525,154.8776539963006,-74.4163489894803,-79.6769433853801,-81.46743649516392,-88.62940893429922,56.40053295819041,-62.66725884243379,-79.6769433853801,-67.14349161689334,100.2676141478941,-34.01936908589263,-81.46743649516392,50.13380707394703,145.9251884473815,-82.36268305005584,-94.00088826365068,-80.57218994027201,-84.15317615983966,50.13380707394703,-86.94980075796707,152.1919143316249,55.50528640329848,45.65757429948747,-76.99120372070436,-93.10564170875878,-76.99120372070438,138.7632160082462,3.580986219567649,153.0871608865168,36.70510875056837,54.61003984840659,-80.57218994027201,-82.36268305005584,-61.77201228754188,-80.57218994027201,-79.6769433853801,165.6206126550036,-85.04842271473157,-68.03873817178527,161.144379880544,-77.88645027559629,143.2394487827058,153.0871608865168,-94.00088826365069,-75.20071061092054,32.22887597610881,-55.5052864032985,-88.62940893429922,155.7729005511925,-76.99120372070438,-80.57218994027201,-72.51497094624482,-68.93398472667717,-68.93398472667717,-69.82923128156908,-84.15317615983966,-85.94366926962348,-93.10564170875878,48.34331396416322,-88.74029386775089,-85.94366926962348,151.296667776733,-68.03873817178527,-81.5783214286156,-77.88645027559629,140.5537091180301,-76.09595716581245,-76.99120372070436,-83.25792960494775,143.2394487827058,145.0299418924896,171.1029769178067,-91.31514859897496,-80.57218994027201,161.144379880544,-79.6769433853801,-86.8389158245154,-76.09595716581245,57.29577951308232,-75.20071061092055,-17.00968454294632,152.1919143316249,-15.77803420237821,-79.6945243777094
2,50.13380707394703,43.86708118970365,49.23856051905513,47.4480674092713,-96.68662792832643,34.91461564078454,-80.57218994027201,62.6672588424338,60.87676573264996,44.76232774459557,39.39084841524409,53.71479329351467,42.97183463481174,-78.78169683048819,60.87676573264996,38.49560186035219,44.76232774459556,-166.5158592098955,50.13380707394703,-19.69542420762205,49.23856051905512,173.7887165824824,49.23856051905512,39.39084841524409,39.3908484152441,36.70510875056836,31.3336294212169,51.02905362883895,53.71479329351467,49.23856051905513,-91.31514859897496,59.98151917775806,42.07658807991983,28.64788975654116,174.6839631373743,30.43838286632499,50.13380707394703,56.4005329581904,54.61003984840659,47.4480674092713,66.24824506200143,62.66725884243378,57.29577951308232,56.40053295819041,59.08627262286615,-170.9920919843551,39.39084841524409,-81.46743649516392,-87.73416237940729,33.12412253100072,54.61003984840659,65.35299850710953,38.49560186035218,42.07658807991983,51.02905362883894,-89.52465548919113,179.1601959118339,37.60035530546027,43.86708118970365,54.61003984840659,46.55282085437939,52.81954673862277,46.55282085437939,179.1601959118339,45.65757429948747,178.264949356942,35.80986219567644,43.86708118970364,43.86708118970365,58.19102606797424,172.8934700275905,48.3433139641632,62.6672588424338,-57.29577951308232,-86.8389158245154,-92.21039515386687,170.2077303629148,57.29577951308232,46.55282085437938,44.76232774459556,36.70510875056836,50.13380707394703,50.13380707394703,47.4480674092713,-66.24824506200143,158.56952514932,38.49560186035218,-177.2588178685984,177.3697028020501,63.5625053973257,42.07658807991982,47.4480674092713,50.13380707394703,60.87676573264996,66.24824506200143,47.4480674092713,173.7887165824824,72.51497094624482,50.13380707394703,-88.62940893429921,-168.3063523196793,58.19102606797424,43.86708118970365,47.4480674092713,43.86708118970364,45.65757429948748,168.417237253131,170.2077303629148,-94.89613481854259,-90.41990204408305,40.28609497013601,59.08627262286616,44.76232774459555,-176.3635713137065,-58.19102606797424,29.54313631143307,42.97183463481174,-85.04842271473157,39.3908484152441,56.40053295819041,17.90493109783823,19.69542420762205,42.97183463481174,135.2931147221303,42.07658807991983,38.4956018603522,25.06690353697351,58.19102606797424,42.07658807991983,-164.7253661001117,62.6672588424338,22.38116387229778,-71.61972439135292,-127.1250107946514,39.39084841524409,-170.9920919843551,42.07658807991983,70.72447783646099,53.71479329351467,42.07658807991983,54.61003984840659,64.45775195221762,37.60035530546028,34.91461564078454,59.98151917775806,46.55282085437939,177.3697028020501,66.24824506200143,-179.0493109783823,58.19102606797424,163.0457579237795,53.71479329351467,-171.887338539247,42.97183463481174,51.92430018373085,48.34331396416321,-165.6206126550036,39.39084841524411,87.73416237940731,34.91461564078454,44.76232774459557,77.99733520904795,36.70510875056836,38.49560186035218,29.54313631143307,-91.31514859897496,36.70510875056836,-152.1919143316249,36.70510875056837,29.09806504051311,56.02567791832209
3,42.07658807991983,43.86708118970365,44.76232774459557,46.55282085437939,54.6100398484066,56.40053295819042,39.39084841524408,30.43838286632498,155.8837854846442,25.96215009186542,47.4480674092713,32.22887597610881,21.48591731740587,36.70510875056836,27.75264320164925,51.92430018373085,165.7314975884553,31.3336294212169,83.25792960494775,-136.0774763435705,163.0457579237795,-78.78169683048819,34.91461564078455,42.97183463481174,-164.7253661001117,48.3433139641632,53.71479329351467,35.80986219567644,-80.57218994027201,-80.57218994027201,40.28609497013602,33.12412253100072,47.44806740927129,51.92430018373085,-90.41990204408305,-83.25792960494775,33.12412253100072,27.75264320164926,24.1716569820816,37.60035530546028,6.266725884243379,15.21919143316249,31.33362942121689,38.49560186035218,25.96215009186542,22.38116387229778,26.85739664675734,39.39084841524411,51.02905362883894,52.81954673862277,30.43838286632499,11.63820521359485,171.1029769178067,-90.41990204408303,170.2077303629148,49.23856051905511,-76.09595716581245,56.40053295819041,42.97183463481174,32.22887597610881,51.02905362883894,42.07658807991983,38.49560186035219,-83.25792960494775,37.60035530546028,36.70510875056836,46.55282085437939,49.23856051905513,64.45775195221762,33.12412253100072,37.60035530546027,59.98151917775806,31.3336294212169,176.3635713137065,38.4956018603522,42.97183463481176,38.49560186035218,33.12412253100071,30.43838286632499,42.07658807991983,65.35299850710953,50.13380707394703,-164.7253661001117,51.02905362883894,43.86708118970364,-67.14349161689336,42.07658807991983,17.90493109783823,-78.7816968304882,25.96215009186543,58.19102606797424,31.33362942121689,-87.73416237940731,94.89613481854259,41.18134152502792,27.75264320164925,36.70510875056837,-50.13380707394704,42.97183463481174,50.13380707394703,38.49560186035218,44.76232774459557,-166.5158592098955,58.19102606797424,49.23856051905514,-85.9436692696235,-71.61972439135292,53.71479329351467,43.86708118970364,37.60035530546027,47.4480674092713,42.07658807991983,51.02905362883895,38.49560186035218,54.61003984840659,-155.7729005511925,-96.68662792832642,37.60035530546028,42.97183463481174,41.18134152502792,66.24824506200144,59.98151917775805,45.65757429948748,-45.65757429948746,51.92430018373085,37.60035530546027,-171.887338539247,25.06690353697352,178.264949356942,-102.9533538125698,42.97183463481174,69.82923128156908,66.24824506200144,17.00968454294632,51.02905362883894,18.80017765273014,51.02905362883894,23.27641042718969,22.38116387229778,42.97183463481174,34.01936908589263,25.06690353697351,59.98151917775805,70.72447783646099,43.86708118970365,-81.46743649516392,-76.99120372070438,41.18134152502792,-71.61972439135289,33.12412253100072,-54.61003984840659,53.71479329351467,37.60035530546028,34.91461564078454,55.5052864032985,51.92430018373085,-94.00088826365069,-176.3635713137065,86.8389158245154,42.07658807991983,51.92430018373085,119.9630383555161,-177.2588178685984,68.03873817178525,64.45775195221761,45.65757429948748,58.19102606797424,146.8204350022735,-172.7825850941389,22.2367757424974,33.83341892156619
4,120.0739232889678,-121.7535314652999,-100.2676141478941,-111.9058193614889,112.8010659163808,101.2737456362377,111.9058193614889,107.540471520481,-13.42869832337868,122.6487780201919,120.9691698438597,112.0167042949406,136.0774763435705,115.4868055810566,109.2200796968132,105.6390934772455,-9.84771210381102,-13.42869832337867,115.5976905145082,-70.72447783646098,-12.53345176848676,111.9058193614889,112.0167042949406,109.2200796968132,-25.96215009186542,112.8010659163808,108.3248331419213,120.858284910408,108.3248331419213,101.162860702786,123.5440245750838,-120.858284910408,112.0167042949406,111.9058193614889,104.7438469223536,114.5915590261646,110.2262111851568,126.2297642397595,119.0677918006242,126.3406491732111,-89.52465548919113,116.3820521359485,-112.8010659163808,-121.7535314652999,-115.4868055810566,-13.42869832337866,120.858284910408,121.7535314652999,103.8486003674617,107.4295865870293,-110.1153262517051,124.4392711299757,-11.63820521359484,110.1153262517051,-18.80017765273013,115.4868055810566,103.8486003674617,-128.9155039044352,-105.6390934772455,-114.5915590261646,-108.3248331419213,-111.010572806597,-110.1153262517051,109.2200796968132,115.5976905145082,-17.00968454294632,-109.2200796968132,107.4295865870293,101.162860702786,-101.162860702786,-8.057218994027195,110.1153262517051,115.4868055810566,71.6197243913529,115.4868055810565,126.2297642397595,-13.42869832337867,111.1214577400487,-107.4295865870293,-103.8486003674617,-126.2297642397595,-127.1250107946514,-29.54313631143309,120.858284910408,114.5915590261646,101.162860702786,119.9630383555161,-0.8952465548919122,104.7438469223536,-100.2676141478941,113.6963124712727,126.2297642397595,112.8010659163808,-110.1153262517051,93.21652664221045,-110.1153262517051,45.65757429948746,144.1346953375977,115.5976905145082,114.5915590261646,-24.1716569820816,-132.4964901240029,-23.27641042718969,-112.8010659163808,111.9058193614889,118.1725452457323,111.010572806597,-15.21919143316249,119.0677918006242,124.4392711299757,-104.7438469223536,117.2772986908404,100.2676141478941,-16.11443798805441,95.7913813734345,-34.01936908589263,122.6487780201918,119.9630383555161,-110.1153262517051,121.8644163987516,-121.7535314652999,109.2200796968132,120.858284910408,91.31514859897494,-119.9630383555161,132.4964901240029,-20.59067076251396,-102.9533538125698,0,128.0202573495433,-123.5440245750838,98.47712103811024,102.9533538125698,-13.42869832337867,-116.3820521359485,-0.8952465548919122,117.3881836242921,111.9058193614889,133.3917366788948,117.2772986908404,108.3248331419213,-106.5343400321374,116.3820521359485,90.53078697753472,-123.5440245750838,113.6963124712727,107.4295865870294,126.2297642397595,96.68662792832642,122.6487780201918,101.162860702786,115.5976905145082,-8.952465548919108,131.6012435691109,112.9119508498325,116.4929370694001,111.9058193614889,-13.42869832337867,-87.73416237940731,-104.7438469223536,-127.1250107946514,74.30546405602864,-12.53345176848676,-128.0202573495433,110.1153262517051,110.1153262517051,118.1725452457323,134.3978681672384,-5.371479329351473,39.97673724087021,118.2005217005726
5,120.858284910408,13.42869832337867,-27.75264320164925,4.476232774459547,-111.9058193614889,136.9727228984624,-101.162860702786,123.5440245750838,129.8107504593272,-104.7438469223536,121.7535314652999,122.6487780201919,122.7596629536435,-104.7438469223536,138.8741009416979,124.5501560634273,125.3345176848676,114.5915590261646,91.31514859897497,99.37236759300214,116.3820521359485,124.4392711299757,128.9155039044352,130.8168819476707,120.858284910408,134.3978681672384,145.1408268259413,126.3406491732111,119.9630383555161,135.1822297886786,-97.58187448321834,-2.685739664675729,138.7632160082462,125.4454026183192,131.6012435691109,122.6487780201918,131.6012435691109,125.4454026183192,-108.3248331419213,117.2772986908404,-25.06690353697351,-109.2200796968132,-9.84771210381102,-8.057218994027195,2.685739664675737,118.1725452457323,-87.73416237940731,-102.0581072576779,-94.00088826365068,134.3978681672384,4.476232774459561,128.131142282995,123.5440245750838,130.705997014219,137.8679694533543,-117.2772986908404,126.2297642397595,-5.371479329351459,-5.371479329351473,6.266725884243385,-3.580986219567649,-11.63820521359484,-11.63820521359484,128.0202573495433,132.4964901240029,131.601243569111,-10.74295865870295,-109.2200796968132,133.5026216123464,-8.05721899402721,129.8107504593271,127.2358957281031,-112.8010659163808,135.2931147221303,128.9155039044352,-102.0581072576779,133.3917366788948,129.8107504593271,-8.057218994027195,-1.790493109783824,4.476232774459547,1.790493109783824,118.1725452457323,120.9691698438597,-96.68662792832642,132.4964901240029,125.4454026183192,119.9630383555161,136.0774763435705,-12.53345176848676,-109.2200796968132,134.3978681672384,131.6012435691109,133.3917366788948,138.7632160082462,-1.79049310978381,140.5537091180301,-170.0968454294631,119.0677918006242,-97.58187448321833,128.0202573495433,10.74295865870294,138.7632160082462,-25.06690353697351,-94.89613481854261,130.705997014219,140.5537091180301,125.3345176848676,-82.36268305005585,-95.79138137343452,-10.74295865870293,-118.1725452457323,-90.41990204408305,132.4964901240029,-147.7156815571654,126.2297642397595,134.2869832337867,124.4392711299757,5.371479329351473,111.010572806597,8.952465548919108,138.8741009416979,121.8644163987516,133.3917366788948,1.790493109783824,-118.1725452457323,136.0774763435705,-2.685739664675737,119.0677918006242,112.8010659163808,9.84771210381102,-94.00088826365068,-111.010572806597,88.62940893429921,3.580986219567649,118.1725452457323,113.6963124712727,122.7596629536435,121.8644163987516,124.5501560634273,134.3978681672384,-7.161972439135283,120.0739232889678,133.3917366788948,1.790493109783824,130.705997014219,128.9155039044352,103.9594853009133,128.0202573495433,124.5501560634273,125.3345176848676,117.2772986908404,129.8107504593271,130.8168819476707,119.0677918006242,126.2297642397595,130.705997014219,133.3917366788948,-40.28609497013601,-10.74295865870293,13.42869832337867,51.02905362883894,134.2869832337867,-1.790493109783824,115.5976905145082,-98.47712103811025,119.1786767340759,168.3063523196793,114.5915590261646,58.13059390671224,136.5810525306972
6,103.8486003674617,70.72447783646099,91.31514859897494,78.7816968304882,-38.49560186035218,81.46743649516392,-42.97183463481176,91.31514859897496,83.25792960494775,-27.75264320164925,92.21039515386687,100.2676141478941,87.73416237940729,-41.18134152502792,83.25792960494775,85.94366926962348,83.25792960494775,-137.8679694533543,73.41021750113671,46.55282085437939,94.00088826365068,-136.9727228984624,86.8389158245154,94.89613481854259,82.36268305005584,80.57218994027201,78.78169683048819,77.88645027559629,-149.5061746669492,83.36881453839942,-51.02905362883892,96.68662792832642,72.51497094624482,95.79138137343452,-145.0299418924896,96.7975128617781,83.25792960494775,89.52465548919115,-44.76232774459557,84.15317615983966,95.7913813734345,-27.75264320164925,91.31514859897496,94.89613481854259,74.30546405602864,-130.7059970142191,-47.4480674092713,-51.02905362883894,-60.87676573264996,86.83891582451541,80.57218994027201,81.46743649516392,-128.9155039044352,-144.1346953375977,78.7816968304882,-34.91461564078455,-151.296667776733,87.73416237940731,76.99120372070438,70.72447783646099,68.03873817178527,76.99120372070436,83.25792960494775,-147.7156815571653,82.36268305005584,-149.5061746669492,84.15317615983966,-37.60035530546027,82.36268305005584,79.6769433853801,-146.8204350022735,72.51497094624483,-47.4480674092713,21.48591731740588,90.53078697753472,-36.70510875056837,-147.7156815571654,76.09595716581245,92.21039515386686,76.09595716581246,75.20071061092055,86.8389158245154,89.52465548919112,67.14349161689334,-59.08627262286613,-128.9155039044352,89.52465548919112,-136.9727228984625,-149.5061746669492,80.57218994027201,-42.97183463481174,76.99120372070436,-152.1919143316249,52.81954673862276,73.41021750113673,85.94366926962348,172.8934700275905,-8.057218994027195,88.62940893429922,-57.29577951308234,-149.5061746669492,77.88645027559627,63.5625053973257,91.31514859897496,-52.81954673862277,-157.5633936609764,-167.4111057647874,-146.8204350022735,-62.6672588424338,-52.81954673862278,83.25792960494775,-20.59067076251397,-48.34331396416322,-144.1346953375977,-55.50528640329851,85.04842271473157,-149.5061746669492,86.05455420307516,74.30546405602863,92.21039515386686,68.93398472667718,83.25792960494775,86.8389158245154,-136.9727228984624,85.94366926962348,-40.28609497013601,-145.0299418924896,74.30546405602863,77.88645027559627,-147.7156815571654,75.20071061092055,-55.50528640329851,-51.92430018373086,94.00088826365069,87.73416237940731,-138.7632160082462,92.21039515386687,92.21039515386687,90.41990204408305,73.41021750113673,76.99120372070436,59.98151917775805,75.20071061092055,97.58187448321834,84.15317615983966,80.68307487372368,-146.8204350022735,95.79138137343452,-137.8679694533543,78.78169683048822,-136.9727228984624,83.25792960494775,-145.9251884473815,73.41021750113671,82.36268305005584,77.88645027559627,-156.6681471060845,71.61972439135289,115.4868055810566,92.21039515386686,70.72447783646099,169.3124838080229,65.35299850710953,81.46743649516392,82.36268305005584,-48.3433139641632,79.67694338538013,-3.580986219567645,-136.9727228984624,18.62466174543923,77.18280808598422
7,-125.3345176848676,-103.8486003674617,-115.4868055810565,-117.2772986908404,-115.5976905145082,-105.6390934772455,-115.5976905145082,-97.58187448321834,-105.6390934772455,5.371479329351473,-117.2772986908404,-108.3248331419213,-114.5915590261646,19.69542420762204,-107.4295865870293,-112.8010659163808,-106.5343400321375,128.9155039044352,-70.72447783646099,-19.69542420762205,-120.858284910408,115.4868055810566,-104.7438469223536,11.63820521359484,-89.52465548919113,18.80017765273013,26.85739664675735,22.38116387229778,137.8679694533543,-118.2834301791839,-112.9119508498325,-114.5915590261646,-113.6963124712727,-112.8010659163808,136.9727228984624,-112.0167042949406,-96.68662792832642,15.21919143316249,39.39084841524411,-103.8486003674617,-104.7438469223536,21.48591731740586,-89.52465548919113,-104.7438469223536,-95.7913813734345,130.7059970142191,15.21919143316249,-103.9594853009134,-93.21652664221045,9.84771210381102,-101.162860702786,-98.47712103811025,120.858284910408,129.8107504593272,-108.3248331419213,30.438382866325,137.8679694533543,-88.62940893429922,-118.1725452457323,-103.8486003674617,-96.6866279283264,-97.58187448321834,-98.47712103811025,132.4964901240029,-115.4868055810566,136.0774763435705,-102.0581072576779,26.85739664675734,-106.5343400321374,-104.7438469223536,124.4392711299757,14.32394487827058,26.85739664675734,33.12412253100071,-113.8071974047244,-134.3978681672384,125.3345176848676,-101.162860702786,-105.6390934772455,-114.5915590261646,-111.010572806597,-132.4964901240029,-96.68662792832642,-87.73416237940731,22.38116387229778,102.9533538125698,-105.6390934772455,121.7535314652999,105.6390934772455,-104.7438469223536,13.42869832337867,-108.3248331419213,128.0202573495433,-56.4005329581904,-93.10564170875878,-94.89613481854261,136.9727228984624,-60.87676573264996,-114.5915590261646,-109.3309646302648,129.8107504593272,-101.162860702786,-101.162860702786,-102.9533538125698,18.80017765273014,122.6487780201919,130.7059970142191,111.9058193614889,-124.5501560634273,27.75264320164926,-117.2772986908404,10.74295865870295,29.54313631143307,119.0677918006242,1.790493109783824,-105.6390934772455,127.1250107946514,-106.6452249655891,-105.6390934772455,-112.8010659163808,-107.4295865870293,16.11443798805441,25.96215009186542,128.9155039044352,-118.1725452457323,9.84771210381102,112.8010659163808,-102.0581072576779,-101.162860702786,128.9155039044352,-109.2200796968132,22.38116387229779,35.80986219567646,-120.858284910408,-118.1725452457323,115.4868055810566,-103.8486003674617,-115.4868055810566,-116.3820521359485,-98.47712103811024,-111.010572806597,-103.8486003674617,-95.7913813734345,-119.0677918006242,-109.2200796968132,-115.5976905145082,119.0677918006242,-109.2200796968132,117.2772986908404,-110.1153262517051,108.3248331419213,-119.0677918006242,116.3820521359485,-110.1153262517051,-109.2200796968132,-116.3820521359485,128.9155039044352,-127.1250107946514,-111.010572806597,-112.8010659163808,-101.162860702786,-163.9410044786714,-104.7438469223536,-109.2200796968132,25.96215009186542,31.3336294212169,-107.4295865870294,-30.43838286632498,106.5343400321374,-38.56305808030564,-116.7833523017924
8,-71.6197243913529,45.65757429948748,64.45775195221761,69.82923128156908,-67.14349161689336,-68.03873817178527,-71.61972439135292,-79.6769433853801,-77.88645027559629,166.5158592098955,-68.93398472667717,-74.30546405602864,59.98151917775805,159.3538867707602,53.71479329351466,59.98151917775806,-70.72447783646099,-79.6769433853801,-97.58187448321831,-80.57218994027203,-59.08627262286614,-76.09595716581246,-75.20071061092055,153.9824074414087,-90.41990204408303,157.5633936609764,152.1919143316249,160.2491333256521,-86.8389158245154,-68.03873817178525,-76.99120372070438,-71.61972439135292,-66.24824506200143,59.08627262286615,-87.73416237940731,-77.88645027559627,-77.88645027559629,155.7729005511926,145.0299418924896,-76.99120372070438,55.50528640329851,152.1919143316249,38.49560186035218,-69.82923128156909,53.71479329351467,-87.73416237940731,156.6681471060845,-76.99120372070436,-84.15317615983966,162.0396264354359,-81.46743649516392,52.81954673862278,-86.8389158245154,-78.78169683048819,-75.20071061092055,148.6109281120573,-82.36268305005584,37.60035530546027,64.45775195221762,53.71479329351469,54.61003984840657,43.86708118970366,41.18134152502793,-77.88645027559629,-73.41021750113673,-90.41990204408305,48.34331396416321,151.296667776733,-84.26406109329133,51.92430018373085,-90.41990204408303,167.4111057647874,158.4586402158683,158.4586402158683,-74.30546405602864,-58.19102606797424,-87.73416237940731,-73.41021750113671,-74.30546405602865,-70.72447783646099,-70.72447783646099,64.45775195221762,-90.41990204408303,54.61003984840659,153.9824074414087,-70.72447783646099,55.50528640329851,-76.09595716581246,-61.77201228754188,-68.03873817178525,162.0396264354359,54.61003984840657,-83.25792960494775,-82.36268305005584,-76.09595716581245,48.34331396416322,-86.8389158245154,38.49560186035218,-68.93398472667717,-69.82923128156908,-73.41021750113673,-79.67694338538011,-76.09595716581245,54.61003984840657,152.1919143316249,-75.20071061092055,-90.41990204408305,-71.6197243913529,-62.66725884243378,144.1346953375977,-68.03873817178525,157.5633936609764,152.1919143316249,-74.30546405602864,-97.69275941667001,-71.6197243913529,-77.88645027559629,-82.36268305005584,49.23856051905511,-66.24824506200144,48.3433139641632,162.0396264354359,143.2394487827058,-90.41990204408305,-70.72447783646098,162.9348729903278,-76.09595716581245,46.55282085437938,-72.51497094624482,-76.09595716581246,45.65757429948748,161.144379880544,147.7156815571654,-62.66725884243378,51.92430018373086,-69.82923128156908,-78.78169683048819,67.14349161689336,59.98151917775806,53.71479329351467,59.98151917775806,33.12412253100071,-84.26406109329133,-78.78169683048819,-76.99120372070436,-73.41021750113673,-74.30546405602864,52.81954673862276,-77.88645027559627,65.35299850710952,-67.14349161689334,-70.72447783646099,-90.41990204408305,-86.94980075796707,-74.30546405602865,-67.14349161689336,-74.30546405602863,-53.71479329351467,43.86708118970365,52.81954673862275,-78.7816968304882,-21.48591731740587,-65.35299850710952,-68.93398472667717,153.0871608865168,139.6584625631382,59.98151917775807,-101.162860702786,-70.72447783646099,-4.945021156496809,-75.98405134645098
9,-75.20071061092055,150.4014212218411,150.4014212218411,151.296667776733,-87.73416237940731,45.65757429948748,-77.88645027559627,58.19102606797422,-78.78169683048819,-89.52465548919113,-114.7024439596163,38.4956018603522,146.8204350022735,-82.36268305005584,150.4014212218411,149.5061746669492,-85.04842271473156,-69.82923128156908,49.23856051905511,-50.13380707394703,-68.03873817178527,-69.82923128156908,45.65757429948748,-72.5149709462448,-75.20071061092057,-81.46743649516392,-92.21039515386687,-78.78169683048819,-76.99120372070438,-80.57218994027201,-68.93398472667717,42.07658807991984,56.4005329581904,150.4014212218411,-73.41021750113673,-76.99120372070438,57.29577951308232,-81.46743649516392,-81.46743649516392,47.4480674092713,146.8204350022734,-88.62940893429922,151.296667776733,-83.36881453839942,151.296667776733,-78.78169683048819,-84.15317615983966,-80.57218994027201,-82.36268305005584,-68.93398472667718,64.45775195221761,140.5537091180301,-71.6197243913529,-68.93398472667717,-82.36268305005582,-82.36268305005584,-81.46743649516392,159.3538867707602,148.6109281120573,153.9824074414087,148.6109281120573,164.7253661001117,159.3538867707602,-84.15317615983966,54.61003984840659,-79.6769433853801,158.4586402158683,-81.46743649516392,-77.88645027559627,152.1919143316249,-67.14349161689334,-78.78169683048819,-84.15317615983966,-84.15317615983966,-81.46743649516392,-86.8389158245154,-74.30546405602863,54.61003984840659,54.6100398484066,-83.36881453839942,-87.84504731285898,157.5633936609764,50.13380707394703,145.0299418924896,-80.57218994027201,-83.25792960494775,142.3442022278139,-73.41021750113673,-83.25792960494775,-84.26406109329133,-76.09595716581246,153.0871608865168,-76.99120372070438,-35.80986219567644,40.28609497013601,144.1346953375977,34.91461564078455,-161.2552648139957,46.55282085437939,-86.8389158245154,-81.46743649516392,44.76232774459557,52.81954673862276,140.5537091180301,-79.6769433853801,-76.99120372070438,-68.93398472667717,-78.78169683048819,-86.8389158245154,-68.93398472667717,-79.78782831883177,-81.46743649516394,-96.68662792832642,-76.09595716581246,-179.0493109783823,-83.25792960494775,-87.73416237940729,-81.46743649516392,157.5633936609764,-78.7816968304882,161.144379880544,-90.41990204408305,-81.46743649516392,-73.41021750113673,62.66725884243378,-74.30546405602864,-69.82923128156908,148.6109281120573,-85.04842271473156,-75.20071061092054,154.8776539963006,-78.78169683048819,-74.30546405602863,-45.65757429948748,161.144379880544,-76.99120372070436,51.92430018373085,142.3442022278139,151.296667776733,145.9251884473815,153.9824074414087,-164.8362510335633,-69.82923128156908,45.65757429948746,50.13380707394703,-90.41990204408305,-94.00088826365068,162.0396264354359,-73.41021750113671,145.0299418924896,-83.25792960494775,57.29577951308232,-71.61972439135289,-65.35299850710953,48.34331396416322,48.34331396416322,-76.09595716581245,-84.15317615983967,98.47712103811025,163.8301195452198,44.76232774459558,-105.6390934772455,-81.46743649516394,-81.5783214286156,-66.24824506200143,-81.46743649516392,149.5061746669492,47.4480674092713,-76.99120372070436,-6.246144414578324,-82.36268305005585
10,49.23856051905514,-169.2015988745712,-170.0968454294631,37.60035530546027,63.5625053973257,-79.67694338538011,53.71479329351468,-95.7913813734345,51.92430018373085,34.01936908589263,-71.6197243913529,-82.36268305005585,42.97183463481175,50.13380707394703,38.49560186035218,50.13380707394704,51.02905362883894,42.07658807991983,-68.03873817178527,53.71479329351467,38.4956018603522,42.97183463481174,-79.67694338538011,42.97183463481174,47.4480674092713,37.60035530546027,46.55282085437938,55.50528640329851,64.45775195221762,55.5052864032985,42.97183463481174,-66.24824506200144,-94.89613481854261,36.70510875056836,29.54313631143307,46.55282085437939,-90.41990204408305,47.4480674092713,60.87676573264997,-70.72447783646099,-172.7825850941389,59.08627262286615,179.1601959118339,172.8934700275905,175.5792096922663,42.07658807991983,46.55282085437939,42.07658807991983,56.40053295819041,37.60035530546028,38.4956018603522,64.45775195221761,28.64788975654116,29.54313631143307,58.19102606797422,39.39084841524409,39.39084841524409,168.417237253131,179.1601959118339,-173.6778316490308,-171.887338539247,-172.7825850941389,178.264949356942,39.39084841524409,-86.8389158245154,53.71479329351467,171.1029769178067,43.86708118970365,50.13380707394703,38.49560186035219,45.65757429948746,34.01936908589263,41.18134152502792,85.04842271473157,51.02905362883894,36.70510875056836,44.76232774459557,-81.46743649516392,21.48591731740586,-178.1540644234904,179.1601959118339,42.97183463481174,-77.88645027559627,40.28609497013601,48.34331396416321,51.02905362883894,51.02905362883894,32.22887597610881,49.23856051905512,172.8934700275905,40.28609497013601,42.07658807991983,50.13380707394704,72.51497094624482,-78.7816968304882,-112.8010659163808,100.2676141478941,8.952465548919108,-81.46743649516394,59.08627262286614,40.28609497013599,-71.6197243913529,-95.79138137343452,48.34331396416322,48.34331396416321,45.65757429948748,59.08627262286615,50.13380707394703,50.13380707394703,34.91461564078454,-175.4683247588146,33.12412253100072,46.55282085437939,34.01936908589263,43.86708118970365,44.76232774459557,36.70510875056836,52.81954673862276,179.1601959118339,37.60035530546028,175.5792096922663,43.86708118970365,42.07658807991983,19.69542420762205,36.70510875056836,30.43838286632498,47.44806740927129,-166.5158592098955,40.28609497013599,35.80986219567644,-171.887338539247,37.60035530546027,60.87676573264996,31.3336294212169,169.3124838080229,25.96215009186542,-94.89613481854261,42.07658807991983,40.28609497013601,48.34331396416321,35.80986219567646,152.3027992650766,54.61003984840659,-75.20071061092054,49.23856051905511,59.98151917775806,63.5625053973257,33.12412253100072,34.01936908589262,35.80986219567645,34.01936908589263,-77.88645027559627,49.23856051905511,58.19102606797423,46.55282085437939,-67.14349161689334,45.65757429948748,47.44806740927132,176.4744562471582,167.5219906982391,40.28609497013601,32.2288759761088,48.3433139641632,172.8934700275905,36.70510875056836,56.40053295819041,57.29577951308232,-48.3433139641632,46.55282085437938,27.34995046587209,34.00127765060842
11,26.85739664675732,-70.72447783646099,20.59067076251397,171.9982234726986,38.49560186035219,34.01936908589263,40.28609497013601,47.44806740927129,36.70510875056837,59.08627262286615,-166.5158592098955,50.13380707394704,-172.7825850941389,35.80986219567645,165.7314975884553,173.7887165824824,42.07658807991983,29.54313631143307,128.9155039044352,-69.82923128156908,34.91461564078453,37.60035530546027,39.39084841524411,-172.7825850941389,32.22887597610881,-163.8301195452198,54.61003984840659,34.01936908589262,14.32394487827058,43.86708118970365,43.86708118970365,23.27641042718969,39.39084841524411,170.2077303629148,53.71479329351468,34.01936908589263,30.43838286632499,177.3697028020501,25.06690353697351,30.43838286632499,24.17165698208161,25.96215009186542,40.28609497013601,-90.41990204408305,37.60035530546028,38.49560186035219,60.87676573264996,52.81954673862276,34.91461564078454,179.1601959118339,-105.6390934772455,163.9410044786714,49.23856051905513,36.70510875056836,34.91461564078455,51.92430018373086,51.92430018373086,40.28609497013601,58.19102606797424,35.80986219567644,26.85739664675734,-103.8486003674617,42.07658807991983,51.02905362883894,48.34331396416322,34.01936908589263,-86.8389158245154,49.23856051905511,175.5792096922663,-176.3635713137065,47.4480674092713,55.5052864032985,58.19102606797424,-21.48591731740587,47.4480674092713,51.92430018373085,42.07658807991982,50.13380707394703,-60.87676573264996,-82.36268305005585,-73.41021750113673,-176.3635713137065,49.23856051905511,178.264949356942,54.61003984840659,37.60035530546028,179.1601959118339,47.4480674092713,34.01936908589263,-86.8389158245154,42.07658807991983,-168.3063523196793,43.86708118970365,-85.94366926962348,36.70510875056837,0.8952465548919122,-114.5915590261646,154.0932923748604,56.40053295819041,35.80986219567645,43.86708118970366,34.91461564078455,61.77201228754188,-179.9445575332742,60.87676573264997,51.92430018373086,38.49560186035218,44.76232774459556,71.6197243913529,57.29577951308232,-94.00088826365068,61.77201228754188,62.6672588424338,59.98151917775806,60.87676573264997,41.18134152502792,73.41021750113673,50.13380707394703,-78.78169683048819,39.39084841524409,54.61003984840659,55.50528640329849,47.4480674092713,67.14349161689334,-81.46743649516392,64.45775195221761,28.64788975654117,-91.31514859897496,52.81954673862278,51.92430018373086,-76.99120372070438,54.61003984840659,20.59067076251396,119.9630383555161,-79.67694338538011,67.14349161689334,55.50528640329851,-156.6681471060845,171.9982234726986,176.4744562471582,173.7887165824824,47.4480674092713,167.5219906982391,53.71479329351467,-88.62940893429922,51.02905362883894,54.61003984840659,170.2077303629148,43.86708118970365,-166.5158592098955,71.6197243913529,42.07658807991982,58.19102606797424,169.3124838080229,-75.20071061092054,25.96215009186542,41.18134152502792,55.5052864032985,107.4295865870293,49.23856051905513,-61.77201228754187,-102.9533538125698,34.01936908589265,-71.6197243913529,48.34331396416322,48.34331396416321,158.56952514932,31.33362942121688,44.76232774459557,28.78153827467516,33.27388982475875
12,127.1250107946514,98.47712103811024,-17.90493109783823,-19.69542420762204,-119.0677918006242,111.010572806597,-125.3345176848676,103.8486003674617,110.1153262517051,115.5976905145082,126.2297642397595,111.010572806597,-37.60035530546028,-116.3820521359485,-13.42869832337867,-17.90493109783823,102.9533538125698,118.1725452457323,17.90493109783822,179.9445575332742,96.68662792832643,108.3248331419213,120.858284910408,-29.54313631143306,137.8679694533543,-40.28609497013602,120.0739232889678,109.3309646302648,-97.58187448321834,-125.3345176848676,-127.1250107946514,120.858284910408,119.0677918006242,-11.63820521359486,118.1725452457323,-111.9058193614889,126.2297642397595,-17.90493109783822,121.8644163987516,115.4868055810566,-18.80017765273014,124.5501560634273,-17.00968454294631,113.6963124712727,-17.90493109783823,120.858284910408,-148.6109281120573,-127.1250107946514,-116.3820521359485,-42.07658807991983,124.4392711299757,-11.63820521359484,129.8107504593271,123.5440245750838,106.5343400321374,129.0263888378869,126.2297642397595,0,-46.55282085437939,-14.32394487827058,-13.42869832337867,115.4868055810566,-17.90493109783823,116.3820521359485,99.37236759300215,119.9630383555161,107.4295865870294,111.1214577400487,-15.21919143316249,-22.38116387229778,112.8010659163808,107.540471520481,114.7024439596163,-174.5730782039227,-122.6487780201919,-121.7535314652999,117.2772986908404,96.68662792832642,93.10564170875877,101.162860702786,109.2200796968132,-20.59067076251397,121.7535314652999,-13.42869832337867,-120.858284910408,126.2297642397595,-24.17165698208161,114.5915590261646,119.0677918006242,107.4295865870294,112.0167042949406,-34.91461564078455,-112.8010659163808,141.448955672922,121.7535314652999,-64.45775195221762,108.3248331419213,-30.43838286632497,104.7438469223536,-119.9630383555161,116.3820521359485,115.4868055810566,105.6390934772455,-15.21919143316249,99.48325252645384,102.9533538125698,-108.3248331419213,118.1725452457323,-149.5061746669492,-130.705997014219,103.8486003674617,99.48325252645378,-132.4964901240029,103.8486003674617,-158.4586402158683,121.7535314652999,-130.7059970142191,-122.6487780201919,97.58187448321833,108.3248331419213,-23.2764104271897,100.3784990813458,111.1214577400486,124.4392711299757,100.2676141478941,93.21652664221045,117.2772986908404,101.162860702786,115.4868055810566,105.6390934772455,96.68662792832643,-133.3917366788948,-99.37236759300215,29.54313631143307,112.8010659163808,102.0581072576779,114.5915590261646,-47.4480674092713,-17.90493109783822,-7.161972439135283,-10.74295865870295,-24.1716569820816,-10.74295865870293,110.1153262517051,124.4392711299757,-118.1725452457323,103.8486003674617,-7.161972439135283,129.8107504593272,-34.01936908589263,102.0581072576779,114.5915590261646,105.6390934772455,-24.17165698208161,102.9533538125698,119.0677918006242,111.9058193614889,84.15317615983966,-35.80986219567646,-28.64788975654116,100.2676141478941,34.91461564078453,116.3820521359485,90.41990204408305,119.1786767340759,-118.1725452457323,-12.53345176848676,96.68662792832643,113.6963124712727,40.31778221957266,102.3938247157624
13,-110.1153262517051,111.010572806597,133.3917366788948,136.9727228984624,-4.476232774459561,-102.0581072576779,16.11443798805441,-88.62940893429922,-98.47712103811024,124.4392711299757,123.5440245750838,-102.0581072576779,141.448955672922,4.476232774459561,139.6584625631382,132.4964901240029,-96.68662792832642,134.3978681672384,79.6769433853801,7.16197243913529,-75.20071061092054,138.8741009416979,-111.010572806597,114.5915590261646,-125.3345176848676,132.4964901240029,111.9058193614889,123.5440245750838,-14.32394487827058,9.84771210381102,-0.8952465548919122,126.2297642397595,-95.7913813734345,131.601243569111,123.6549095085354,8.05721899402721,-108.3248331419213,117.2772986908404,126.2297642397595,-94.89613481854259,136.9727228984624,127.1250107946514,132.4964901240029,132.4964901240029,134.2869832337867,135.2931147221303,17.00968454294632,0.8952465548919122,11.63820521359484,155.7729005511926,130.705997014219,115.4868055810566,120.0739232889678,136.1883612770222,-104.7438469223536,107.4295865870293,120.9691698438597,115.4868055810566,142.3442022278139,119.0677918006242,133.3917366788948,131.601243569111,135.1822297886786,132.6073750574545,-90.41990204408303,132.6073750574545,133.3917366788948,129.8107504593271,113.6963124712727,135.1822297886786,120.9691698438597,142.3442022278139,124.4392711299757,167.4111057647874,-4.476232774459547,12.53345176848676,130.8168819476707,-91.31514859897494,132.4964901240029,127.1250107946514,135.1822297886786,130.7059970142191,-114.5915590261646,128.9155039044352,-4.476232774459561,122.7596629536435,129.8107504593272,129.9216353927788,131.7121285025626,159.3538867707602,132.4964901240029,125.3345176848676,8.952465548919108,-140.5537091180301,-95.79138137343452,25.96215009186542,112.9119508498325,111.010572806597,-105.6390934772455,8.952465548919108,131.7121285025626,124.4392711299757,-95.7913813734345,135.1822297886786,136.9727228984624,129.9216353927788,-17.00968454294632,127.2358957281031,7.161972439135283,8.057218994027203,136.0774763435705,131.601243569111,2.685739664675729,133.5026216123464,124.4392711299757,-103.8486003674617,-5.371479329351473,-4.476232774459561,134.2869832337867,-82.36268305005585,143.2394487827058,136.0774763435705,119.0677918006242,106.6452249655891,126.2297642397595,141.448955672922,126.3406491732111,133.3917366788948,-103.8486003674617,137.0836078319141,122.6487780201918,12.53345176848676,-21.48591731740586,159.4647717042119,120.858284910408,154.0932923748604,-104.7438469223536,138.7632160082462,134.2869832337867,115.4868055810566,119.9630383555161,133.3917366788948,117.2772986908404,-97.58187448321833,121.7535314652999,-8.05721899402721,129.9216353927788,132.4964901240029,131.7121285025626,155.7729005511925,132.6073750574545,-101.162860702786,124.5501560634273,124.4392711299757,132.4964901240029,-94.89613481854259,125.4454026183192,-81.46743649516392,162.9348729903278,126.2297642397595,127.1250107946514,68.93398472667718,-95.79138137343452,136.9727228984625,128.0202573495433,-8.057218994027195,126.2297642397595,-138.7632160082462,132.6073750574545,68.0902057891397,138.5394043695232
14,-48.3433139641632,-141.448955672922,-145.9251884473815,-148.6109281120573,81.46743649516392,-34.91461564078455,66.24824506200144,-43.86708118970365,-47.4480674092713,81.46743649516392,121.8644163987516,-48.3433139641632,80.57218994027201,85.94366926962348,-136.9727228984624,80.57218994027201,-41.18134152502792,82.36268305005585,150.5123061552928,171.9982234726986,-48.34331396416322,80.57218994027201,-34.01936908589262,97.58187448321834,-33.12412253100072,88.62940893429922,89.52465548919113,91.31514859897496,91.31514859897496,73.41021750113673,95.7913813734345,-145.0299418924896,-41.18134152502792,93.10564170875878,82.36268305005584,78.78169683048819,-45.65757429948748,123.5440245750838,78.78169683048819,-56.40053295819042,-148.6109281120573,82.36268305005584,-153.0871608865168,-136.9727228984624,-142.3442022278139,77.88645027559627,84.15317615983966,85.04842271473157,75.20071061092055,76.99120372070436,98.58800597156187,87.73416237940731,88.62940893429922,82.36268305005584,-36.70510875056836,89.52465548919113,76.99120372070436,-141.448955672922,-149.5061746669492,-128.9155039044352,-150.4014212218411,-151.296667776733,-149.5061746669492,76.99120372070436,-42.07658807991983,78.78169683048819,-136.9727228984624,95.79138137343452,105.6390934772455,-145.0299418924896,92.21039515386686,80.57218994027201,80.57218994027201,-68.93398472667717,101.162860702786,82.36268305005584,79.67694338538011,-48.34331396416323,-142.3442022278139,-136.0774763435705,-161.144379880544,-151.296667776733,-36.70510875056837,83.25792960494775,84.15317615983966,73.41021750113673,79.67694338538011,85.04842271473157,90.41990204408305,-170.9920919843551,94.89613481854261,92.21039515386687,66.24824506200144,11.63820521359484,-42.97183463481173,153.9824074414087,125.3345176848676,84.15317615983966,-44.76232774459555,80.57218994027203,89.52465548919112,-148.6109281120573,-55.5052864032985,-159.3538867707602,77.88645027559627,84.15317615983966,86.8389158245154,74.30546405602864,75.20071061092055,89.52465548919113,-142.3442022278139,94.89613481854259,89.52465548919113,76.99120372070438,-87.73416237940731,-63.56250539732572,88.62940893429922,86.8389158245154,-153.0871608865168,-40.28609497013601,178.264949356942,94.00088826365069,108.3248331419213,93.10564170875878,-136.0774763435705,78.78169683048819,85.04842271473157,-135.1822297886786,-51.02905362883894,76.09595716581245,-145.9251884473815,85.94366926962348,97.58187448321833,72.51497094624482,-141.448955672922,62.6672588424338,-49.23856051905511,74.30546405602863,89.52465548919113,82.36268305005584,92.21039515386687,54.61003984840658,85.94366926962348,-59.08627262286613,87.84504731285898,85.94366926962348,69.82923128156909,-135.1822297886786,73.41021750113671,69.82923128156908,85.04842271473157,-61.77201228754187,81.46743649516392,84.15317615983966,83.36881453839942,-54.61003984840659,85.94366926962348,-49.23856051905512,41.18134152502792,-139.6584625631382,-149.5061746669492,-79.6769433853801,-51.92430018373085,-143.2394487827058,83.25792960494775,81.46743649516392,85.94366926962348,-42.97183463481176,79.6769433853801,14.33383506222948,80.03640647970221
15,23.27641042718969,133.3917366788948,130.7059970142191,116.3820521359485,-109.2200796968132,-109.3309646302648,-111.010572806597,-126.3406491732111,27.75264320164925,-110.1153262517051,-157.674278594428,25.96215009186542,-104.7438469223536,-108.3248331419213,112.8010659163808,-104.7438469223536,23.2764104271897,-99.37236759300215,-117.3881836242921,-103.0642387460215,27.75264320164925,-105.6390934772456,-113.8071974047244,-108.3248331419213,11.63820521359484,-94.00088826365069,-103.8486003674617,-105.6390934772455,-113.6963124712727,-103.8486003674617,-110.1153262517051,125.3345176848676,-120.9691698438597,-117.2772986908404,-107.4295865870293,-107.4295865870293,-101.2737456362377,-142.3442022278139,-95.79138137343452,-99.48325252645384,129.8107504593271,-107.4295865870294,127.1250107946514,107.4295865870293,118.1725452457323,-102.9533538125698,-102.9533538125698,-111.010572806597,-105.6390934772455,-103.8486003674617,-113.8071974047244,-108.3248331419213,18.80017765273014,-104.7438469223536,31.3336294212169,-108.3248331419213,-106.5343400321374,117.2772986908404,128.0202573495433,105.6390934772455,121.7535314652999,124.4392711299757,118.1725452457323,-113.6963124712727,-112.9119508498325,23.27641042718969,114.5915590261646,-127.1250107946514,-114.5915590261646,120.858284910408,14.32394487827058,-119.0677918006242,-118.1725452457323,24.1716569820816,-124.4392711299757,-118.1725452457323,-102.0581072576779,-118.2834301791839,132.4964901240029,119.9630383555161,121.7535314652999,126.2297642397595,3.580986219567649,-109.2200796968132,-107.4295865870293,-96.68662792832642,-95.79138137343452,-107.4295865870293,-113.6963124712727,124.4392711299757,-115.4868055810566,-111.010572806597,-117.2772986908404,10.74295865870293,-121.8644163987516,-50.13380707394703,0.8952465548919051,-81.46743649516392,23.27641042718969,-112.8010659163808,10.74295865870293,132.4964901240029,28.64788975654115,123.5440245750838,-111.010572806597,-109.2200796968132,-111.9058193614889,22.38116387229779,-94.89613481854259,-111.9058193614889,126.2297642397595,-118.1725452457323,-110.1153262517051,19.69542420762205,61.77201228754188,42.97183463481176,-104.7438469223536,-108.3248331419213,127.1250107946514,-130.8168819476707,134.2869832337867,-111.9058193614889,-111.010572806597,-102.0581072576779,123.5440245750838,-104.7438469223536,28.64788975654115,115.4868055810566,30.43838286632497,-99.37236759300217,130.7059970142191,-102.0581072576779,-115.4868055810566,22.38116387229778,123.5440245750838,10.74295865870293,26.85739664675734,-106.5343400321374,-118.1725452457323,-103.8486003674617,-105.6390934772455,-73.41021750113671,-102.9533538125698,-98.58800597156193,-121.8644163987516,-100.2676141478941,-93.10564170875878,94.89613481854259,-107.4295865870293,-120.858284910408,-116.3820521359485,-87.84504731285898,-102.0581072576779,-105.6390934772455,-110.2262111851567,23.27641042718969,-103.8486003674617,36.70510875056836,-73.41021750113673,124.4392711299757,132.4964901240029,44.76232774459557,25.06690353697351,133.3917366788948,-111.9058193614889,-101.162860702786,-95.7913813734345,65.35299850710953,25.96215009186542,-34.91053391970438,-112.0553314337695
16,153.9824074414087,-82.36268305005584,-84.15317615983966,-70.72447783646099,49.23856051905512,-83.25792960494775,60.87676573264997,-68.93398472667717,150.4014212218411,-68.93398472667718,-70.72447783646101,152.1919143316249,-76.09595716581246,-80.57218994027203,-82.36268305005584,-72.51497094624482,153.0871608865168,-87.84504731285898,-71.6197243913529,-37.60035530546027,140.5537091180301,43.86708118970367,-73.41021750113674,-75.20071061092054,162.0396264354359,-91.31514859897496,-79.6769433853801,-68.93398472667718,70.72447783646099,42.07658807991984,53.71479329351467,-85.04842271473157,-81.46743649516392,-82.36268305005584,55.5052864032985,58.19102606797424,-73.41021750113671,-80.57218994027201,-87.73416237940731,-80.57218994027201,-75.20071061092055,-76.09595716581246,-75.20071061092054,-72.51497094624482,-74.30546405602864,52.81954673862276,-84.15317615983967,63.56250539732571,45.65757429948748,-87.73416237940731,-84.15317615983966,-75.20071061092054,155.7729005511925,45.65757429948746,152.1919143316249,-77.88645027559627,52.81954673862276,-67.14349161689336,-72.51497094624482,-76.99120372070436,-74.30546405602864,-79.6769433853801,-75.20071061092055,55.5052864032985,-76.09595716581245,142.3442022278139,-75.20071061092054,-66.24824506200143,-75.20071061092055,-84.15317615983966,156.6681471060845,-78.78169683048819,-73.41021750113671,-104.7438469223536,60.87676573264997,-78.7816968304882,-79.78782831883177,-61.77201228754188,-76.99120372070438,-73.41021750113673,-77.88645027559627,-89.52465548919113,164.7253661001117,-78.7816968304882,-83.25792960494775,-80.68307487372368,-76.09595716581245,59.08627262286613,49.23856051905513,-82.36268305005584,-79.6769433853801,-63.5625053973257,59.98151917775806,-45.65757429948748,-82.36268305005584,-76.09595716581246,-59.98151917775805,-67.14349161689336,152.1919143316249,59.98151917775805,158.4586402158683,-79.6769433853801,149.5061746669492,-71.6197243913529,-82.36268305005585,60.87676573264997,65.35299850710953,149.5061746669492,41.18134152502792,-79.67694338538008,-81.46743649516392,-66.24824506200144,-76.09595716581246,161.144379880544,-93.10564170875878,147.7156815571654,51.02905362883894,51.92430018373085,-78.78169683048819,-66.24824506200143,-76.99120372070436,-73.41021750113674,-68.03873817178525,53.71479329351469,-75.20071061092055,-76.09595716581245,141.448955672922,-70.72447783646099,147.7156815571654,50.13380707394704,-76.99120372070438,-91.31514859897496,-67.14349161689334,135.1822297886786,-79.6769433853801,166.5158592098955,154.8776539963006,-71.6197243913529,-70.72447783646099,-88.62940893429922,-71.6197243913529,-64.45775195221762,-78.78169683048819,-86.8389158245154,-72.51497094624483,48.34331396416322,48.34331396416322,-59.98151917775806,51.02905362883894,-75.20071061092055,46.55282085437939,-90.41990204408305,-85.15930764818324,-71.6197243913529,-79.67694338538011,153.0871608865168,-86.05455420307516,143.2394487827058,-85.04842271473157,-70.72447783646099,-75.20071061092054,-96.68662792832643,145.9251884473815,-87.73416237940731,-83.25792960494775,-76.09595716581245,-90.41990204408305,153.9824074414087,150.4014212218411,-17.27783100692178,-79.31324947245525
17,-67.14349161689334,-79.67694338538011,-78.78169683048819,-75.20071061092054,161.144379880544,-75.20071061092054,146.8204350022735,-77.88645027559627,-76.09595716581246,44.76232774459558,-94.00088826365069,-79.6769433853801,-96.68662792832642,42.97183463481176,-81.46743649516392,-83.25792960494773,-89.52465548919113,-73.41021750113673,-80.57218994027201,-19.69542420762205,-99.37236759300214,150.4014212218411,-82.36268305005584,-69.82923128156909,-70.72447783646098,50.13380707394703,60.87676573264997,34.01936908589263,141.448955672922,165.6206126550036,154.8776539963006,-65.35299850710952,-67.14349161689336,-60.87676573264996,154.8776539963006,138.7632160082462,-78.78169683048819,48.3433139641632,59.08627262286615,-86.8389158245154,-86.83891582451538,55.50528640329851,-82.36268305005584,-73.41021750113671,-85.94366926962348,151.296667776733,54.6100398484066,158.4586402158683,162.0396264354359,52.81954673862278,-80.57218994027201,-75.20071061092057,-76.99120372070438,155.7729005511926,-94.00088826365068,53.71479329351466,151.296667776733,-73.41021750113671,-86.8389158245154,-76.99120372070436,-81.46743649516392,-76.99120372070436,-85.94366926962348,153.9824074414087,-77.88645027559627,-70.72447783646099,-84.15317615983966,48.3433139641632,-70.72447783646101,-76.09595716581246,-80.57218994027201,49.23856051905513,58.19102606797422,-62.6672588424338,145.0299418924896,60.87676573264997,-79.6769433853801,-79.6769433853801,-85.94366926962348,-94.89613481854259,-78.78169683048819,-65.35299850710952,-82.36268305005584,-80.572189940272,59.08627262286613,-73.41021750113671,-86.83891582451541,143.2394487827058,145.0299418924896,-73.41021750113671,43.86708118970364,-90.41990204408303,151.296667776733,26.85739664675734,-64.45775195221762,-40.28609497013601,74.30546405602863,16.11443798805441,-69.82923128156908,145.0299418924896,-78.78169683048819,-80.57218994027201,-71.6197243913529,-80.57218994027201,54.6100398484066,145.0299418924896,142.3442022278139,-81.46743649516392,151.296667776733,50.13380707394703,-89.52465548919112,45.65757429948748,51.92430018373086,-73.41021750113671,29.54313631143307,-77.88645027559627,153.0871608865168,152.1919143316249,-76.09595716581246,-84.15317615983966,-69.82923128156908,49.23856051905513,41.18134152502792,160.2491333256521,-83.25792960494775,35.80986219567644,-72.51497094624482,-89.52465548919113,-76.99120372070438,145.0299418924896,-73.41021750113673,58.19102606797424,-82.47356798350751,-88.62940893429922,-74.30546405602864,-84.15317615983967,-88.62940893429922,-85.04842271473159,-88.62940893429922,-62.66725884243378,-91.31514859897496,-84.15317615983966,-86.8389158245154,-83.25792960494775,-78.78169683048819,136.9727228984624,156.6681471060845,-87.73416237940729,157.5633936609764,-80.57218994027201,158.4586402158683,-85.04842271473157,-74.30546405602863,-82.36268305005584,-85.94366926962348,-76.99120372070438,-69.82923128156908,-97.58187448321833,-108.3248331419213,-76.09595716581246,-83.25792960494775,-173.7887165824824,-70.72447783646099,-79.6769433853801,55.5052864032985,-79.78782831883177,-77.88645027559629,-122.6487780201918,-88.62940893429922,-16.29651513401108,-78.3298427344395
18,47.4480674092713,61.77201228754188,51.02905362883894,34.01936908589262,-178.1540644234904,46.55282085437938,-155.7729005511925,57.29577951308232,53.71479329351468,-71.61972439135292,41.18134152502792,50.13380707394703,68.93398472667717,58.19102606797424,61.77201228754188,50.13380707394703,59.98151917775806,49.23856051905511,30.43838286632499,-43.86708118970365,75.20071061092054,62.66725884243379,42.07658807991983,25.96215009186542,34.01936908589263,-80.57218994027201,-99.37236759300215,-71.61972439135292,44.76232774459557,-177.2588178685984,166.6267441433472,49.23856051905511,43.86708118970365,34.91461564078453,46.55282085437939,-167.4111057647874,35.80986219567645,-74.30546405602863,-73.41021750113671,61.77201228754188,56.4005329581904,-79.67694338538011,55.50528640329848,52.81954673862276,52.81954673862276,51.02905362883895,-77.88645027559629,166.6267441433471,-172.7825850941389,-80.57218994027201,47.4480674092713,51.02905362883895,39.39084841524409,44.76232774459556,53.71479329351467,-69.82923128156908,59.98151917775805,45.65757429948748,59.08627262286615,55.50528640329848,52.81954673862276,56.40053295819041,61.77201228754188,59.08627262286615,53.71479329351467,59.98151917775806,55.5052864032985,-86.8389158245154,37.60035530546028,39.39084841524411,49.23856051905511,-85.04842271473159,-85.04842271473156,16.11443798805439,170.2077303629148,32.22887597610881,58.19102606797424,50.13380707394703,48.34331396416321,62.66725884243378,56.40053295819041,42.07658807991983,48.34331396416322,40.28609497013599,45.65757429948748,36.70510875056836,42.97183463481176,26.85739664675734,60.87676573264997,46.55282085437938,-70.72447783646098,43.86708118970364,-168.3063523196793,162.0396264354359,47.4480674092713,77.88645027559629,-64.45775195221762,-12.53345176848676,34.01936908589263,-176.3635713137065,49.23856051905512,47.44806740927129,34.91461564078454,41.1813415250279,48.34331396416321,42.97183463481174,51.02905362883894,64.45775195221761,-171.887338539247,38.49560186035218,58.19102606797423,-93.10564170875877,-73.41021750113673,34.01936908589263,46.55282085437939,50.13380707394703,-179.9445575332742,35.80986219567644,48.34331396416322,38.49560186035219,52.81954673862276,-91.31514859897494,-96.68662792832642,159.4647717042119,51.02905362883894,-63.56250539732569,60.87676573264996,51.92430018373086,33.12412253100072,43.86708118970366,39.39084841524409,-76.09595716581245,-179.9445575332742,-102.0581072576779,35.80986219567646,50.13380707394703,41.18134152502792,60.87676573264997,32.22887597610881,49.23856051905511,60.87676573264997,4.476232774459561,56.40053295819041,73.41021750113673,58.19102606797424,41.18134152502792,40.28609497013601,33.12412253100072,37.60035530546027,53.71479329351467,42.97183463481174,60.87676573264996,44.76232774459556,37.60035530546028,66.24824506200144,45.65757429948748,42.97183463481174,69.82923128156908,-162.1505113688876,33.12412253100072,30.43838286632498,-162.9348729903278,43.86708118970365,51.02905362883894,-83.25792960494775,174.6839631373743,44.76232774459558,136.0774763435705,44.76232774459557,18.7763155637322,52.78040915683891
19,16.1144379880544,30.43838286632498,37.60035530546027,62.66725884243379,-94.89613481854259,42.07658807991983,-88.62940893429924,39.39084841524409,42.07658807991982,34.91461564078455,60.87676573264997,41.18134152502792,43.86708118970366,-82.36268305005584,47.4480674092713,31.33362942121688,36.70510875056836,30.43838286632499,69.82923128156908,47.4480674092713,38.49560186035218,164.8362510335633,56.40053295819041,51.02905362883895,42.07658807991983,39.39084841524409,50.13380707394703,34.01936908589263,169.3124838080229,36.70510875056836,-81.46743649516394,32.22887597610881,37.60035530546028,35.80986219567644,167.5219906982391,28.64788975654116,55.5052864032985,66.24824506200143,20.59067076251395,42.97183463481174,33.12412253100072,30.43838286632499,28.64788975654116,28.64788975654116,36.70510875056836,161.2552648139957,28.64788975654116,-86.8389158245154,-97.58187448321833,58.19102606797422,35.80986219567645,34.91461564078455,36.70510875056836,166.6267441433472,45.65757429948748,36.70510875056837,166.6267441433472,24.1716569820816,30.43838286632498,41.18134152502792,37.60035530546028,30.43838286632498,39.39084841524409,160.3600182591038,38.49560186035218,30.43838286632499,42.07658807991984,42.97183463481176,32.22887597610881,58.19102606797423,179.1601959118339,66.24824506200144,48.3433139641632,66.24824506200144,50.13380707394703,-63.56250539732571,162.1505113688876,35.80986219567645,35.80986219567645,49.23856051905512,52.81954673862277,55.50528640329849,40.28609497013601,57.29577951308232,-84.15317615983966,179.1601959118339,39.39084841524409,-152.1919143316249,172.8934700275905,66.24824506200143,40.28609497013599,45.65757429948748,36.70510875056836,165.7314975884553,37.60035530546028,30.43838286632499,25.96215009186542,-22.38116387229778,43.86708118970365,-94.00088826365069,176.4744562471582,42.07658807991983,58.19102606797423,54.61003984840659,-77.8864502755963,-173.6778316490308,174.6839631373743,171.1029769178067,-79.6769433853801,-83.25792960494776,44.76232774459557,66.24824506200143,32.22887597610881,-174.5730782039227,13.42869832337866,37.60035530546028,31.3336294212169,69.04486966012882,34.01936908589263,70.72447783646099,34.91461564078454,46.55282085437938,52.81954673862276,63.56250539732571,39.39084841524409,48.3433139641632,26.85739664675735,40.28609497013601,57.29577951308232,-166.5158592098955,50.13380707394703,29.54313631143307,-95.7913813734345,33.12412253100072,51.92430018373085,-169.2015988745712,52.81954673862277,51.02905362883895,84.15317615983966,42.97183463481174,50.13380707394704,103.8486003674617,34.91461564078455,28.64788975654116,39.39084841524409,-177.2588178685984,168.417237253131,66.24824506200143,171.1029769178067,63.5625053973257,-159.3538867707602,52.81954673862277,-170.0968454294631,53.71479329351467,42.07658807991983,46.55282085437938,-177.2588178685984,46.55282085437938,-84.15317615983966,54.61003984840659,57.29577951308232,-24.17165698208163,44.76232774459557,59.98151917775806,47.44806740927129,-80.57218994027203,45.65757429948746,41.18134152502792,59.98151917775805,33.27366299981325,34.36497156353326
20,-91.31514859897496,121.7535314652999,117.2772986908404,100.2676141478941,111.010572806597,-108.3248331419213,94.89613481854261,-127.1250107946514,106.6452249655891,105.6390934772455,-113.6963124712727,-116.3820521359485,107.4295865870293,104.7438469223536,106.5343400321374,119.9630383555161,114.7024439596163,119.1786767340759,79.6769433853801,-136.9727228984625,107.540471520481,-11.63820521359486,-122.6487780201919,114.5915590261646,102.1689921911295,135.1822297886786,116.3820521359485,122.6487780201919,-19.69542420762204,-17.90493109783822,111.9058193614889,108.3248331419213,-104.7438469223536,116.3820521359485,-20.59067076251397,-8.952465548919122,-129.8107504593271,89.52465548919113,118.1725452457323,-122.6487780201919,110.1153262517051,119.9630383555161,105.6390934772455,119.0677918006242,116.3820521359485,-12.53345176848676,129.8107504593272,102.9533538125698,108.3248331419213,94.89613481854261,-95.7913813734345,109.2200796968132,114.7024439596163,-20.59067076251397,109.3309646302648,99.37236759300215,-17.90493109783823,112.8010659163808,111.9058193614889,116.3820521359485,114.5915590261646,115.4868055810566,111.9058193614889,-22.38116387229779,-117.2772986908404,112.0167042949406,112.8010659163808,119.9630383555161,119.9630383555161,110.1153262517051,-22.38116387229778,111.9058193614889,117.2772986908404,82.36268305005584,-8.057218994027203,110.1153262517051,-23.27641042718969,-128.0202573495433,-109.2200796968132,109.2200796968132,103.8486003674617,111.9058193614889,-117.2772986908404,116.3820521359485,118.1725452457323,-17.0096845429463,119.9630383555161,-38.49560186035218,-11.63820521359486,81.46743649516392,118.1725452457323,111.010572806597,-26.85739664675734,-29.54313631143307,-113.6963124712727,33.12412253100072,-45.65757429948746,151.296667776733,-111.010572806597,115.4868055810566,-29.54313631143307,-106.5343400321374,-121.7535314652999,106.5343400321374,103.8486003674617,-22.38116387229779,-24.1716569820816,-20.59067076251395,111.9058193614889,119.9630383555161,109.2200796968132,80.57218994027201,119.0677918006242,-32.2288759761088,18.80017765273014,120.9691698438597,-4.476232774459561,102.0581072576779,119.9630383555161,-141.448955672922,114.5915590261646,114.5915590261646,132.4964901240029,-68.03873817178527,-119.0677918006242,110.1153262517051,114.7024439596163,114.5915590261646,108.4357180753729,-33.12412253100071,116.3820521359485,136.0774763435705,107.4295865870293,-80.57218994027203,114.5915590261646,-36.70510875056837,-109.2200796968132,94.89613481854259,93.10564170875878,105.6390934772455,104.7438469223536,73.41021750113673,118.1725452457323,-109.2200796968132,-125.3345176848676,-10.74295865870293,-3.580986219567635,100.2676141478941,3.580986219567635,95.7913813734345,-28.64788975654116,-124.4392711299757,-25.96215009186542,118.1725452457323,-118.1725452457323,-117.2772986908404,-24.17165698208161,118.2834301791839,83.25792960494775,102.0581072576779,-111.9058193614889,131.601243569111,119.1786767340759,101.162860702786,123.5440245750838,110.1153262517051,117.2772986908404,-149.5061746669492,116.4929370694001,43.48956279065756,104.2962236449076
21,-21.48591731740587,114.7024439596163,125.4454026183192,134.3978681672384,122.6487780201919,-18.80017765273013,125.3345176848676,10.74295865870293,121.7535314652999,-97.58187448321833,-49.23856051905513,-10.74295865870293,-103.8486003674617,122.6487780201919,119.1786767340759,-100.2676141478941,124.4392711299757,128.9155039044352,134.3978681672384,94.89613481854261,133.3917366788948,119.0677918006242,-3.580986219567649,-98.47712103811024,151.296667776733,-124.4392711299757,-104.7438469223536,-106.5343400321375,153.0871608865168,123.5440245750838,125.3345176848676,121.8644163987516,-11.63820521359484,-111.9058193614889,134.2869832337867,121.7535314652999,-6.266725884243385,-82.36268305005584,132.4964901240029,-2.685739664675737,135.2931147221303,128.9155039044352,137.978854386806,122.7596629536435,124.5501560634273,127.1250107946514,109.2200796968132,136.9727228984625,120.858284910408,-94.00088826365069,-10.74295865870295,-100.2676141478941,130.705997014219,139.6584625631382,127.1250107946514,128.0202573495433,119.9630383555161,139.7693474965898,124.5501560634273,125.4454026183192,131.7121285025626,137.0836078319141,123.6549095085354,141.448955672922,-6.266725884243385,119.0677918006242,119.1786767340759,-94.89613481854261,-97.58187448321833,126.3406491732111,126.2297642397595,-96.68662792832642,-103.8486003674617,-49.23856051905512,118.1725452457323,118.1725452457323,136.0774763435705,18.80017765273013,-2.685739664675737,120.0739232889678,120.0739232889678,117.388183624292,8.952465548919115,-108.3248331419213,114.5915590261646,135.1822297886786,-101.162860702786,133.3917366788948,111.9058193614889,135.2931147221303,-113.6963124712727,-103.8486003674617,139.6584625631382,-123.6549095085354,-5.371479329351473,-169.2015988745712,-0.8952465548919122,17.90493109783823,0.8952465548919122,121.7535314652999,134.2869832337867,-9.847712103811034,-3.580986219567649,136.1883612770222,131.601243569111,133.3917366788948,135.1822297886786,118.1725452457323,119.0677918006242,126.2297642397595,131.7121285025626,-92.21039515386687,119.0677918006242,132.4964901240029,105.6390934772455,121.7535314652999,106.5343400321374,123.5440245750838,131.7121285025626,7.16197243913529,130.8168819476707,-110.1153262517051,-107.4295865870293,9.847712103811034,-1.790493109783824,-112.8010659163808,120.858284910408,130.8168819476707,127.1250107946514,134.2869832337867,112.9119508498325,102.9533538125698,148.6109281120573,145.0299418924896,127.2358957281031,128.9155039044352,-3.580986219567642,132.6073750574545,-98.47712103811023,-103.8486003674617,-114.5915590261646,-119.9630383555161,-90.41990204408305,-23.27641042718969,5.371479329351473,138.7632160082462,126.2297642397595,-90.41990204408305,127.1250107946514,133.5026216123464,119.0677918006242,-0.8952465548919122,128.9155039044352,-103.8486003674617,-9.84771210381102,-5.371479329351466,129.8107504593272,104.7438469223536,-151.296667776733,136.1883612770222,-11.63820521359484,113.6963124712727,113.6963124712727,120.9691698438597,-120.858284910408,130.7059970142191,-107.4295865870293,29.54313631143307,118.1725452457323,53.13189513146008,122.8725896589148
22,97.58187448321833,98.47712103811023,87.73416237940729,79.6769433853801,-138.7632160082462,97.58187448321833,-154.8776539963006,76.09595716581245,87.73416237940731,-36.70510875056837,-151.4075527101847,98.47712103811025,-51.92430018373085,-143.2394487827058,90.41990204408305,-50.13380707394703,82.36268305005584,86.8389158245154,97.58187448321834,16.1144379880544,72.51497094624482,85.04842271473157,84.15317615983966,-45.65757429948746,77.88645027559627,-31.3336294212169,-42.97183463481174,-49.23856051905513,-164.7253661001117,-148.6109281120573,-145.0299418924896,102.9533538125698,92.21039515386687,-27.75264320164925,83.25792960494775,-142.3442022278139,83.25792960494775,-49.23856051905513,84.26406109329133,68.03873817178527,84.15317615983967,79.78782831883177,84.15317615983965,88.62940893429922,79.6769433853801,93.10564170875878,100.3784990813458,-136.9727228984625,-132.4964901240029,-51.02905362883894,81.46743649516392,-42.07658807991983,87.73416237940731,80.57218994027201,87.73416237940731,97.69275941667001,89.52465548919113,81.46743649516394,102.9533538125698,80.57218994027203,83.25792960494773,81.46743649516392,76.09595716581245,84.15317615983966,86.8389158245154,100.2676141478941,83.25792960494776,-56.4005329581904,-42.97183463481175,76.99120372070438,86.8389158245154,-72.51497094624482,-59.98151917775807,-8.057218994027203,-144.1346953375977,-141.448955672922,75.20071061092055,89.52465548919113,87.73416237940731,75.20071061092054,82.36268305005585,83.25792960494775,80.57218994027201,-32.2288759761088,-138.7632160082462,76.99120372070438,-36.70510875056837,88.62940893429922,89.52465548919112,79.6769433853801,-47.44806740927129,-42.07658807991983,-145.9251884473815,11.63820521359484,81.46743649516394,88.62940893429922,175.4683247588146,-125.3345176848676,80.57218994027201,-134.2869832337867,92.21039515386686,81.46743649516394,91.31514859897496,75.20071061092057,79.78782831883177,73.41021750113673,72.51497094624483,85.94366926962348,-146.8204350022735,-145.0299418924896,76.99120372070436,-34.91461564078453,87.84504731285898,94.89613481854261,130.8168819476707,79.6769433853801,-113.6963124712727,-145.9251884473815,71.6197243913529,83.25792960494775,76.09595716581246,-36.70510875056837,-62.6672588424338,145.0299418924896,81.46743649516392,-54.61003984840659,88.62940893429922,74.30546405602864,103.8486003674617,70.72447783646099,91.31514859897496,90.53078697753472,-155.7729005511925,74.30546405602863,78.7816968304882,85.04842271473157,81.46743649516392,74.30546405602864,-55.50528640329851,-43.86708118970365,-40.28609497013601,9.847712103811027,-57.29577951308232,94.89613481854259,87.73416237940731,-160.2491333256521,79.6769433853801,-59.98151917775806,80.57218994027201,74.30546405602864,-137.8679694533543,68.93398472667717,76.99120372070438,-45.65757429948746,76.99120372070436,88.62940893429922,81.46743649516394,99.37236759300217,50.13380707394703,79.67694338538011,100.2676141478941,8.057218994027195,99.37236759300215,85.94366926962348,-44.76232774459555,-154.8776539963006,-40.28609497013601,18.80017765273014,83.25792960494775,26.45939342996666,79.78884920474161
23,-96.68662792832642,-128.0202573495433,19.69542420762205,-93.10564170875878,132.4964901240029,-111.9058193614889,131.601243569111,-107.4295865870293,-114.5915590261646,-110.2262111851567,169.3124838080229,-111.9058193614889,40.28609497013601,127.1250107946514,23.27641042718969,20.59067076251395,-100.2676141478941,-104.7438469223536,-111.010572806597,-70.72447783646099,-89.52465548919113,-104.7438469223536,-113.6963124712727,23.27641042718967,-108.3248331419213,11.63820521359484,-105.7499784106972,-103.0642387460214,121.7535314652999,131.601243569111,123.5440245750838,-107.4295865870293,-113.6963124712727,33.12412253100071,-104.7438469223536,128.9155039044352,-102.9533538125698,10.74295865870293,-93.21652664221045,-87.73416237940731,-98.47712103811024,-101.2737456362377,-100.2676141478941,-106.5343400321374,32.2288759761088,-111.9058193614889,-107.540471520481,116.3820521359485,113.6963124712727,25.96215009186542,-107.4295865870293,21.48591731740588,-96.68662792832643,-102.0581072576779,-108.3248331419213,-105.7499784106972,-98.47712103811024,-107.4295865870294,12.53345176848676,17.00968454294632,17.90493109783823,-105.6390934772456,32.22887597610881,-111.9058193614889,-101.162860702786,-113.6963124712727,-88.62940893429924,-103.9594853009134,22.38116387229779,32.2288759761088,-111.010572806597,29.54313631143307,-105.7499784106972,175.4683247588146,121.7535314652999,134.2869832337867,-99.37236759300217,-125.3345176848676,-105.6390934772455,-91.31514859897496,-97.58187448321833,27.75264320164925,-115.4868055810566,8.057218994027195,120.858284910408,-100.2676141478941,15.21919143316249,-107.4295865870293,-104.7438469223536,-98.47712103811023,-102.1689921911296,32.2288759761088,113.6963124712727,-125.3345176848676,-99.37236759300215,-129.8107504593272,-96.68662792832643,-33.12412253100072,-106.5343400321375,120.858284910408,-112.8010659163808,-113.6963124712727,-117.2772986908404,25.96215009186542,-106.6452249655891,-108.3248331419213,-111.010572806597,-97.58187448321833,118.1725452457323,131.6012435691109,-103.8486003674617,28.64788975654116,-113.8071974047244,-105.6390934772455,-119.1786767340759,-104.7438469223536,111.010572806597,119.9630383555161,-94.89613481854259,-102.0581072576779,6.266725884243385,-100.3784990813457,36.70510875056837,33.12412253100072,-94.00088826365069,-83.36881453839942,-95.7913813734345,-99.37236759300215,-122.6487780201919,-86.8389158245154,-112.8010659163808,-101.2737456362377,117.2772986908404,-97.58187448321833,-89.52465548919115,-100.2676141478941,-104.7438469223536,36.70510875056836,24.17165698208161,29.54313631143307,28.64788975654116,-129.8107504593272,17.90493109783822,-106.5343400321374,-108.3248331419213,116.3820521359485,-104.7438469223536,42.97183463481174,-115.4868055810566,24.17165698208161,114.5915590261646,-98.47712103811024,-105.6390934772455,11.63820521359484,-94.89613481854258,-112.8010659163808,-108.3248331419213,-114.5915590261646,-5.371479329351466,23.2764104271897,-116.3820521359485,0.8952465548919122,-111.010572806597,-109.2200796968132,33.12412253100071,124.4392711299757,23.27641042718969,-58.19102606797424,-105.6390934772455,-41.18588606613373,-101.1908371576264
24,-81.46743649516394,69.82923128156908,153.9824074414088,-92.32128008731854,-88.62940893429922,57.29577951308232,-75.20071061092054,64.45775195221762,-53.71479329351467,-76.99120372070438,51.92430018373084,-78.78169683048819,152.1919143316249,-71.6197243913529,150.4014212218411,153.9824074414087,-72.5149709462448,-77.88645027559627,61.77201228754187,-118.1725452457323,-87.73416237940731,-76.99120372070436,-67.14349161689334,153.9824074414088,-76.99120372070436,158.4586402158683,-77.88645027559627,-73.41021750113673,-75.20071061092054,-83.25792960494775,-75.20071061092055,49.23856051905511,-78.78169683048819,143.2394487827058,-67.14349161689336,-73.41021750113673,-60.87676573264996,162.0396264354359,-83.25792960494775,-76.99120372070438,-90.53078697753472,-84.15317615983966,-75.31159554437221,52.81954673862276,153.9824074414088,-72.51497094624482,-84.15317615983966,-75.20071061092054,-69.82923128156908,153.0871608865168,51.02905362883895,160.2491333256521,-94.89613481854258,-79.6769433853801,-74.30546405602863,-76.99120372070436,-78.78169683048819,66.24824506200144,151.296667776733,158.4586402158683,153.0871608865168,47.44806740927132,157.5633936609764,-71.61972439135289,-77.88645027559627,-68.03873817178525,47.44806740927132,-82.36268305005584,147.7156815571654,151.296667776733,-74.30546405602863,150.4014212218411,-75.20071061092054,-63.5625053973257,-75.20071061092055,-94.00088826365069,-71.61972439135289,-76.09595716581245,42.97183463481173,51.92430018373085,49.23856051905513,147.7156815571654,-68.03873817178527,153.9824074414088,-79.6769433853801,-94.89613481854261,145.9251884473815,-68.03873817178527,-85.04842271473157,55.50528640329848,-75.20071061092054,147.7156815571654,-67.14349161689334,-68.03873817178525,-77.88645027559629,-99.48325252645378,-42.07658807991983,153.9824074414087,-90.41990204408305,-81.46743649516392,-76.09595716581246,60.87676573264996,-76.99120372070436,146.8204350022735,-78.78169683048819,-68.03873817178525,-65.35299850710952,-84.15317615983966,-72.51497094624482,-84.15317615983966,51.92430018373086,145.0299418924896,-73.41021750113673,-83.25792960494775,-49.23856051905512,-77.88645027559629,-80.57218994027201,-67.14349161689336,-83.36881453839942,-82.36268305005584,175.4683247588146,-87.73416237940731,153.9824074414087,178.264949356942,42.97183463481176,-86.8389158245154,-78.7816968304882,58.19102606797422,-75.20071061092054,-91.31514859897494,54.61003984840657,-75.20071061092055,-71.6197243913529,-96.68662792832643,42.07658807991984,-85.04842271473157,-86.8389158245154,139.6584625631382,159.3538867707602,146.8204350022735,147.7156815571654,64.45775195221762,159.3538867707602,-58.19102606797424,51.92430018373084,-59.98151917775806,-88.62940893429922,130.7059970142191,-90.41990204408305,145.9251884473815,-79.6769433853801,50.13380707394703,-83.25792960494775,161.144379880544,46.55282085437938,-76.99120372070436,-75.20071061092055,-79.6769433853801,-41.18134152502792,159.3538867707602,48.3433139641632,-131.6012435691109,-83.25792960494773,51.92430018373086,150.4014212218411,-69.82923128156908,148.6109281120573,-114.5915590261646,-77.88645027559627,-3.832584608997978,-83.18465092441518
25,42.07658807991984,146.8204350022735,-76.99120372070438,-84.15317615983966,-85.04842271473157,154.8776539963007,-81.46743649516392,125.3345176848676,38.49560186035218,-85.94366926962348,133.3917366788948,56.40053295819041,-92.21039515386686,-84.15317615983966,-71.61972439135289,-73.41021750113671,51.02905362883894,-76.99120372070438,130.705997014219,-148.7218130455089,58.19102606797424,-74.30546405602863,-74.4163489894803,-84.15317615983966,40.28609497013599,-76.99120372070436,-86.8389158245154,-86.8389158245154,-86.8389158245154,-81.46743649516392,-81.46743649516392,145.9251884473815,68.03873817178525,-83.25792960494775,-95.7913813734345,-89.52465548919112,58.19102606797424,-69.82923128156908,-89.52465548919113,-74.4163489894803,-75.20071061092055,-71.6197243913529,-84.15317615983966,155.7729005511925,-69.82923128156908,-82.36268305005584,-68.93398472667717,-92.21039515386687,-85.94366926962348,-78.7816968304882,159.3538867707602,-81.46743649516392,59.98151917775805,-85.9436692696235,46.55282085437938,-99.37236759300215,-95.79138137343452,134.2869832337867,-66.24824506200144,-69.82923128156909,-79.67694338538011,145.0299418924896,-77.88645027559627,-94.00088826365069,53.71479329351467,41.18134152502792,142.3442022278139,-81.46743649516392,-75.20071061092055,-70.72447783646099,56.4005329581904,-67.14349161689336,-73.41021750113673,166.6267441433472,-72.5149709462448,-70.72447783646099,43.86708118970365,-89.6355404226428,165.6206126550036,150.4014212218411,142.3442022278139,-79.67694338538011,41.18134152502793,-82.36268305005585,-83.25792960494776,-66.24824506200143,-67.14349161689334,-90.41990204408303,-70.72447783646101,142.3442022278139,-76.09595716581245,-83.25792960494775,-101.162860702786,-22.38116387229779,-78.89258176393986,-96.68662792832643,20.59067076251397,-65.35299850710952,-67.254376550345,-76.99120372070436,51.92430018373086,147.7156815571654,48.3433139641632,-77.88645027559629,-77.88645027559629,-82.36268305005584,-82.36268305005585,54.61003984840659,-75.20071061092054,-87.73416237940731,155.7729005511925,-93.10564170875878,-71.6197243913529,40.28609497013601,166.6267441433472,54.6100398484066,-78.78169683048819,-79.6769433853801,-71.6197243913529,57.29577951308231,-87.73416237940731,-76.99120372070436,-78.78169683048819,-7.161972439135297,159.3538867707602,-76.99120372070436,52.81954673862277,143.2394487827058,44.76232774459555,-81.46743649516392,153.9824074414088,-72.51497094624482,-90.41990204408305,76.99120372070439,154.8776539963006,47.4480674092713,-77.99733520904795,-74.30546405602864,-69.82923128156908,-84.15317615983966,-82.36268305005584,137.8679694533543,-82.36268305005584,-105.7499784106972,143.2394487827058,-90.41990204408303,-72.51497094624483,-72.51497094624482,-62.66725884243378,-73.41021750113671,-71.6197243913529,152.1919143316249,50.13380707394703,-80.57218994027201,165.6206126550036,-77.99733520904795,-82.36268305005584,55.50528640329848,161.144379880544,-81.46743649516394,159.3538867707602,110.1153262517051,55.50528640329848,163.8301195452198,-77.88645027559627,-81.46743649516392,-79.67694338538011,-74.4163489894803,55.5052864032985,-14.39276167191742,-79.73931616044665
26,33.12412253100072,51.92430018373086,41.18134152502792,48.34331396416321,55.50528640329849,169.3124838080229,62.66725884243379,-168.3063523196793,-79.67694338538011,59.08627262286614,6.266725884243378,42.97183463481174,58.19102606797424,46.55282085437938,34.91461564078454,65.35299850710953,-78.78169683048819,56.40053295819041,51.02905362883894,156.7790320395361,-66.24824506200144,43.86708118970364,171.1029769178067,46.55282085437939,-83.25792960494775,55.5052864032985,48.34331396416321,54.61003984840659,56.40053295819041,52.81954673862276,46.55282085437939,-174.5730782039227,25.06690353697351,33.12412253100072,44.76232774459557,42.07658807991982,23.27641042718969,110.1153262517051,51.92430018373085,176.4744562471582,71.6197243913529,59.98151917775806,54.61003984840659,50.13380707394703,38.49560186035218,57.29577951308232,45.65757429948747,51.92430018373085,38.49560186035218,42.07658807991983,38.49560186035218,55.5052864032985,-88.62940893429921,61.77201228754188,-73.41021750113671,62.66725884243379,55.5052864032985,46.55282085437939,30.43838286632499,40.28609497013601,49.23856051905512,65.35299850710953,43.86708118970365,48.34331396416322,45.65757429948748,-79.67694338538011,46.55282085437938,64.45775195221761,28.64788975654116,39.39084841524409,-83.25792960494775,34.91461564078454,45.65757429948748,-156.7790320395361,44.76232774459557,40.28609497013601,-85.04842271473157,-166.5158592098955,-172.7825850941389,43.86708118970365,46.55282085437938,47.4480674092713,42.07658807991983,42.97183463481174,44.76232774459557,41.18134152502793,39.39084841524409,46.55282085437938,41.18134152502793,45.65757429948748,49.23856051905512,49.23856051905513,64.45775195221761,34.01936908589263,172.8934700275905,-154.8776539963007,-85.9436692696235,-149.5061746669492,177.3697028020501,41.18134152502792,-80.57218994027201,-164.7253661001117,41.18134152502792,52.81954673862276,46.55282085437939,51.02905362883895,42.07658807991984,-91.31514859897496,49.23856051905512,51.92430018373086,42.07658807991983,55.50528640329851,31.3336294212169,-82.36268305005584,173.6778316490308,-83.25792960494776,41.18134152502792,44.76232774459557,44.76232774459557,35.80986219567646,42.97183463481174,44.76232774459556,27.75264320164925,68.93398472667718,34.91461564078453,43.86708118970365,-89.52465548919113,62.66725884243379,23.2764104271897,72.5149709462448,47.4480674092713,27.75264320164925,46.55282085437939,-117.2772986908404,37.60035530546027,-68.93398472667717,-174.5730782039227,68.03873817178525,37.60035530546028,45.65757429948748,64.45775195221762,32.2288759761088,39.3908484152441,171.9982234726986,44.76232774459557,53.71479329351467,48.34331396416322,41.18134152502792,52.81954673862276,69.82923128156908,25.06690353697351,-175.4683247588146,-70.72447783646101,51.02905362883894,170.2077303629148,172.8934700275905,52.81954673862276,-85.04842271473156,36.70510875056837,39.39084841524411,30.43838286632499,-11.63820521359484,35.80986219567646,40.28609497013602,32.2288759761088,43.86708118970365,40.28609497013601,-170.9920919843551,-94.89613481854261,24.30933889533552,34.02925410544879
27,-77.8864502755963,149.6170596004008,-169.2015988745712,48.34331396416322,46.55282085437939,-87.73416237940731,41.18134152502792,-83.25792960494775,28.64788975654116,17.90493109783823,-176.3635713137065,-86.83891582451541,19.69542420762205,34.01936908589263,2.685739664675737,25.06690353697351,25.96215009186542,31.3336294212169,-178.1540644234904,26.85739664675734,10.74295865870295,36.70510875056836,-89.52465548919112,46.55282085437939,65.35299850710953,17.90493109783822,45.65757429948748,44.76232774459557,54.61003984840659,48.34331396416321,35.80986219567645,37.60035530546027,-82.36268305005582,50.13380707394703,50.13380707394703,42.07658807991984,-81.46743649516392,-76.09595716581245,34.01936908589263,-104.7438469223536,8.952465548919122,24.1716569820816,27.75264320164925,164.8362510335633,30.43838286632499,23.27641042718969,17.90493109783823,39.3908484152441,56.40053295819041,64.45775195221761,155.8837854846442,35.80986219567646,42.07658807991982,25.96215009186544,34.91461564078453,43.86708118970365,51.92430018373086,-173.6778316490308,-171.887338539247,171.1029769178067,-177.2588178685984,168.417237253131,38.4956018603522,47.44806740927129,-102.0581072576779,41.18134152502792,169.3124838080229,28.64788975654116,56.40053295819041,33.12412253100072,36.70510875056836,50.13380707394703,45.65757429948747,-8.057218994027203,36.70510875056836,34.01936908589263,38.49560186035218,-89.52465548919113,14.32394487827058,-172.7825850941389,-172.7825850941389,47.4480674092713,-63.56250539732569,50.13380707394703,58.19102606797424,41.1813415250279,47.4480674092713,40.28609497013602,48.34331396416321,-179.0493109783823,33.12412253100072,36.70510875056836,40.28609497013601,33.12412253100072,-81.46743649516391,-104.8547318558053,57.29577951308234,76.09595716581246,-79.67694338538011,47.4480674092713,32.2288759761088,32.2288759761088,-68.93398472667717,-172.7825850941389,48.34331396416322,37.60035530546027,64.45775195221761,51.92430018373085,25.96215009186542,36.70510875056836,-178.1540644234904,48.34331396416321,57.29577951308232,50.13380707394703,-102.9533538125698,47.44806740927132,39.39084841524409,40.28609497013601,163.0457579237795,-75.20071061092055,51.92430018373085,38.49560186035219,52.81954673862277,8.057218994027195,174.6839631373743,37.60035530546028,38.49560186035218,164.8362510335633,-54.6100398484066,26.85739664675734,174.6839631373743,44.76232774459557,74.30546405602864,111.9058193614889,176.4744562471582,27.75264320164925,-84.15317615983967,25.06690353697351,42.07658807991983,56.40053295819042,35.80986219567646,-155.7729005511925,62.66725884243379,-71.6197243913529,178.264949356942,45.65757429948747,47.4480674092713,49.23856051905513,34.01936908589262,17.00968454294631,76.09595716581246,-85.04842271473157,29.54313631143307,42.07658807991984,40.28609497013601,-68.93398472667717,49.23856051905513,34.91461564078452,-52.81954673862278,49.23856051905511,-166.5158592098955,-169.2015988745712,-73.41021750113673,-179.0493109783823,60.87676573264996,49.23856051905512,59.08627262286614,-93.10564170875878,60.87676573264997,12.04272134309107,33.1060310957165
28,129.8107504593272,-21.48591731740588,-23.27641042718969,124.5501560634273,109.2200796968132,119.0677918006242,101.162860702786,105.6390934772455,117.2772986908404,-98.47712103811024,42.07658807991983,113.6963124712727,142.4550871612656,-104.7438469223536,165.7314975884553,108.4357180753729,119.0677918006242,113.6963124712727,-17.00968454294632,92.21039515386687,136.0774763435705,118.1725452457323,107.4295865870293,-115.4868055810566,96.68662792832642,-110.1153262517051,-114.5915590261646,-123.5440245750838,96.68662792832643,112.8010659163808,126.2297642397595,-15.21919143316249,117.2772986908404,123.6549095085354,110.1153262517051,121.7535314652999,110.1153262517051,-84.15317615983966,-111.9058193614889,124.4392711299757,129.0263888378869,-118.1725452457323,119.1786767340759,-18.80017765273014,122.7596629536435,112.8010659163808,-97.58187448321833,125.3345176848676,111.010572806597,-138.7632160082462,1.790493109783824,110.2262111851568,121.7535314652999,120.858284910408,113.6963124712727,-119.9630383555161,114.5915590261646,-37.60035530546027,-10.74295865870293,-13.42869832337868,-25.06690353697351,-26.85739664675734,116.4929370694001,112.8010659163808,127.1250107946514,113.6963124712727,-10.74295865870295,-105.6390934772455,120.9691698438597,124.5501560634273,111.010572806597,-111.010572806597,-112.8010659163808,-154.8776539963007,108.3248331419213,-88.62940893429922,117.2772986908404,111.9058193614889,-8.952465548919122,-27.75264320164925,-17.90493109783822,119.1786767340759,99.37236759300214,124.5501560634273,-106.5343400321374,128.0202573495433,112.9119508498325,119.9630383555161,119.9630383555161,-4.476232774459547,-107.4295865870293,120.0739232889678,117.2772986908404,76.09595716581246,111.010572806597,144.2455802710494,84.15317615983966,-75.20071061092055,115.4868055810566,123.5440245750838,120.858284910408,-30.43838286632499,110.1153262517051,-32.2288759761088,-114.5915590261646,116.3820521359485,96.68662792832643,118.1725452457323,131.6012435691109,-102.0581072576779,-22.38116387229779,-99.37236759300215,-128.0202573495433,122.6487780201919,-14.32394487827058,102.9533538125698,123.5440245750838,111.010572806597,0.8952465548919122,112.8010659163808,112.0167042949406,-94.00088826365069,-107.4295865870293,83.25792960494775,-6.266725884243371,-98.47712103811024,116.3820521359485,-25.06690353697353,115.4868055810566,126.2297642397595,-18.80017765273013,-111.9058193614889,82.36268305005584,66.24824506200143,-17.90493109783822,136.9727228984624,111.010572806597,121.8644163987516,117.388183624292,111.1214577400486,-128.9155039044352,-70.72447783646099,101.2737456362377,108.3248331419213,-15.21919143316249,106.5343400321374,115.4868055810566,131.7121285025626,122.6487780201919,131.7121285025626,104.7438469223536,116.3820521359485,139.6584625631382,116.4929370694001,-12.53345176848676,105.6390934772455,106.5343400321374,128.9155039044352,171.1029769178067,112.0167042949406,-20.59067076251395,-155.8837854846442,121.7535314652999,-8.952465548919108,-116.3820521359485,108.3248331419213,108.4357180753729,122.6487780201919,110.1153262517051,49.7966021865236,120.0112952924237
29,119.0677918006242,-163.0457579237795,116.3820521359485,112.8010659163808,143.3503337161575,128.0202573495433,122.7596629536435,130.7059970142191,132.4964901240029,-6.266725884243385,136.9727228984625,115.4868055810566,102.0581072576779,-8.057218994027195,80.57218994027201,121.7535314652999,-101.162860702786,-103.8486003674617,125.3345176848676,137.8679694533543,117.2772986908404,-102.9533538125698,131.601243569111,0.8952465548919122,-97.58187448321833,8.057218994027203,-4.476232774459547,3.580986219567635,133.5026216123464,134.3978681672384,128.131142282995,119.0677918006242,133.3917366788948,120.858284910408,-95.7913813734345,132.6073750574545,128.0202573495433,10.74295865870293,7.161972439135283,129.8107504593272,115.4868055810566,-4.476232774459561,120.858284910408,116.3820521359485,125.3345176848676,-94.00088826365068,-1.790493109783824,120.9691698438597,130.8168819476707,-16.11443798805441,129.8107504593272,138.7632160082462,-107.4295865870294,128.131142282995,-101.162860702786,-7.161972439135297,-103.8486003674617,144.1346953375977,116.3820521359485,126.2297642397595,132.4964901240029,134.2869832337867,128.9155039044352,-95.79138137343452,130.7059970142191,-98.47712103811025,137.8679694533543,-18.80017765273014,123.5440245750838,125.3345176848676,-87.73416237940731,-0.8952465548919122,-12.53345176848676,-42.07658807991983,138.8741009416979,-13.42869832337867,-95.79138137343452,129.8107504593272,118.1725452457323,132.4964901240029,139.6584625631382,139.6584625631382,131.6012435691109,112.8010659163808,-11.63820521359484,-116.3820521359485,122.6487780201919,-107.4295865870293,132.6073750574545,121.7535314652999,3.580986219567635,121.7535314652999,137.0836078319141,26.85739664675734,117.2772986908404,67.14349161689334,-90.41990204408305,119.0677918006242,112.8010659163808,124.5501560634273,-101.162860702786,145.0299418924896,125.3345176848676,131.6012435691109,0.8952465548919122,128.131142282995,135.2931147221303,-99.37236759300215,131.7121285025626,-18.80017765273013,132.4964901240029,-26.85739664675734,-1.790493109783824,-114.5915590261646,-156.7790320395361,129.8107504593272,125.4454026183192,133.5026216123464,118.1725452457323,119.9630383555161,140.5537091180301,-24.1716569820816,-8.057218994027203,24.1716569820816,123.5440245750838,-12.53345176848676,-102.9533538125698,130.7059970142191,-97.58187448321833,-121.7535314652999,129.8107504593271,3.580986219567635,139.7693474965898,-103.8486003674617,137.8679694533543,-111.9058193614889,120.858284910408,112.8010659163808,117.2772986908404,136.0774763435705,2.685739664675737,158.4586402158683,136.0774763435705,142.3442022278139,133.3917366788948,134.3978681672384,-112.8010659163808,108.3248331419213,-116.3820521359485,117.2772986908404,129.9216353927788,124.4392711299757,-118.1725452457323,127.1250107946514,130.705997014219,129.8107504593272,-97.58187448321833,-106.5343400321375,132.4964901240029,128.0202573495433,122.6487780201918,163.9410044786714,119.0677918006242,106.5343400321374,-8.952465548919115,139.7693474965898,130.7059970142191,-71.6197243913529,-101.162860702786,57.32545006495899,133.2859955034417
30,92.32128008731854,121.8644163987516,91.31514859897494,87.73416237940731,68.03873817178525,-145.0299418924896,94.89613481854261,-146.8204350022735,92.32128008731854,99.37236759300215,132.6073750574545,-124.4392711299757,107.4295865870293,94.00088826365069,111.010572806597,94.00088826365069,-38.4956018603522,-50.13380707394703,-149.5061746669492,116.4929370694001,87.84504731285898,-45.65757429948747,-140.5537091180301,76.99120372070438,-55.5052864032985,82.36268305005584,85.94366926962348,83.25792960494776,75.20071061092054,69.82923128156909,76.09595716581246,83.25792960494775,-151.296667776733,87.73416237940731,-57.29577951308233,83.25792960494776,-143.2394487827058,107.4295865870293,65.35299850710953,-147.7156815571654,85.04842271473157,93.10564170875877,102.0581072576779,94.00088826365069,91.31514859897494,-39.39084841524411,84.15317615983966,80.57218994027203,80.57218994027201,102.0581072576779,-144.1346953375977,83.25792960494775,-35.80986219567644,86.8389158245154,-44.76232774459558,80.57218994027201,-58.19102606797424,73.41021750113673,84.15317615983966,80.57218994027201,72.5149709462448,73.41021750113673,86.8389158245154,-58.19102606797424,-147.7156815571654,-40.28609497013599,86.8389158245154,92.21039515386687,83.25792960494775,85.94366926962348,-61.77201228754187,85.94366926962348,85.04842271473157,-132.6073750574545,85.94366926962348,81.46743649516392,-43.86708118970365,-150.4014212218411,-121.7535314652999,75.20071061092054,-156.6681471060845,65.35299850710952,-151.296667776733,87.73416237940731,79.6769433853801,-42.97183463481176,92.21039515386687,-37.60035530546028,62.6672588424338,75.20071061092055,69.82923128156909,89.52465548919113,74.30546405602863,-176.3635713137065,-139.6584625631382,80.57218994027201,25.96215009186542,136.0774763435705,-137.8679694533543,84.15317615983966,-59.08627262286615,-154.8776539963007,-152.1919143316249,76.99120372070438,75.20071061092054,83.25792960494775,78.7816968304882,-63.56250539732569,79.6769433853801,97.58187448321833,79.6769433853801,87.73416237940731,97.58187448321833,-39.39084841524411,-160.2491333256521,82.47356798350751,89.52465548919113,83.25792960494776,86.8389158245154,-144.1346953375977,74.30546405602863,93.10564170875878,79.6769433853801,154.0932923748604,-144.1346953375977,79.6769433853801,-38.4956018603522,85.04842271473157,-65.35299850710952,-41.18134152502792,86.8389158245154,85.04842271473157,69.82923128156908,-2.685739664675737,77.88645027559629,-51.92430018373085,-137.8679694533543,91.31514859897496,103.8486003674617,68.03873817178525,84.15317615983966,-104.7438469223536,71.6197243913529,-152.1919143316249,-159.3538867707602,80.57218994027203,-42.97183463481174,82.36268305005584,-34.01936908589263,85.94366926962348,80.57218994027201,-157.5633936609764,-45.65757429948748,83.25792960494775,-156.6681471060845,-154.8776539963007,-57.29577951308233,-41.18134152502792,94.00088826365069,85.94366926962348,-139.6584625631382,82.36268305005584,82.47356798350751,88.62940893429922,87.73416237940731,76.99120372070436,81.46743649516392,-8.057218994027195,-45.65757429948749,20.18272903580417,81.8058534429864
31,-119.1786767340759,144.1346953375977,-119.9630383555161,-113.6963124712727,-113.6963124712727,121.7535314652999,-119.9630383555161,127.1250107946514,-119.1786767340759,-125.3345176848676,-158.56952514932,118.1725452457323,-124.4392711299757,-118.1725452457323,-80.57218994027201,-111.9058193614889,-113.8071974047244,26.85739664675734,126.2297642397595,-142.4550871612656,-112.9119508498325,25.96215009186542,119.9630383555161,-104.7438469223536,-93.21652664221045,-114.5915590261646,-107.4295865870294,-117.2772986908404,36.70510875056837,15.21919143316248,-98.47712103811024,-99.37236759300215,126.2297642397595,-109.2200796968132,30.43838286632499,18.80017765273013,136.0774763435705,-153.0871608865168,-92.21039515386687,120.858284910408,-102.0581072576779,-100.2676141478941,-106.5343400321374,-97.58187448321834,-101.162860702786,17.00968454294632,-105.6390934772455,-93.10564170875877,-111.010572806597,-105.6390934772455,129.8107504593272,-105.6390934772455,-106.6452249655891,20.59067076251397,-103.0642387460214,-99.37236759300214,30.43838286632499,-93.10564170875878,-118.1725452457323,-104.7438469223536,-106.5343400321374,-100.2676141478941,-112.8010659163808,32.22887597610881,121.7535314652999,-119.1786767340759,-120.858284910408,-101.162860702786,-105.6390934772455,-104.7438469223536,25.06690353697351,-114.5915590261646,-101.162860702786,-156.6681471060845,-104.7438469223536,-118.1725452457323,14.32394487827058,123.5440245750838,110.1153262517051,-113.6963124712727,109.2200796968132,-121.7535314652999,128.9155039044352,-105.6390934772455,-118.1725452457323,31.3336294212169,-111.9058193614889,20.59067076251397,27.75264320164925,-118.1725452457323,-95.79138137343452,-109.2200796968132,21.48591731740586,60.87676573264996,134.2869832337867,-39.39084841524409,19.69542420762205,-163.8301195452198,119.9630383555161,-122.6487780201919,38.49560186035218,129.8107504593272,115.4868055810566,-102.0581072576779,-112.8010659163808,20.59067076251397,17.90493109783822,-109.3309646302648,-116.3820521359485,-108.3248331419213,-113.6963124712727,-102.0581072576779,-113.6963124712727,23.2764104271897,-34.91461564078453,-95.90226630688619,20.59067076251395,-106.5343400321375,-119.0677918006242,122.6487780201918,-119.0677918006242,-112.8010659163808,-94.89613481854261,65.35299850710952,115.4868055810566,-111.9058193614889,13.42869832337868,-109.2200796968132,-91.42603353242663,22.38116387229778,-112.8010659163808,-115.4868055810566,-87.73416237940731,-153.1980458199685,-108.3248331419213,-108.4357180753729,119.9630383555161,-111.010572806597,-111.010572806597,-105.6390934772455,-110.1153262517051,93.10564170875877,-94.00088826365069,114.5915590261646,136.9727228984624,24.17165698208161,25.06690353697351,-86.8389158245154,25.96215009186544,-108.3248331419213,17.90493109783823,124.4392711299757,22.38116387229778,-111.010572806597,128.0202573495433,119.9630383555161,28.64788975654116,-125.4454026183192,-128.0202573495433,-111.010572806597,122.6487780201918,-134.2869832337867,-118.2834301791839,-109.2200796968132,-111.9058193614889,-107.4295865870293,-114.5915590261646,178.1540644234904,-120.0739232889678,-42.72937365355329,-110.3950908001088


==> data/32/board1_x2y2_allpacketsAndMean.csv <==
d,s1,s2,s3,s4,s5,s6,s7,s8,s9,s10,s11,s12,s13,s14,s15,s16,s17,s18,s19,s20,s21,s22,s23,s24,s25,s26,s27,s28,s29,s30,s31,s32,s33,s34,s35,s36,s37,s38,s39,s40,s41,s42,s43,s44,s45,s46,s47,s48,s49,s50,s51,mean
0,172.3868442370917,-166.6501461931293,85.80938228638968,58.05673908474046,95.65709439020071,76.59546286365713,124.9018151833365,91.47927713403845,56.26624597495663,147.3569023446021,-95.92566835666831,108.1905461586875,105.2063909757144,90.359538349817,-140.6879961012638,67.90445118855149,34.78032865755074,-78.61756829542468,141.4255536231399,111.7715323782551,116.546180671012,164.6650024058457,47.61219594433479,111.1747013416605,89.39036850595733,-43.70295265464014,-152.624616833156,39.85339246860491,177.5338313371136,-149.6774232946669,53.5805063102809,68.7996977434434,26.72310966352353,74.80496975387337,145.8278631086316,103.1174823476333,-35.64573366061293,-25.79802155680193,81.92998054852478,-138.89750299148,94.16501679871419,-164.8966147278294,112.0699478965524,108.7873771952821,-153.5568250325318,42.24071661498334,164.7019640503296,100.1333271646603,72.08226844471375,166.4924571601134,-104.2813028689928,44.69447234782981
1,122.2899988076285,122.2160755186608,-100.7003166494251,56.26624597495663,-105.1765494238847,50.59635112730786,-152.3262013148587,-65.78570100864061,-59.51897512439723,-178.3622746956919,136.8384359152286,-161.2786668637778,-102.490809759209,-137.7777642072586,110.5778703050659,-66.97936308182982,8.519763047388011,47.01536490774021,126.6923082931203,-113.2337684179119,-102.7892252775063,154.7803286575507,18.36747515119905,-108.7575356434524,-43.40453713634284,6.430854419306911,129.0796324394987,-85.51808686074656,176.5276998487701,141.6500458524694,-35.94414917891024,-108.7944972879362,35.07874417584807,62.83138737749732,-168.7760164656943,-129.9450374425609,15.68173548652331,5.535607864414999,-115.0242615276957,121.6192444820662,-101.2971476860198,131.503918230361,-97.41774594815483,-146.9547219855072,127.3261009741988,-131.4740766785313,173.2451291474997,-154.1166944246425,10.90708719376644,173.8419601840943,-178.0638591773946,-13.46056113501607
2,49.40268905411864,-1.626364574720299,-29.67742329466685,-102.1923942409117,25.52944759033434,8.519763047388011,74.76800810938946,78.05057881065977,-10.87724564193672,-6.10259734917986,4.640361309523087,26.12627862692895,3.446699236333842,-104.5797183872901,-4.610519757693339,68.20286670684877,-169.7082246650701,-63.09996134396488,13.59282685844218,-19.82971119085585,-9.385168050450204,31.79617347457773,-2.820026647909515,-9.683583568747508,-43.14308326252944,7.922932010793403,-19.82971119085585,64.36042661346772,-14.75664737980168,3.745114754631174,-13.56298530661246,101.960781918928,-68.17302515501905,-113.2707300623958,-24.60435948361271,10.60867167546914,-9.981999087044812,-27.88693018488303,10.60867167546914,-24.30594396531538,25.23103207203704,23.44053896225321,9.116594083982619,-6.699428385774468,-5.804181830882555,78.38595597344096,1.95462164484735,14.48807341333412,-55.341157868235,-23.70911292872077,-47.28393887420776,-5.816609138354688
3,-30.87108536785607,-120.0973253387499,-40.15892807955635,132.3622031407691,37.46606832222648,35.07874417584807,26.42469414522625,85.51096676809237,169.6641429279321,-116.217923600885,-59.51897512439723,86.10779780468698,-164.9705380167971,7.922932010793403,-114.1290149728038,95.95550990849802,-110.2865748794228,-57.72848201461341,-68.76985619161364,-153.6307483214996,-107.0409658226363,-143.3737357659396,68.20286670684879,72.38068396301105,-124.6105197576933,-110.8464442715335,-96.82091491156022,131.1685410675799,-126.6624667412906,-130.2434529608582,138.9273445433098,87.00304435957889,172.6482981109051,152.6914200294697,-62.20471478907297,-58.92214408780262,-112.9353528996146,-50.86492509377544,172.9467136292023,-112.0401063447227,-131.8094538413126,-150.5357082050749,163.9942480802832,-25.20119052020729,-116.2179236008849,149.0734721654181,-132.6307771072367,45.52328731625369,126.9907238114176,-117.1131701557769,-78.05769890331395,-16.98955715100296
4,150.863965275202,35.67557521244268,-171.2003022565566,-93.23992869199257,26.72310966352356,-99.80507009453324,56.26624597495663,-119.202078783858,-99.80507009453324,-52.39396432974581,-91.74785110050605,32.39300451117231,-92.94151317369527,-23.70911292872077,-18.97142628044776,-109.6527821983443,-95.92566835666828,78.94582536555168,-82.49697003328963,-100.7003166494251,-152.0647474410453,95.65709439020071,-123.6783115583175,47.91061146263212,-169.9696785388835,102.5206513110387,-104.3182645134767,-109.6527821983443,-39.52513539847789,-78.09466054779784,-103.3860563141009,-89.36052695412759,-154.7135254612371,-123.9767270766148,-97.79008475541991,-127.333221066853,-12.66773875172055,66.71078911536227,-85.48112521626267,-8.526883140042173,-159.2267198801806,-18.37459524385326,-91.74785110050603,154.4449514947696,-70.03744155377063,-98.01457698474944,-14.75664737980168,98.34283405487645,-86.37637177115458,-50.56650957547814,-64.29362341715409,-49.78963143097958
5,-61.01105271588375,65.21871152387575,-58.02689753291071,-38.92830436188328,-63.99520789885679,-28.18534570318036,-81.90013899669502,-59.81739064269453,-62.80154582566757,162.8375476515779,32.69142002946961,-25.7980215568019,-72.64925792947859,138.0320979884178,92.41148533341425,-60.11580616099184,-25.7980215568019,66.71078911536227,22.84370792565861,-31.76633192274798,-62.80154582566757,57.16149252984852,9.713425120577227,-56.53481994142419,15.98015100482061,7.326100974198795,-153.892202195313,-19.82971119085585,78.94582536555174,-115.0612231721796,-17.44238704447741,-43.10612161804553,97.44758749998454,12.69758030355027,-175.0427423499377,-123.7152732028014,121.3208289637689,-26.69326811169384,-46.98552335591049,121.3577906082527,-64.29362341715411,-99.84203173901714,-66.97936308182983,-58.32531305120801,-168.1791854290997,-61.90629927077566,-57.46702814079998,-63.09996134396488,-40.12196643507249,-6.139558993663741,-19.82971119085585,-21.8703066856473
6,-30.27425433126146,31.19934243798312,-72.64925792947861,72.38068396301105,-1.924780093017603,8.818178565685344,19.85955274268557,17.47222859630713,10.60867167546917,138.6658906694963,-10.87724564193672,-10.28041460534212,-1.02953353812569,-94.73200628347907,-16.5471404895855,65.51712704217306,-26.39485259339654,-20.42654222745045,28.21518725501008,-37.43622677039676,3.44669923633387,30.30409588309121,65.21871152387575,-43.40453713634284,-52.65541820355924,126.4308544193069,-55.63957338653231,-5.505766312585251,-57.16861262250268,14.18965789503679,84.31730469490321,-17.74080256277472,-79.51281485031659,37.16765280392917,69.99335981663262,-49.67126302058622,102.5576129555226,12.10074926695566,-33.2584095142345,115.0541030795255,-10.87724564193672,-164.0013681729374,37.16765280392917,13.89124237673951,8.221347529090707,6.729269937604187,134.7864889316314,-0.1342869832337783,-10.28041460534212,107.6306767665768,12.9959958218476,9.265050415176443
7,172.3868442370916,-140.3895805829666,159.5180153058237,4.938776827820391,115.0541030795255,51.49159768219977,145.8278631086316,89.39036850595733,106.1016375306064,124.9757384723042,15.68173548652331,89.39036850595733,94.7618478353088,-43.70295265464014,-36.83939573380215,32.98983554776692,77.45374777406522,-128.1545443327771,-18.33763359936933,121.6192444820662,103.1174823476333,-162.1739134186697,-21.02337326404506,147.8798100922289,82.82522710341664,139.5980988688722,-76.82707518564085,42.24071661498334,-18.30067195488544,-99.80507009453324,-12.36932323342324,103.7143133842279,-27.58851466658572,-5.207350794287947,-116.217923600885,-107.600835214747,113.934364295304,41.94230109668604,108.7873771952821,157.8384071294915,117.7398427442012,-97.1193304298575,72.97751499960563,141.0532148158748,-63.69679238055946,84.01888917660585,-88.46528039923571,89.09195298766002,78.64740984725444,-105.1765494238847,22.246876889064,32.94587084324008
8,121.0963367344393,51.19318216390246,151.8700967635455,105.5048064940117,159.8903541130888,123.40973759185,135.4202816127099,153.2882510660643,142.5452924073613,38.06289935882108,104.9079754574171,-175.6026117420484,-147.2900991482884,33.58666658436152,17.47222859630713,159.853392468605,-177.4670281408,45.22487179795638,98.34283405487645,-39.22671988018058,-146.6563064672099,25.52944759033434,124.3049841467419,-175.0057807054538,-26.99168362999112,27.02152518182086,58.05673908474046,-171.2003022565566,106.698468567201,-37.73464228869406,113.8604410063363,154.4819131392535,-72.05242689288399,112.0699478965524,-24.0075284470181,61.37627143049468,85.51096676809237,-83.39221658818154,-145.2011905202073,23.14212344395591,-35.64573366061293,67.60603567025419,-43.10612161804553,82.89915039238446,-65.78570100864061,163.7327942064699,72.38068396301105,175.7433382273298,163.4343786881725,106.698468567201,102.819066829336,37.30725213863113
9,-137.1809331706639,14.7864889316314,-178.9960673767704,-148.4467995769938,-178.3622746956919,-165.7548996382374,129.6764634760933,173.3190524364675,164.0681713692511,-56.23640442312688,-101.2971476860198,144.0004083543639,118.9704664618743,-2.223195611314907,75.9616701825787,153.3252127105482,144.6711626799263,47.31378042603751,-85.18270969796536,1.656206126550046,110.5778703050659,13.29441134014488,-151.4309547599668,118.3366737807958,5.237192346117695,-57.76544365909734,-36.24256469720754,160.4871851496835,-93.83675972858718,14.48807341333409,176.0417537456271,166.1570799973322,3.148283718036538,-149.3420461318857,-106.4441347860417,87.00304435957889,38.06289935882108,124.6033996650392,123.7451147546311,-41.61404402655901,6.430854419306911,23.14212344395591,10.31025615717184,-110.3235365239067,135.9431893603368,161.0840161862781,-88.46528039923571,150.5655497569046,171.826974844981,-55.93798890482958,-82.49697003328963,18.44421321041322
10,-132.6677387517205,-51.16334061207274,-1.626364574720299,17.77064411460444,-6.699428385774468,12.69758030355027,16.87539755971252,8.221347529090707,3.148283718036538,-47.91773155528625,-31.16950088615337,-17.44238704447741,16.27856652311792,43.13596316987525,-42.80770609974823,14.48807341333409,-21.91861981893697,-134.4582318615044,-23.11228189212616,-11.47407667853133,16.57698204141522,-50.86492509377541,13.29441134014488,21.05321481587478,15.383319968226,-43.10612161804553,53.5805063102809,12.39916478525296,-26.99168362999112,26.72310966352356,20.45638377928017,1.357790608252714,65.81554256047036,12.99599582184757,-127.8930904589637,141.9484613707667,-140.7249577457477,128.8181785656853,-11.77249219682864,11.80233374865836,15.383319968226,15.383319968226,9.713425120577227,-129.3851680504502,-78.91598381372198,26.42469414522625,2.849868199739262,-1.924780093017603,-0.7311180198283864,-23.11228189212619,-52.05858716696466,-9.124759192696416
11,-41.31562850826171,139.5241755799044,-135.3165167719124,-86.37637177115455,-115.0242615276957,82.52681158511933,-134.7196857353178,-82.19855451499232,-64.29362341715409,-161.9494211893402,-35.38427978679954,-103.0876407958036,-126.9608822595879,93.56818576211958,85.51096676809237,-72.64925792947859,1.357790608252742,-172.0955488114485,82.82522710341664,-85.48112521626267,-125.4688046681014,136.5400203969314,-74.14133552096513,-116.5163391191822,-88.76369591753298,-161.0541746344483,100.7301582012549,-75.03658207585703,-146.1703603640669,53.28209079198359,-66.38253204523522,-78.31915277712737,41.04705454179413,48.20902698092942,-32.06474744104528,-174.7443268316404,-164.9335763723132,-163.7029526546401,-70.56034930139748,161.9053394522022,-132.6307771072367,72.97751499960566,-84.28746314307345,-33.2584095142345,63.4282184140919,-89.65894247242493,-177.2055742669866,-116.8147546374796,-81.30330796010041,-176.608743230392,62.53297185920002,-51.38263033815281
12,-65.18886997204601,-88.16686488093841,-44.59819920953205,-155.4212414312834,-69.10523335439484,64.62188048728115,-7.296259422369076,-101.9679020115822,58.95198563963234,-114.1290149728038,163.7327942064699,16.27856652311792,-22.25399698171816,-122.7830650034256,-119.7989098204526,122.2160755186608,169.6641429279321,-101.2971476860198,42.53913213328065,81.33314951193017,58.65357012133506,-98.01457698474941,170.2609739645267,40.45022350519952,-144.6782827725805,-107.8622890885604,-106.3702114970739,-97.79008475541991,-115.9195080825876,-102.1923942409117,-98.08850027371722,-171.8340949376351,-49.07443198399162,94.4634323170115,-116.5163391191822,-95.62725283837101,-116.5163391191822,-97.4177459481548,64.32346496898384,-122.186233966831,96.25392542679532,-120.0973253387499,-58.36227469569189,-77.12549070393817,-117.1131701557769,-149.15451554704,-109.6527821983443,-21.91861981893697,-149.4529310653373,-97.4177459481548,55.07258390176742,-44.18772440536393
13,76.85691673747061,-51.16334061207272,93.56818576211958,-73.54450448437051,-56.87019710420537,-73.54450448437051,126.393892774823,-110.8834059160174,77.75216329236252,-21.02337326404506,-62.50313030737027,154.1465359764723,-146.4318142378804,-52.35700268526196,-55.0427423499377,20.45638377928017,-83.09380106988424,28.21518725501005,-52.65541820355924,84.31730469490316,38.958145913713,-47.5823543925051,-18.03921808107202,-174.1844574395296,-66.38253204523522,-16.84555600788281,-68.17302515501905,-148.1853457031804,-45.19503024612666,32.094588992875,-119.5374559466392,-21.91861981893697,18.06905963290174,-53.25224924015387,98.34283405487645,93.86660128041689,-9.385168050450204,31.19934243798312,1.656206126550046,-35.04890262401833,90.28561506084924,-18.93446463596393,-157.771603933178,9.116594083982648,51.49159768219974,-64.5920389354514,-39.82355091677519,-108.2346278958255,-135.0181012536151,-79.51281485031659,-67.27777860012714,-23.67099950886643
14,-22.81386637382889,8.818178565685315,-101.9309403670982,56.56466149325394,-75.07354372034091,18.06905963290174,110.6148319495498,-1.924780093017603,-44.89661472782936,36.86923728563187,3.446699236333842,45.8586644790349,-56.83323545972149,26.72310966352356,30.30409588309118,-17.44238704447741,36.57082176733459,-95.0304218017764,-6.699428385774468,-4.312104239396035,104.944937101901,37.16765280392917,-78.31915277712737,-119.5374559466392,12.39916478525296,1.059375089955438,44.92645627965908,-9.385168050450204,3.44669923633387,-91.74785110050603,114.4942336874147,-19.53129567255854,12.39916478525296,4.640361309523087,-77.42390622223547,-50.86492509377541,2.849868199739262,-41.01721298996441,34.48191313925346,-9.981999087044812,-3.715273202801427,63.72663393238923,-64.8904544537487,-50.30505570166468,48.80585801752403,-41.91245954485632,-3.715273202801427,-67.91157128120562,-4.610519757693339,23.44053896225321,21.94846137076669,-5.044239561585191
15,-42.80770609974823,60.14564771282159,16.61394368589913,98.08138018106303,-154.4151099429398,84.61572021320046,112.4422867038176,-163.4045371363428,-43.40453713634284,26.72310966352356,99.53649612806566,119.9026746612501,-114.1290149728038,85.21255124979507,89.09195298766002,-145.2011905202073,135.0849044499287,100.7301582012549,100.7301582012549,-80.7064769235058,167.0523265522241,45.82170283455099,20.15796826098287,-163.9644065284535,-179.2205596061,44.62804076136177,78.34899432895708,-136.5471404895856,101.6254047561468,95.0602633536061,31.19934243798312,-157.4362267703967,-43.70295265464014,113.5989871325228,15.98015100482061,-10.87724564193672,48.50744249922673,26.42469414522623,-115.6210925642904,57.16149252984854,-164.5612375650482,-2.223195611314907,-135.9503094529908,38.69669203989957,-22.21703533723428,-109.3913283245308,99.83491164636297,164.7019640503296,22.5452924073613,88.49512195106541,84.91413573149777,9.566364885982281
16,99.83491164636297,168.5074424992267,87.3014598778762,88.86746075833048,49.10427353582133,149.482772617167,68.20286670684879,24.37274716162898,-54.44591131334309,164.3296252430645,170.6702744162757,59.84723219452425,30.60251140138848,-88.80065756201685,41.94230109668604,28.55056441779124,98.41675734384421,-172.0955488114486,-159.7865892722913,-51.76017164866732,36.8692372856319,113.2636099697417,-101.2971476860198,98.34283405487645,28.25214889949393,124.0065686284446,-167.5823543925051,33.0267971922508,171.5285593266836,126.0954772565257,85.28647453876289,13.62978850292603,-12.36932323342324,122.2899988076285,129.6764634760933,129.6764634760933,171.4915976821998,121.3208289637689,36.57082176733456,136.241604878634,19.85955274268557,167.9106114626321,112.1069095410363,121.9176600003635,125.2002307016338,16.31552816760177,-147.5885146665858,83.12364262171394,-83.09380106988424,-163.4045371363428,-88.46528039923571,46.34013281705549
17,-100.7003166494251,170.3348972534944,-89.65894247242493,-165.2689535350944,-157.4362267703967,-172.7293414925271,-53.84908027674848,-102.8631485664741,-169.1483552729594,162.8745092960619,161.0100928973102,-46.98552335591049,-65.52424713482719,23.77591612503437,-81.30330796010041,135.3463583237422,-177.5039897852839,147.9537333811967,116.2477651527147,-100.737278293909,15.383319968226,-148.1483840586965,63.72663393238921,-124.0136887210987,-111.8156141153931,-145.4626443940207,110.3164164312525,132.3622031407691,131.503918230361,-143.9705668025342,128.1843858846069,130.2732945126879,137.4352669518232,168.1720653364455,-163.6659910101562,-153.8182789063452,173.0206369181701,-140.9864116195612,-99.5436162207198,-126.6624667412906,66.11395807876767,151.236304082467,-27.29009914828842,-108.7575356434524,19.26272170609096,115.3525185978228,113.3005716142255,-86.37637177115458,-113.0092761885824,149.4088493281993,39.2565614320103,-8.144642320225604
18,-3.416857684504123,-6.997843904071772,107.2952996037956,61.07785591219738,56.56466149325394,56.00479210114321,-11.17566116023403,2.849868199739262,31.83313511906161,0.1641285350635258,-13.86140082490977,-67.61315576290832,4.640361309523087,45.82170283455099,12.69758030355027,112.4053250593336,-85.48112521626267,-0.7311180198283864,-12.96615427001785,19.85955274268559,-117.4485473185581,-13.86140082490977,-152.1017090855291,-4.908935275990643,-104.9150955500713,7.326100974198823,-9.0867525321529,110.0180009129552,19.85955274268557,6.430854419306883,-8.191505977260988,28.81201829160469,-112.33852186302,-84.88429417966806,24.93261655373973,34.18349762095613,-24.90277500190999,7.326100974198795,-147.9238918293669,-44.89661472782936,-32.36316295934259,3.745114754631174,-12.36932323342324,11.50391823036108,-163.0691599735617,129.41500960228,-9.683583568747508,7.326100974198823,1.059375089955438,-17.74080256277472,19.85955274268557,-6.665045415866626
19,-61.64484539696224,-73.84292000266781,77.15533225576786,177.7952852109271,-167.3209005186917,177.7952852109271,167.5752342998509,-174.7443268316404,-108.4960817696389,-70.85876481969478,-104.8781339055874,-138.0761797255559,153.2882510660642,-95.62725283837101,-95.3288373200737,-157.7346422886941,-24.30594396531541,-63.69679238055949,-114.4274304911011,178.9519856396323,-153.5937866770157,-12.07090771512594,-169.6712630205862,-151.5048780489346,-49.67126302058622,-35.04890262401833,-87.27161832604649,-154.1536560691264,-122.7830650034256,-39.22671988018055,-15.95030945299089,-57.1316509780188,59.84723219452425,-32.06474744104528,-39.8605125612591,-129.7205452132314,-36.24256469720754,87.3014598778762,-22.51545085553155,-45.49344576442397,80.1394874387409,-21.62020430063967,73.27593051790296,-111.8156141153931,66.11395807876767,-160.4203819533698,-67.27777860012714,179.2134395134458,-147.2900991482884,-76.23024414904624,-118.0084167106688,-39.78761171130226
20,159.2565614320104,-136.322648260256,-78.61756829542468,-42.50929058145093,-134.4212702170205,-68.47144067331635,-107.8622890885604,-86.37637177115458,-106.9670425336685,-145.2751138091751,-17.14397152618011,-104.2813028689928,-100.9987321677225,-107.6377968592309,128.4828014029041,-96.22408387496561,-74.43975103926242,-163.7768759436079,82.22839606682203,-106.3702114970739,-103.9828873506955,171.1562205194185,-68.76985619161366,-92.04626661880336,-61.90629927077566,166.9784032632563,164.5910791168779,-96.52249939326289,-13.30153143279904,166.0831567083644,-117.1131701557769,-104.2813028689928,20.75479929757748,-19.53129567255854,147.0215251818208,-141.3217887823423,-119.8728331094204,47.31378042603751,-107.2654580519658,-105.2504727128525,-106.3702114970739,157.1306911594453,18.06905963290174,-151.1695008861534,-95.62725283837101,-92.64309765539797,-116.59026240815,-110.8464442715335,-106.6686270153712,-106.4441347860417,-32.6985401221238,-45.46770627238633
21,-55.63957338653228,-55.63957338653228,-117.7100011923715,144.5972393909585,46.41853387114563,171.4546360377159,-83.98904762477615,14.18965789503679,-30.27425433126146,-50.26809405718083,138.9273445433098,-77.42390622223546,-14.45823186150437,-99.24520070242251,60.14564771282156,-14.45823186150434,-63.73375402504337,-98.61140802134402,102.819066829336,-8.191505977260988,-62.80154582566757,-78.91598381372199,-163.7399142991241,-51.16334061207272,-18.93446463596393,-60.11580616099184,-0.1342869832337783,52.38684423709168,110.9132474678471,-57.72848201461341,-1.663326219204237,-44.0383298174213,-19.53129567255854,64.02504945068654,-56.53481994142419,-61.60788375247836,-103.4230179585848,-50.2680940571808,-44.89661472782936,-122.8200266479095,-38.92830436188328,-60.71263719758645,-165.4564841199401,-94.43359076518179,87.00304435957889,22.84370792565861,-91.48639722669263,-49.07443198399159,31.49775795628042,-109.0929128062335,-92.38164378158454,-27.88832628148189
22,10.60867167546914,-2.223195611314907,48.50744249922673,150.6394730458724,-21.02337326404506,-71.15718033799209,51.79001320049707,-31.16950088615337,17.17381307800983,-22.21703533723425,3.44669923633387,12.6975803035503,-9.683583568747508,-44.00136817293745,-70.26193378310016,-44.93357637231327,8.221347529090707,-35.94414917891024,24.93261655373973,-18.63604911766663,-24.0075284470181,-23.41069741042347,99.27504225425224,3.44669923633387,10.31025615717184,-14.75664737980168,38.65973039541569,47.31378042603751,-42.80770609974823,-11.77249219682864,144.9326165537398,109.1227543580633,-127.2592977778852,-162.2108750631536,-19.23288015426124,-8.489921495558292,9.415009602279923,-11.17566116023403,-0.4327025015310824,4.640361309523087,61.04089426771347,5.834023382712274,69.09811326174071,-3.118442166206819,-63.09996134396488,7.922932010793403,-23.70911292872077,-5.804181830882555,-114.7628076538823,18.96430618779365,-54.78128847612425,-2.433117121397639
23,88.79353746936272,-168.7760164656943,103.1174823476333,50.33489725349449,47.61219594433481,-101.5955632043171,76.55850121917331,40.45022350519952,49.99952009071325,-158.6298888435859,-157.3992651259129,94.4634323170115,56.26624597495663,-135.9503094529908,-19.23288015426124,77.1922939002518,61.67468694879199,-137.1809331706639,135.755658775491,75.36483914598406,104.9079754574171,169.7011045724159,47.947573107116,69.99335981663259,-1.327949056422995,158.0628993588211,-84.28746314307345,-59.22055960609993,-20.72495774574773,87.3014598778762,-75.93182863074894,-17.44238704447741,-172.7293414925271,60.48102487560277,119.8287513722823,101.9238202744441,173.3190524364675,99.53649612806566,63.4282184140919,-151.1695008861534,0.4625440533608298,-158.9283043618833,135.9431893603367,115.9493496344174,-71.7540113745867,-21.32178878234237,-70.85876481969477,93.86660128041689,129.7134251205772,-178.5867669250214,147.393863989086,17.14305379873767
24,-170.2680940571809,46.75391103392678,-51.46175613037002,117.1430117076066,98.34283405487645,121.6192444820662,102.5206513110387,109.682623750174,111.4731168599578,27.35690234460208,78.05057881065977,164.9264562796591,112.0699478965524,30.04264200927781,-38.33147332528867,119.8287513722823,115.3525185978228,81.10865728260063,72.97751499960566,111.1747013416605,123.1113220735527,84.39122798387098,142.2099152445801,-22.21703533723428,118.9335048173904,112.4422867038176,-74.73816655755972,103.1174823476333,2.849868199739262,136.9493208486803,93.26977024382228,106.9968840854983,-70.26193378310016,109.3842082318767,166.4924571601133,167.3507420705214,36.01095237522389,157.5399916111943,142.5083307628774,18.70285231398026,121.3208289637689,20.79176094206133,-115.0242615276957,170.3348972534944,80.4379029570382,135.9431893603368,-51.76017164866735,-143.4106974104235,103.7143133842279,21.94846137076669,80.1394874387409,67.44789084513053
25,141.0532148158748,-141.3587504268263,7.624516492496099,-103.3860563141009,-159.1897582356967,-101.2971476860198,-129.3482064059663,-128.7513753693717,-166.9485617114266,58.35515460303773,-49.67126302058622,177.4968696926297,-138.89750299148,-43.44149878082675,-145.8349832012858,-135.6149322902097,-118.3068322289661,71.18702188982184,-108.1976662513416,-155.6087720161291,-127.5577132961825,141.6130842079855,-103.3860563141009,-6.699428385774468,-146.9547219855073,96.25392542679532,143.1051617994721,-145.761059912318,61.33930978601077,-110.3235365239067,-133.8244391804259,-150.5357082050749,-3.416857684504123,-73.54450448437051,161.6069239339049,173.2820907919836,-171.8340949376351,-179.2944828950677,-149.3420461318857,172.3498825926077,-145.1642288757234,-165.865784571689,37.46606832222648,174.1773373468756,28.81201829160466,-115.0242615276957,-52.09554881144851,114.4942336874147,-129.049790887669,59.25040115792964,-68.76985619161366,-42.83980809596384
26,-5.207350794287947,-89.0990730803142,3.148283718036566,-29.08059225807227,21.65004585246939,-12.96615427001785,-9.683583568747508,3.446699236333842,28.81201829160469,84.61572021320046,-4.312104239396035,-3.416857684504123,-11.17566116023403,166.4185338711455,-6.401012867477164,50.29793560901055,-7.893090458963684,79.24424088384899,62.5699335036839,-2.223195611314907,-23.70911292872077,119.2688819801716,0.1641285350635258,6.729269937604215,40.45022350519952,-4.013688721098731,-32.06474744104528,42.53913213328065,162.5391321332806,-0.7311180198283864,17.47222859630713,7.922932010793431,-130.2434529608582,11.20550271206375,4.341945791225754,7.624516492496099,-80.7064769235058,-21.62020430063967,-11.17566116023403,95.09722499808998,-10.57883012363942,-61.60788375247836,-24.30594396531538,-6.997843904071772,-33.5568250325318,-31.76633192274801,-25.4996060385046,-15.95030945299089,-11.77249219682864,-24.60435948361271,86.70462884128159,7.252933225964894
27,-115.322677045993,-88.16686488093841,-76.23024414904624,-134.5321551504721,-74.73816655755974,-161.3895517972295,-63.39837686226218,74.76800810938948,77.45374777406516,-40.12196643507249,163.695832561986,-89.65894247242493,-15.05506289809898,-13.26456978831516,-168.1791854290997,-72.38780405566519,-95.70117612733878,-47.28393887420779,143.1051617994721,-19.23288015426124,-28.78217673977494,-173.8490802767485,-125.5427279570691,-77.72232174053276,58.05673908474043,-39.22671988018058,-18.33763359936933,-64.33058506163798,-112.0770679892066,-168.1791854290997,54.17733734687553,-78.98990710268976,54.77416838347011,147.5813945739316,-105.7733804604793,-133.8244391804259,-39.22671988018058,-118.9036632655607,46.12011835284827,176.0047921011432,62.23455634090269,-56.53481994142422,-36.83939573380215,-117.1131701557769,48.80585801752403,-26.43181423788042,173.2820907919836,-60.41422167928914,-54.48287295782694,64.02504945068654,80.13948743874096,-29.15727693763102
28,53.8789218285782,-58.92214408780262,-111.8156141153931,-94.43359076518179,113.562025488039,-92.64309765539797,-118.6791710362312,51.49159768219977,58.95198563963237,-120.3957408570472,-123.0814805217229,-91.22494335287922,167.5752342998509,-119.202078783858,-57.1316509780188,147.3199407001182,-156.8393957338021,-105.1765494238847,-99.80507009453324,175.3340377755809,175.0356222572835,-66.68094756353253,-159.5251353984779,-154.8244103946888,44.03120972476717,-55.04274234993767,-100.7003166494251,174.1773373468756,-115.322677045993,-57.4300664963161,35.97399073073996,-158.629888843586,20.75479929757748,-95.62725283837101,-33.85524055082911,11.20550271206375,-44.59819920953205,-8.788337013855596,90.58403057914654,-65.18886997204601,88.79353746936272,-83.09380106988422,7.326100974198823,39.85339246860491,-4.610519757693339,163.7327942064699,-114.7258460093984,-51.20030225655665,-178.6606902139892,-101.5955632043171,-122.4846494851283,-29.45792004996514
29,58.35515460303773,12.10074926695569,-84.32442478755733,-68.47144067331635,-16.84555600788281,-71.15718033799209,-117.1501318002607,-69.66510274650555,-92.64309765539797,119.8287513722823,-48.1791854290997,-122.2231956113149,-78.91598381372198,29.11043380990199,-42.24783670763748,-53.25224924015384,-44.29978369123475,-21.65716594512355,-52.65541820355926,-87.5700338443438,-83.98904762477615,63.4282184140919,-62.80154582566757,-126.9608822595879,-68.17302515501905,-68.50840231780029,13.59282685844218,-78.91598381372198,22.5452924073613,-3.416857684504123,-47.28393887420779,-23.11228189212616,41.94230109668607,-73.84292000266781,-127.0348055485557,68.7996977434434,-63.73375402504331,-41.94942118934017,-58.32531305120801,72.08226844471375,-60.71263719758645,97.14917198168723,159.5180153058237,133.257449695661,-69.36668722820826,-80.1096458869112,2.849868199739262,-159.2636815246645,-70.26193378310018,-9.385168050450204,-42.80770609974823,-31.30692600647393
30,132.9959958218476,58.65357012133504,-18.03921808107202,19.85955274268557,39.2565614320103,36.86923728563187,11.20550271206375,26.72310966352353,36.86923728563187,22.84370792565858,-1.924780093017603,25.23103207203704,5.53560786441497,-42.21087506315362,52.68525975538896,-26.99168362999112,-7.59467494066638,28.25214889949399,-26.0964370750992,28.81201829160469,18.06905963290174,-91.48639722669265,18.06905963290174,30.00568036479388,10.01184063887453,-2.223195611314907,-26.39485259339651,-28.48376122147764,-36.54098021550485,105.2063909757144,-28.18534570318033,-36.54098021550485,132.3622031407691,58.95198563963234,-156.5409802155048,-116.5533007636661,80.47486460152209,8.818178565685315,-10.28041460534212,-81.041854086287,-5.804181830882555,-0.7311180198283864,-124.5735581132095,147.3569023446021,175.0356222572835,50.29793560901055,83.72047365830855,13.29441134014488,1.95462164484735,84.61572021320046,1.059375089955438,13.27173093958203


==> data/32/filered_board_packets_mean_at_x2y2.csv <==
d,b1,b2,b4,b5
0,113.1253670260444,-75.90975178000858,-55.717936915078,30.64410306976376
1,164.8293207252226,-79.69452437770939,99.7677583364152,-74.52927569475162
2,6.816114740017184,56.02567791832212,147.4034545138411,-114.7700684391954
3,-104.326899589486,33.83341892156619,164.445601551708,-112.4190253466943
4,-106.6078739341474,118.2005217005726,100.1557083285326,-10.35424300215317
5,-80.39689045993411,136.5810525306972,-90.87022481126699,79.92450066034073
6,6.150844467756599,77.18280808598425,-101.2564198653858,128.1041867140644
7,99.98784959949035,-116.7833523017924,-55.717936915078,168.6980226874446
8,119.2636269845068,-75.98405134645098,-54.54292581178237,39.41163934026625
9,168.9743220816779,-82.36268305005584,105.069168917927,-77.3194804274932
10,-6.095657222508251,34.00127765060844,142.10897424067,-115.9624053133429
11,-111.6636610660043,33.27388982475875,166.4799315608046,-111.7099841776063
12,-119.3678368310952,102.3938247157623,101.7879725073529,-11.13462902646816
13,-79.16913637965065,138.5394043695233,-93.22396739350609,94.31132875663272
14,-7.973289629506084,80.03640647970221,-96.40956286966066,122.6863842731109
15,99.45629695752328,-112.0553314337695,-33.27388982475875,167.0954135672927
16,127.4607282527358,-79.31324947245525,-55.43817236667428,33.27388982475875
17,167.830752587393,-78.32984273443948,98.64767925689048,-89.10500866658555
18,8.591726347209715,52.78040915683891,141.7069084103937,-116.840326097383
19,-105.1451470881975,34.36497156353329,164.4936032671382,-117.7031101573543
20,-104.6878940126729,104.2962236449076,97.89924528454111,-8.53974903465425
21,-74.27325678258552,122.8725896589148,-87.00677455355762,91.09133696025197
22,-11.3864171200315,79.78884920474158,-97.16492715035072,121.074400576358
23,108.2891607143078,-101.1908371576264,-56.10960728284323,168.7225339881145
24,120.9701907297695,-83.18465092441518,-56.33341892156619,31.14767925689046
25,163.7941918961288,-79.73931616044666,101.3893718312469,-76.0917263472097
26,-2.157141733924078,34.02925410544881,151.7677814689392,-110.1259769356936
27,-93.91695889912955,33.10603109571653,166.0962123872899,-116.6058637746715
28,-100.5221017311954,120.0112952924238,108.3171371691482,-7.210995040475296
29,-79.22932010793414,133.2859955034417,-98.75688558651397,92.07423325531283
30,15.86264989449106,81.8058534429864,-99.23248531880029,120.588150160083


==> data/32/p5_000_phaseDiffsInChamber.csv <==
d,s1,s2,s3,s4,s5,s6,s7,s8,s9,s10,s11,s12,s13,s14,s15,s16,s17,s18,s19,s20,s21,s22,s23,s24,s25,s26,s27,s28,s29,s30,s31,s32,s33,s34,s35,s36,s37,s38,s39,s40,s41,s42,s43,s44,s45,s46,s47,s48,s49,s50,s51,s52,s53,s54,s55,s56,s57,s58,s59,s60,s61,s62,s63,s64,s65,s66,s67,s68,s69,s70,s71,s72,s73,s74,s75,s76,s77,s78,s79,s80,s81,s82,s83,s84,s85,s86,s87,s88,s89,s90,s91,s92,s93,s94,s95,s96,s97,s98,s99,s100,s101,s102,s103,s104,s105,s106,s107,s108,s109,s110,s111,s112,s113,s114,s115,s116,s117,s118,s119,s120,s121,s122
0,82.22839606682203,77.22925554473568,74.76800810938946,66.15091972325155,80.73631847533551,71.82081457090032,78.64740984725438,64.95725765006233,71.18702188982184,73.27593051790296,67.64299731473807,78.05057881065977,72.97751499960563,78.94582536555174,84.35426633938704,84.01888917660585,82.22839606682203,76.55850121917325,78.05057881065983,75.66325466428137,85.80938228638968,81.96694219300866,76.03559347154646,69.13507490622459,71.22398353430572,76.55850121917331,68.5012822251461,77.45374777406522,73.64826932516803,70.29177533492992,65.55408868665694,76.03559347154646,79.01974865451945,75.6632546642814,81.33314951193017,74.20813871727876,72.75302277027612,68.5012822251461,72.08226844471372,70.59019085322723,69.09811326174071,64.36042661346772,77.75216329236252,62.53297185919999,76.63242450814101,84.91413573149777,84.39122798387098,70.96252966049229,70.59019085322723,72.67909948130833,79.54265640214629,74.46959259109215,80.4379029570382,84.39122798387098,65.88946584943812,67.60603567025419,76.59546286365713,78.94582536555174,82.82522710341664,84.61572021320046,77.15533225576792,71.78385292641644,69.09811326174071,84.68964350216828,74.17117707279488,91.18086161574115,78.94582536555174,87.04000600406283,74.17117707279485,74.76800810938948,85.54792841257625,67.00920463365958,78.94582536555174,72.41764560749493,69.76886758730308,79.54265640214629,78.05057881065977,82.82522710341664,81.33314951193012,70.59019085322723,73.34985380687073,76.63242450814107,81.92998054852472,74.80496975387331,84.01888917660585,85.8833055753575,79.8410719204436,68.87362103241117,78.34899432895713,78.05057881065977,83.42205814001125,77.15533225576792,72.67909948130836,78.64740984725438,79.54265640214635,70.5901908532272,74.17117707279485,84.91413573149777,73.61130768068415,73.01447664408948,76.55850121917331,82.00390383749254,73.94668484346533,68.50128222514607,81.63156503022742,78.94582536555174,67.00920463365955,81.10865728260063,60.44406323111886,78.34899432895713,82.00390383749254,78.94582536555174,72.08226844471372,72.08226844471375,76.63242450814107,74.46959259109215,71.22398353430572,72.41764560749493,84.09281246557367,90.359538349817,83.42205814001125,63.76359557687312
1,136.650905330383,137.7336824701206,148.2891105439778,130.0488022833584,140.4194221347963,142.8067462811747,140.5303070682479,139.2996833505748,143.1790850884398,140.7178376530936,145.8278631086316,142.5452924073613,145.3049553610048,145.3049553610048,141.3146686896882,140.4194221347963,136.0540742937884,140.5303070682479,142.3208001780317,133.3683346291126,144.9695781982236,134.8234505761153,138.0320979884178,146.3877325007423,152.6914200294697,142.8437079256586,154.8172903020346,146.1632402714129,147.9167717367128,140.4563837792801,138.0690596329017,145.231032072037,137.136851433526,143.1051617994721,141.9484613707667,141.6870074969532,147.6183562184154,139.0382294767614,148.5875260622752,144.6342010354424,148.2521488994939,150.3410575275751,148.1782256105262,147.6553178628993,139.5241755799044,139.9334760316533,133.2944113401448,142.8067462811747,150.0426420092778,142.5083307628774,140.5303070682479,142.2099152445801,140.4194221347963,143.1051617994721,148.2151872550101,154.8542519465185,141.9114997262828,136.8384359152286,136.650905330383,141.4255536231399,148.5136027733074,138.7398139584641,147.3569023446021,142.8067462811747,145.2679937165209,125.4986462199311,138.9273445433098,123.40973759185,148.8859415805724,139.225760061607,130.2732945126879,132.1746725559234,142.0223846597345,151.1623807934992,143.1421234439559,133.5558652139583,142.0223846597345,140.5303070682479,141.7239691414371,147.0584868263047,148.8120182916047,138.0320979884178,146.7600713080075,142.8067462811747,131.8392953931423,143.105161799472,143.8128777695183,140.4563837792801,143.7389544805505,136.9493208486803,142.3208001780317,140.7917609420614,139.8965143871694,133.6297885029261,143.4035773177693,138.1429829218695,148.1782256105262,136.9123592041964,144.0004083543639,141.6130842079855,144.2988238726613,137.7706441146045,148.4766411288235,141.0162531713909,138.3674751511991,145.9017863975994,145.0065398427075,140.4194221347963,152.6544583849858,142.8067462811747,143.1051617994721,139.8225910982017,145.9017863975994,133.5558652139583,141.3146686896882,148.8859415805724,146.984563537337,135.4202816127099,147.0215251818208,131.2055027120638,135.6447738420394,146.0893169824451
2,166.679987744959,168.842819662008,163.0990015253914,172.9467136292023,159.6289002392754,153.9220437471428,163.695832561986,173.2451291474997,172.3868442370916,161.4193933490592,165.5232873162537,164.3665868875484,176.8261153670674,162.8005860070941,161.3824317045753,167.3877037150053,166.679987744959,161.6069239339049,154.1465359764723,170.8578050011213,162.837547651578,161.6069239339048,163.7327942064699,167.9845347515999,162.2407166149833,165.8586644790349,159.853392468605,170.2979356090106,161.6438855783887,158.3982765216023,161.0470545417941,163.7327942064699,166.1201183528483,166.7908726784107,162.5760937777645,165.1879101534724,167.9106114626321,163.695832561986,158.0259377143372,159.8903541130888,171.4915976821998,163.9942480802832,152.1685122818428,171.4915976821998,164.3296252430645,152.0576273483912,150.2671342386074,162.8745092960619,159.853392468605,159.0320692026808,165.4863256717698,160.8225623124646,168.8797813064917,166.4554955156295,156.832275641148,161.9053394522022,165.8956261235188,173.0575985626541,163.9942480802833,159.2195997875265,160.7856006679807,167.5752342998509,159.2565614320104,157.5030299667104,155.97399073074,172.1623520077621,159.0320692026808,172.4607675260594,156.832275641148,166.7908726784107,173.952845117546,172.3498825926077,159.5180153058237,160.7856006679807,162.5391321332806,162.0162243856538,172.9467136292025,163.3974170436887,162.8005860070941,162.5391321332806,155.3401980496615,166.7539110339268,152.6914200294697,164.6650024058457,172.0884287187944,164.6650024058457,158.9211842692291,167.2768187815536,169.7380662168998,167.8736498181482,160.4132618607157,157.4660683222265,152.3930045111723,161.6438855783887,165.2987950869242,176.2292843304728,161.1209778307619,162.5391321332806,159.5919385947915,167.6861192333026,162.0162243856538,162.2037549704994,158.0628993588211,150.0796036537616,169.4396506986026,166.0831567083644,169.9625584462294,163.7697558509537,161.1209778307619,165.8956261235188,164.068171369251,162.3146399039512,162.2037549704995,171.5655209711675,169.4026890541186,162.5021704887968,160.7856006679807,153.5497049398776,161.942301096686,166.679987744959,156.0479140197077,153.0267971922508
3,115.0910647240094,112.4053250593337,100.1702888091442,104.086652191493,103.1174823476333,106.4370146933876,102.5206513110387,104.3850677097903,91.47927713403845,107.5937151220929,96.02943319746583,96.55234094509262,90.65795386811436,103.4158978659306,98.08138018106303,95.95550990849802,97.74600301828184,108.2275078031714,112.7037405776309,104.6834832280876,99.53649612806566,104.3850677097903,104.9818987463849,95.0602633536061,96.62626423406039,104.0127289025252,110.5778703050659,97.44758749998454,105.2803142646823,117.1430117076066,118.4105970697636,107.3692228927633,102.5945746000065,106.1016375306064,105.2063909757144,99.01358838043888,105.5787297829795,94.50039396149538,109.7195853946579,109.9810392684713,94.4634323170115,106.4739763378714,104.0127289025252,89.98719954255193,101.1024970085199,120.7609595716581,118.7090125880609,104.3481060653064,109.3842082318767,101.6254047561468,92.67293920722767,108.4889616769848,98.34283405487645,96.88771810787381,99.64738106151731,101.0285737195522,101.0285737195522,95.0602633536061,102.2591974372253,105.2063909757144,103.1174823476333,108.5259233214687,94.4634323170115,90.62099222363037,98.93966509147106,113.8604410063363,103.4158978659306,106.1016375306064,95.65709439020071,106.1016375306064,91.18086161574115,111.5100785044417,106.698468567201,97.48454914446842,103.1914056366011,103.4158978659306,86.14475944917086,102.8560284738199,92.97135472552498,101.6254047561468,102.3331207261931,90.32257670533312,112.3683634148497,96.2908870712792,104.6095599391198,99.57345777254955,100.1333271646603,110.091924201923,98.64124957317375,109.4211698763606,112.3683634148497,106.698468567201,110.2794547867686,106.9968840854983,97.14917198168723,96.32784871576314,102.2222357927414,104.0127289025252,105.2433526201984,96.85075646338993,100.1333271646603,96.66322587854432,99.31200389873612,106.9968840854983,104.9079754574171,88.86746075833054,92.41148533341425,94.20197844319807,93.86660128041689,92.67293920722767,101.0655353640361,101.6254047561468,101.6623664006307,103.4158978659306,102.2961590817092,98.97662673595494,104.6465215836037,121.9915832893312,99.61041941703343,107.4061845372472,108.7873771952821,107.3322612482795
4,-68.20998679950293,-63.69679238055949,-47.32090051869167,-47.61931603698898,-52.05858716696463,-42.21087506315362,-57.43006649631613,-63.43533850674606,-54.44591131334306,-53.55066475845115,-55.07970399442155,-55.63957338653231,-54.51983460231085,-52.95383372185654,-52.95383372185657,-55.93798890482958,-50.26809405718083,-62.24167643355685,-54.78128847612427,-53.92300356571624,-65.18886997204601,-50.9388483827432,-54.78128847612425,-39.82355091677519,-52.99079536634048,-59.22055960609993,-67.27777860012714,-61.01105271588375,-57.16861262250268,-60.71263719758645,-62.83850747015146,-53.58762640293509,-49.67126302058622,-64.29362341715409,-54.44591131334306,-54.22141908401355,-64.03216954334067,-42.84466774423211,-64.62900057993528,-57.72848201461343,-54.14749579504576,-47.02248500039437,-55.63957338653228,-52.65541820355924,-54.14749579504576,-71.19414198247597,-54.48287295782697,-54.44591131334309,-58.32531305120801,-48.77601646569431,-50.56650957547814,-64.8904544537487,-60.11580616099184,-59.51897512439726,-51.83409493763514,-55.93798890482958,-50.86492509377544,-48.1791854290997,-58.36227469569189,-58.02689753291071,-54.44591131334306,-66.71790920801641,-44.29978369123475,-38.03305780699137,-50.86492509377544,-66.68094756353253,-59.81739064269453,-55.34115786823497,-48.1791854290997,-63.09996134396488,-56.53481994142419,-62.54009195185418,-62.20471478907297,-51.16334061207274,-50.90188673825929,-54.74432683164036,-47.32090051869167,-58.95910573228653,-48.47760094739701,-43.40453713634284,-52.99079536634042,-55.07970399442155,-60.71263719758645,-54.44591131334306,-65.78570100864061,-58.92214408780262,-55.34115786823497,-60.45118332377302,-59.22055960609993,-58.66069021398923,-66.97936308182983,-51.76017164866732,-61.01105271588375,-51.76017164866735,-55.04274234993767,-59.89131393166232,-55.34115786823497,-60.41422167928914,-58.92214408780262,-49.37284750228892,-57.1316509780188,-48.21614707358361,-49.07443198399162,-49.37284750228892,-68.76985619161366,-45.56736905339173,-52.09554881144854,-51.46175613037005,-44.59819920953205,-53.84908027674845,-61.30946823418105,-52.65541820355924,-58.66069021398923,-58.32531305120801,-64.62900057993534,-55.07970399442158,-58.32531305120801,-65.52424713482719,-54.18445743952969,-61.94326091525954,-55.34115786823497,-52.05858716696463
5,-146.0594754306154,-142.290958626202,-147.5515530221018,-147.2900991482884,-140.4265422274505,-150.9450086568239,-133.5260236621286,-139.5312956725585,-141.8816581744531,-135.6149322902097,-138.6730107621505,-138.3006719548854,-138.5990874731827,-140.6879961012639,-136.9194792968506,-138.9714262804478,-140.9864116195612,-133.5260236621286,-143.9705668025342,-142.4784892110477,-129.9450374425609,-149.3420461318857,-139.8666728353397,-155.1228259129861,-133.8983624693936,-136.5101788451016,-146.0594754306154,-138.8975029914801,-143.4476590549074,-144.8658133574261,-139.2698417987451,-143.14924353661,-145.8719448457697,-136.8825176523667,-142.4784892110477,-134.4212702170205,-135.9872710974748,-138.5990874731827,-136.2117633268043,-140.3895805829665,-142.1800736927504,-160.7187974716671,-138.6730107621505,-128.4529598510744,-141.3957120713102,-133.8244391804259,-143.1122818921262,-135.4274017053641,-145.4626443940207,-144.3059439653154,-137.7038409182908,-136.5471404895854,-136.5471404895854,-132.443246522391,-138.9344646359639,-146.3578909489127,-142.5524125000154,-145.4996060385046,-133.5260236621286,-138.5990874731827,-143.3737357659396,-132.6307771072367,-143.6721512842369,-141.9925431079047,-137.1070098816962,-140.3895805829666,-132.4062848779071,-136.2856866157721,-135.913347808507,-135.3534784163963,-135.1289861870667,-137.7038409182908,-133.5260236621286,-139.6052189615264,-144.044490091502,-138.934464635964,-143.3737357659396,-138.5990874731827,-138.3006719548854,-149.0436306135884,-142.5524125000155,-124.9458969204745,-145.1642288757234,-131.5479999674991,-137.4054253999935,-130.9511689309045,-127.5577132961825,-143.14924353661,-139.1959185097774,-145.4626443940207,-135.913347808507,-141.8816581744531,-135.3165167719124,-142.4784892110477,-128.7883370138555,-138.5990874731827,-149.3790077763696,-132.0339460706421,-140.7988810347156,-141.0603349085289,-141.6202043006397,-138.3745952438532,-150.9450086568239,-140.7619193902316,-124.5735581132095,-147.5515530221018,-132.929192625534,-133.6369085955802,-144.6043594836127,-141.0233732640451,-130.9511689309045,-134.1598163432071,-129.049790887669,-148.1853457031804,-132.1078693596098,-142.776904729345,-135.4274017053641,-143.4106974104235,-138.3745952438532,-131.8094538413125,-142.5154508555315,-144.0814517359859
6,-78.61756829542468,-95.62725283837098,-90.55418902731684,-95.62725283837101,-91.22494335287921,-85.18270969796536,-91.18798170839534,-84.28746314307345,-81.07881573077088,-96.03655329011997,-83.98904762477615,-83.16772435885201,-82.49697003328963,-92.3816437815845,-89.9573579907222,-85.51808686074655,-85.51808686074656,-91.44943558220872,-85.48112521626267,-93.53834421028988,-87.01016445223308,-80.7064769235058,-94.43359076518179,-77.72232174053276,-89.65894247242493,-91.82177438947383,-81.9740622856628,-82.2724778039601,-81.60172347839772,-83.16772435885201,-98.61140802134402,-92.34468213710063,-94.43359076518179,-87.30857997053039,-88.53920368820349,-94.43359076518179,-91.15102006391145,-87.8684493626411,-89.06211143583032,-98.08850027371722,-89.09907308031421,-77.42390622223546,-92.97847481817915,-91.52335887117653,-79.81123036861389,-87.30857997053033,-89.06211143583032,-92.34468213710063,-85.55504850523045,-82.5708933222574,-86.41333341563853,-81.07881573077088,-90.3296967979873,-89.9573579907222,-89.9573579907222,-90.29273515350343,-90.59115067180072,-90.6281123162846,-89.65894247242493,-85.21967134244926,-87.04712609671697,-85.77954073455997,-88.5022420437196,-87.8684493626411,-82.86930884055477,-82.2724778039601,-89.99431963520608,-90.59115067180072,-84.02600926925999,-93.01543646266303,-81.00489244180312,-101.0356938122064,-88.5022420437196,-87.57003384434377,-93.83675972858718,-79.88515365758167,-82.19855451499232,-87.30857997053039,-91.48639722669265,-87.64395713331157,-80.1096458869112,-86.37637177115455,-79.54977649480048,-87.57003384434381,-81.041854086287,-86.9732028077492,-98.64836966582794,-95.62725283837101,-77.19941399290593,-89.36052695412762,-89.69590411690882,-90.92652783458192,-76.90099847460857,-89.99431963520607,-97.79008475541987,-93.83675972858718,-85.25663298693313,-98.68533131031182,-89.36052695412759,-96.5594610377468,-84.36138643204121,-97.41774594815483,-80.7064769235058,-93.27689033647646,-95.70117612733878,-83.69063210647884,-96.22408387496559,-92.94151317369527,-85.25663298693313,-87.34554161501427,-88.46528039923571,-96.59642268223068,-98.34995414753058,-84.95821746863585,-94.73200628347907,-72.35084241118129,-91.44943558220875,-86.37637177115458,-90.55418902731684,-86.97320280774919,-84.06297091374392,-85.48112521626267
7,-38.07001945147528,-39.82355091677519,-37.47318841488067,-37.13781125209945,-39.22671988018058,-50.56650957547814,-47.02248500039437,-52.05858716696463,-36.54098021550485,-49.07443198399162,-41.61404402655901,-44.33674533571863,-51.20030225655665,-40.75575911615098,-40.4203819533698,-42.50929058145093,-44.03832981742133,-39.56209704296174,-50.00664018336738,-39.56209704296174,-50.90188673825932,-43.40453713634284,-40.7187974716671,-50.2680940571808,-41.61404402655901,-40.15892807955638,-36.87635737828603,-55.37811951271888,-41.61404402655901,-44.63516085401594,-38.62988884358597,-38.03305780699137,-38.33147332528867,-44.59819920953205,-47.02248500039437,-40.7187974716671,-43.40453713634284,-38.96526600636719,-44.63516085401596,-41.6510056710429,-39.5620970429618,-34.15365606912641,-43.40453713634284,-42.2478367076375,-47.8807699108024,-34.75048710572102,-46.68710783761318,-42.21087506315362,-50.60347121996202,-46.38869231931588,-35.68269530509681,-47.5823543925051,-36.83939573380215,-44.00136817293745,-44.89661472782936,-34.19061771361032,-43.40453713634284,-40.7187974716671,-38.66685048806988,-45.82882292720515,-41.6510056710429,-47.91773155528625,-41.9494211893402,-48.1791854290997,-59.25752125058384,-41.9494211893402,-44.89661472782936,-48.1791854290997,-55.97495054931349,-39.52513539847789,-53.84908027674845,-34.7874487502049,-37.77160393317794,-41.91245954485632,-38.33147332528867,-47.28393887420779,-44.0383298174213,-38.62988884358595,-37.47318841488064,-49.4098091467728,-59.51897512439723,-48.1791854290997,-45.53040740890785,-52.95383372185657,-48.51456259188089,-47.8807699108024,-41.6510056710429,-33.5568250325318,-47.61931603698898,-45.53040740890788,-36.87635737828603,-47.61931603698898,-56.5717815859081,-42.84466774423211,-44.29978369123475,-33.85524055082911,-34.15365606912641,-32.10170908552917,-49.07443198399162,-42.5092905814509,-36.24256469720754,-35.64573366061293,-42.21087506315362,-41.91245954485632,-43.73991429912402,-38.03305780699137,-39.5620970429618,-43.10612161804553,-45.79186128272127,-40.12196643507249,-45.79186128272127,-35.64573366061296,-28.48376122147764,-35.34731814231563,-47.28393887420779,-57.16861262250268,-44.00136817293745,-39.82355091677519,-43.10612161804553,-49.9696785388835,-38.33147332528867,-53.25224924015387
8,63.76359557687312,90.88244609744385,72.71606112579224,80.13948743874096,70.29177533492992,75.36483914598409,78.4229176179249,83.42205814001125,57.49686969262973,81.07169563811675,69.39652878003801,73.94668484346533,74.80496975387337,68.57520551411386,69.99335981663262,63.1298028957946,73.34985380687073,69.43349042452184,81.96694219300861,75.70021630876522,80.17644908322484,65.81554256047036,77.15533225576792,74.17117707279488,70.29177533492989,76.93084002643837,71.85777621538421,85.58489005706019,72.67909948130833,80.21341072770872,77.15533225576786,75.36483914598409,67.60603567025419,74.46959259109218,75.99863182706258,76.26008570087595,84.31730469490321,64.36042661346772,81.96694219300861,80.81024176430333,70.36569862389769,68.5012822251461,77.75216329236252,64.99421929454621,76.85691673747056,69.43349042452184,78.05057881065977,69.99335981663259,81.40707280089794,69.69494429833532,58.42907789200552,81.37011115641405,68.83665938792728,76.26008570087595,73.87276155449754,77.22925554473568,72.97751499960566,72.41764560749493,67.94141283303537,76.63242450814113,75.14034691665455,80.77328011981945,72.71606112579221,72.08226844471375,84.39122798387098,66.44933524154885,81.03473399363287,82.52681158511939,77.82608658133023,83.16060426619788,79.54265640214635,74.54351588005994,72.15619173368145,79.54265640214635,74.46959259109215,75.36483914598409,63.46518005857587,71.22398353430572,73.34985380687073,81.10865728260063,90.88244609744385,75.06642362768679,80.47486460152209,77.45374777406522,75.14034691665455,70.29177533492992,78.42291761792484,72.97751499960566,61.07785591219738,79.87803356492753,76.03559347154641,79.91499520941142,77.82608658133029,71.52239905260299,72.67909948130836,75.66325466428137,78.38595597344101,70.06728310560038,87.5998753961735,81.33314951193017,60.44406323111889,69.39652878003801,76.26008570087595,81.33314951193017,81.70548831919524,60.14564771282159,66.44933524154879,68.20286670684879,73.61130768068415,75.9616701825787,74.76800810938946,60.18260935730547,67.0461662781434,70.29177533492992,81.03473399363281,78.98278701003557,79.54265640214635,72.97751499960566,71.78385292641644,73.87276155449754,69.39652878003801,86.10779780468698
9,141.6130842079855,133.0329574663315,142.2099152445801,143.7019928360667,144.7081243244103,149.4458109726831,134.1526962505529,152.0576273483912,150.0056803647939,143.1790850884398,150.6025114013885,138.9643061877937,139.8225910982017,149.6703032020127,133.6297885029261,154.8542519465185,139.225760061607,130.2732945126879,144.0004083543639,137.136851433526,134.1896578950368,150.2671342386074,141.6500458524694,142.6192156963291,136.5400203969314,142.8437079256586,148.2151872550101,135.9801510048206,140.7178376530936,132.9959958218476,148.4766411288235,143.1421234439559,151.4977579562805,135.1588277388964,146.1632402714129,141.9114997262828,126.9907238114176,146.3877325007423,142.2099152445801,140.1579682609829,142.2099152445801,134.4511117688502,143.2160467329237,144.9326165537398,140.1949299054668,135.9431893603368,147.2829790556343,145.2679937165209,145.5294475903344,148.5875260622752,152.0576273483911,142.2838385335479,149.7442264909805,139.5980988688722,148.4766411288235,137.7336824701206,141.7239691414371,143.1790850884398,139.5241755799044,138.9273445433098,137.4722285963071,133.5558652139583,151.4977579562805,157.5030299667104,139.8595527426855,139.0012678322776,142.9176312146263,136.9493208486803,148.1782256105262,139.0012678322776,136.0171126493045,141.6130842079855,129.0796324394987,132.4361264297369,150.2671342386074,134.2635811840046,149.0734721654181,135.9431893603368,135.6447738420394,137.7706441146045,132.9590341773637,137.4722285963071,135.6817354865233,138.7028523139802,145.1940704275531,139.2996833505748,136.241604878634,145.4924859458505,151.236304082467,148.4766411288235,134.4511117688502,144.3357855171452,135.6817354865233,146.4246941452262,139.9334760316533,149.3718876837154,135.4202816127099,137.1738130780099,138.7028523139802,138.1429829218695,146.7970329524913,144.2988238726613,144.6711626799263,139.0382294767614,136.5769820414152,151.7592118300938,150.5655497569046,146.1632402714129,153.325212710548,139.9334760316533,138.404436795683,155.7125368569266,126.393892774823,143.2160467329237,144.6342010354424,145.4924859458505,139.2996833505748,152.3560428666884,145.4924859458505,150.2671342386074,140.5303070682479,142.3208001780317
10,169.4396506986026,165.2248717979564,166.4924571601134,151.2732657269509,166.0831567083644,171.1931821639024,173.9158834730621,158.7336536843835,166.7169493894429,163.9942480802832,156.0109523752238,167.8736498181482,179.6227399651947,164.9264562796591,-176.8701971042054,161.0100928973102,178.9889472841162,179.5857783207108,161.7178088673566,177.832246855411,173.8789218285782,173.952845117546,168.5444041437106,166.679987744959,171.5655209711675,157.1306911594453,152.0945889928751,173.8789218285782,161.7178088673566,170.559389482824,170.3718588979783,162.5760937777645,171.2301438083864,172.3498825926077,160.1148463424183,162.0162243856538,176.6385847822218,161.7178088673566,160.1887696313861,165.4863256717698,169.1412351803052,164.4035485320322,172.6482981109051,163.9942480802832,162.5391321332806,168.2459886254132,162.6130554222484,164.9264562796591,172.0884287187944,163.3974170436887,171.2301438083864,163.3974170436887,154.4449514947696,165.2248717979563,162.0162243856538,161.0470545417942,163.0990015253914,167.5752342998509,170.6333127717917,169.1412351803052,166.9784032632563,176.0047921011432,156.8692372856319,150.9009269196858,168.5074424992267,171.4546360377159,162.8005860070941,163.3974170436886,156.8692372856319,159.2195997875264,178.9519856396323,175.7063765828459,175.1095455462513,161.6438855783887,161.4193933490592,170.5593894828239,169.1412351803052,173.0206369181701,173.6174679547647,166.7169493894429,169.1781968247891,162.2776782594673,165.821702834551,164.6280407613617,166.4554955156295,167.3137804260375,166.4185338711456,162.0162243856538,163.9942480802833,161.3824317045753,168.5444041437106,165.2248717979564,177.1614925298485,167.9106114626321,172.3498825926077,156.3463295380051,152.6544583849858,175.9678304566593,164.6280407613618,173.543544665797,164.8894946351752,170.9686899345729,156.2724062490373,166.3815722266617,167.8736498181482,170.9686899345729,165.5602489607376,166.4185338711455,158.9211842692291,167.5752342998509,176.2662459749566,163.695832561986,178.9889472841163,158.6227687509318,169.7380662168998,151.236304082467,167.0153649077401,159.6289002392754,172.4607675260594,156.6447450563023,166.0831567083644,166.0831567083644
11,108.5259233214687,95.35867887190341,108.1905461586875,112.0699478965524,101.0655353640361,94.7618478353088,99.87187329084685,89.98719954255193,102.2961590817092,105.5787297829795,100.7301582012549,105.3172759091661,90.88244609744385,104.3850677097903,94.7618478353088,95.09722499808998,95.9924715529819,99.27504225425224,103.4158978659306,91.18086161574115,99.01358838043888,83.72047365830861,107.2952996037956,103.1544439921172,104.3111444208225,111.2855862751122,105.8771453012768,96.02943319746578,110.5778703050659,102.6315362444903,97.44758749998454,102.5206513110387,97.44758749998454,96.5893025895765,106.7723918561687,104.3111444208225,92.97135472552498,101.0285737195522,101.3639508823334,111.8824173117067,99.27504225425224,114.4572720429309,90.32257670533312,109.196677647031,105.2063909757144,104.944937101901,101.6254047561468,99.53649612806566,87.97221420343857,93.64210905108735,95.9924715529819,96.02943319746578,105.2803142646822,109.682623750174,96.55234094509262,95.43260216087123,103.7512750287118,100.8040814902226,99.87187329084685,104.6465215836037,108.0030155738418,91.21782326022503,93.34369353279004,113.562025488039,102.8929901183038,101.4009125268173,95.9924715529819,105.2433526201983,107.6676384110607,101.6993280451146,96.85075646338993,82.26535771130597,100.4687043274415,110.8762858233632,102.2222357927414,99.87187329084685,96.5893025895765,105.5417681384956,107.0338457299821,101.4009125268172,104.6095599391198,107.5937151220929,107.9660539293579,112.666778933147,90.32257670533312,106.1016375306064,101.4009125268173,99.83491164636297,104.086652191493,95.09722499808998,103.7512750287118,110.3533780757364,93.34369353279004,93.6421090510874,99.61041941703343,90.28561506084924,114.8296108501959,100.2072504536281,98.93966509147106,90.32257670533312,109.1597160025472,93.56818576211958,108.4889616769848,98.37979569936033,108.3014310921391,96.25392542679532,98.37979569936033,112.666778933147,96.62626423406044,105.8771453012768,95.65709439020071,102.2961590817092,104.6465215836037,100.7671198457388,97.14917198168723,111.2116629861445,103.1174823476333,104.9079754574171,92.37452368893037,107.8921306403902,101.4009125268173,95.95550990849802
12,-57.1316509780188,-52.95383372185654,-58.92214408780262,-67.27777860012714,-61.64484539696224,-59.81739064269453,-52.65541820355924,-55.04274234993767,-63.43533850674606,-64.96437774271648,-44.89661472782936,-60.45118332377302,-54.14749579504578,-57.72848201461341,-59.51897512439723,-47.61931603698898,-59.22055960609993,-45.79186128272127,-62.20471478907297,-44.00136817293745,-48.21614707358361,-51.76017164866735,-66.97936308182983,-59.55593676888114,-62.20471478907297,-61.68180704144612,-58.36227469569189,-52.09554881144851,-61.90629927077566,-58.99606737677044,-68.17302515501905,-63.99520789885679,-58.02689753291071,-49.1113936284755,-57.76544365909731,-52.35700268526196,-50.26809405718083,-51.46175613037002,-49.07443198399162,-65.85962429760838,-56.53481994142419,-63.99520789885679,-56.5717815859081,-63.43533850674606,-52.35700268526193,-60.11580616099184,-63.69679238055949,-54.74432683164036,-51.79713329315115,-48.55152423636477,-50.56650957547814,-62.87546911463534,-50.90188673825932,-63.99520789885679,-52.95383372185657,-41.31562850826171,-53.88604192123236,-61.34642987866494,-54.44591131334309,-56.53481994142422,-66.15803981590574,-54.74432683164036,-50.60347121996199,-62.20471478907297,-58.95910573228645,-52.39396432974584,-55.37811951271888,-59.25752125058384,-57.72848201461341,-62.27863807804076,-55.63957338653231,-49.6712630205862,-52.05858716696463,-58.32531305120801,-64.8904544537487,-54.18445743952967,-45.49344576442397,-58.32531305120801,-69.06827170991096,-58.36227469569189,-60.71263719758645,-52.05858716696466,-67.91157128120562,-69.06827170991096,-43.70295265464014,-58.02689753291071,-55.97495054931346,-55.63957338653228,-50.30505570166471,-56.53481994142419,-56.23640442312688,-67.91157128120562,-52.09554881144851,-48.51456259188086,-47.65627768147286,-41.31562850826171,-58.99606737677038,-59.25752125058381,-57.72848201461343,-57.16861262250271,-58.3992363401758,-49.9696785388835,-55.63957338653228,-58.95910573228653,-62.27863807804073,-60.41422167928914,-55.63957338653228,-61.30946823418105,-52.39396432974584,-60.18972944995963,-47.5823543925051,-58.66069021398923,-59.22055960609993,-46.42565396379976,-55.93798890482961,-52.65541820355924,-55.93798890482958,-69.66510274650557,-53.55066475845115,-52.95383372185654,-60.48814496825693,-57.72848201461341
13,-142.5893741444994,-139.1959185097774,-143.1862051810939,-124.312104239396,-139.7927495463719,-144.2689823208315,-140.202049998121,-131.212622804718,-129.7205452132314,-132.3323615889393,-161.9124595448563,-140.4635038719343,-142.2539969817182,-143.1862051810939,-131.1386995157501,-140.9864116195612,-147.3640224372563,-148.2592689921481,-126.437974511961,-142.2539969817182,-141.9555814634208,-141.0603349085289,-143.6721512842369,-139.1959185097774,-134.4212702170205,-143.4106974104235,-135.0920245425829,-148.8191383842588,-141.3217887823423,-138.039218081072,-132.6677387517205,-130.5418684791555,-146.0594754306154,-143.3737357659396,-143.4106974104235,-142.8508280183128,-146.3948525933965,-147.0656069189589,-144.0814517359859,-137.4423870444774,-134.2337396321749,-139.2698417987451,-136.2117633268043,-141.0603349085289,-145.4626443940207,-139.9036344798236,-128.1915059772609,-139.7927495463719,-140.165088353637,-144.5673978391288,-147.3640224372563,-131.1386995157501,-142.8138663738289,-139.4943340280747,-139.5312956725585,-142.8877896627966,-139.792749546372,-132.9661542700179,-141.0972965530128,-148.2592689921481,-134.1598163432071,-140.202049998121,-137.7777642072586,-146.9547219855072,-138.0761797255559,-140.1281267091532,-144.5673978391288,-137.1070098816962,-136.0242327419587,-135.6149322902097,-148.7452150952911,-133.0400775589857,-141.0972965530128,-146.0594754306153,-132.9661542700178,-141.8816581744531,-150.9450086568239,-141.3957120713102,-136.9194792968506,-132.1078693596098,-138.3376335993693,-142.776904729345,-134.4951935059883,-140.0911650646692,-136.6210637785533,-132.6307771072367,-141.3587504268262,-144.6043594836127,-144.90277500191,-136.6210637785533,-144.0814517359859,-138.0761797255559,-138.3745952438532,-141.6571659451236,-155.3103564978317,-144.6413211280966,-138.0022564365881,-138.3745952438532,-136.2117633268043,-127.5577132961825,-145.4626443940207,-144.0075284470181,-135.6149322902097,-136.8085943633989,-149.6774232946669,-137.1809331706639,-141.0972965530128,-151.4309547599668,-146.6932681116938,-143.0753202476423,-155.6087720161291,-143.4106974104235,-141.9925431079047,-140.9864116195612,-144.5673978391288,-145.2751138091751,-152.624616833156,-131.8094538413125,-143.4106974104235,-148.4837612214776,-130.5418684791555,-130.5418684791555
14,-92.34468213710063,-81.041854086287,-82.49697003328963,-90.9265278345819,-84.58587866137076,-67.01632472631371,-94.73200628347909,-87.01016445223307,-95.03042180177637,-88.16686488093841,-72.38780405566519,-97.71616146645211,-91.78481274498994,-81.60172347839772,-94.47055240966569,-88.76369591753298,-86.07795625285728,-86.97320280774919,-96.85787655604408,-97.75312311093602,-93.83675972858718,-82.53393167777351,-81.9740622856628,-90.88956619009804,-96.03655329011997,-84.28746314307345,-91.15102006391145,-86.67478728945188,-87.04712609671697,-89.36052695412759,-88.24078816990617,-89.47141188757928,-84.95821746863584,-90.25577350901953,-76.23024414904624,-91.18798170839533,-87.04712609671697,-81.30330796010041,-81.00489244180311,-85.18270969796536,-98.01457698474941,-80.14660753139508,-84.88429417966806,-79.81123036861389,-88.24078816990618,-88.16686488093841,-97.49166923712259,-83.76455539544662,-87.8684493626411,-80.1096458869112,-90.85260454561414,-87.27161832604649,-87.8684493626411,-86.15187954182505,-87.94237265160886,-96.22408387496561,-87.01016445223303,-89.65894247242493,-89.95735799072223,-92.04626661880336,-92.34468213710063,-79.81123036861389,-94.43359076518179,-90.62811231628461,-90.55418902731681,-93.23992869199257,-69.66510274650557,-87.30857997053039,-93.83675972858718,-84.28746314307345,-83.13076271436813,-84.28746314307345,-94.43359076518179,-78.35611442161127,-91.52335887117651,-88.46528039923571,-82.49697003328963,-92.64309765539797,-91.74785110050605,-85.77954073455997,-80.48198469417626,-98.98374682860913,-87.5700338443438,-87.64395713331157,-99.50665457623593,-101.0726554566903,-81.00489244180311,-78.98990710268974,-95.62725283837101,-80.7064769235058,-79.51281485031659,-87.5700338443438,-95.62725283837101,-86.37637177115458,-84.88429417966805,-89.99431963520611,-88.16686488093841,-93.23992869199257,-82.23551615947622,-95.06738344626029,-85.77954073455997,-87.04712609671697,-93.61226749925765,-88.5022420437196,-82.79538555158693,-81.93710064117892,-89.95735799072223,-81.67564676736549,-78.31915277712737,-93.83675972858715,-78.69149158439245,-85.48112521626267,-85.18270969796536,-89.65894247242493,-78.98990710268976,-84.88429417966806,-85.55504850523045,-82.83234719607081,-93.01543646266303,-87.94237265160888,-91.44943558220875,-83.72759375096274
15,-43.10612161804553,-45.53040740890785,-49.07443198399162,-43.40453713634284,-42.24783670763748,-55.07970399442158,-34.15365606912641,-40.4203819533698,-38.92830436188328,-36.83939573380215,-41.05417463444829,-29.97583881296416,-42.21087506315362,-47.28393887420779,-38.07001945147525,-46.42565396379973,-37.73464228869406,-42.50929058145093,-41.01721298996441,-41.01721298996441,-41.61404402655901,-42.21087506315362,-41.05417463444829,-31.76633192274798,-33.2584095142345,-33.5568250325318,-43.70295265464014,-35.34731814231563,-48.1791854290997,-41.61404402655901,-49.67126302058622,-41.31562850826171,-37.47318841488064,-40.1589280795564,-51.76017164866735,-41.31562850826171,-31.76633192274798,-41.91245954485632,-58.32531305120801,-54.44591131334309,-38.33147332528867,-58.32531305120801,-40.75575911615101,-43.70295265464014,-37.17477289658333,-32.66157847763989,-41.91245954485632,-38.96526600636716,-41.91245954485632,-39.82355091677519,-41.61404402655901,-43.44149878082669,-41.31562850826171,-41.35259015274559,-39.82355091677519,-41.31562850826171,-46.42565396379976,-44.00136817293745,-37.13781125209945,-25.7980215568019,-37.43622677039676,-52.95383372185657,-39.82355091677519,-27.92389182936694,-37.73464228869406,-44.00136817293745,-52.99079536634042,-42.24783670763753,-35.34731814231563,-38.92830436188328,-37.47318841488064,-49.07443198399162,-31.76633192274798,-58.36227469569189,-40.4203819533698,-29.71438493915076,-42.21087506315362,-39.82355091677519,-34.75048710572102,-52.95383372185657,-49.07443198399162,-30.90804701233998,-41.01721298996441,-32.66157847763989,-36.54098021550485,-39.22671988018058,-42.21087506315362,-45.79186128272127,-33.85524055082911,-49.37284750228892,-52.95383372185657,-40.4203819533698,-32.36316295934259,-37.43622677039676,-44.33674533571866,-42.21087506315362,-46.72406948209704,-40.7187974716671,-47.02248500039437,-43.73991429912402,-48.51456259188092,-35.34731814231563,-43.44149878082672,-38.66685048806988,-41.31562850826171,-46.68710783761318,-34.45207158742372,-41.6510056710429,-46.09027680101858,-33.2584095142345,-40.4203819533698,-41.01721298996441,-39.82355091677519,-41.94942118934023,-50.00664018336741,-47.5823543925051,-33.85524055082911,-45.19503024612666,-32.06474744104528,-37.73464228869406,-37.17477289658336,-49.11139362847547
16,75.36483914598406,70.03032146111647,61.0408942677135,72.97751499960566,75.99863182706258,76.59546286365719,72.67909948130836,69.39652878003801,75.66325466428137,64.32346496898384,73.61130768068415,75.06642362768676,76.85691673747056,69.99335981663259,67.08312792262734,75.40180079046797,75.06642362768676,75.66325466428137,68.7996977434434,81.63156503022742,77.75216329236252,78.34899432895713,80.81024176430333,74.20813871727876,75.10338527217067,62.83138737749729,77.75216329236252,73.87276155449757,85.84634393087362,78.94582536555174,77.4907094185491,77.1922939002518,73.94668484346533,74.80496975387331,75.36483914598409,76.85691673747061,61.97310246708929,75.96167018257867,79.54265640214635,83.42205814001125,73.57434603620024,81.33314951193017,69.7319059428192,67.90445118855149,73.05143828857342,66.11395807876767,78.34899432895713,71.26094517878957,70.59019085322723,67.30762015195688,85.80938228638968,75.99863182706252,70.59019085322723,78.12450209962753,72.08226844471375,86.70462884128159,78.7213331362222,77.75216329236252,73.27593051790294,60.14564771282156,72.97751499960566,78.05057881065977,86.10779780468698,70.36569862389769,74.46959259109218,84.31730469490321,70.92556801600836,72.75302277027612,69.69494429833529,73.27593051790296,71.2609451787896,67.30762015195685,69.69494429833529,85.8833055753575,72.11923008919763,64.65884213176497,71.78385292641642,76.55850121917331,75.06642362768679,83.123642621714,74.80496975387337,74.24510036176264,75.36483914598409,75.40180079046792,70.29177533492989,79.28120252833287,62.23455634090269,71.78385292641644,74.76800810938948,74.76800810938946,80.4379029570382,65.51712704217306,69.39652878003801,62.23455634090271,81.6685266747113,77.45374777406516,78.68437149173832,80.13948743874096,66.44933524154882,82.60073487408715,81.370111156414,70.92556801600841,75.73717795324913,74.84193139835719,70.59019085322723,75.9616701825787,75.36483914598409,72.75302277027612,72.97751499960566,74.46959259109218,69.43349042452189,81.92998054852472,72.97751499960563,73.31289216238679,73.94668484346531,83.123642621714,72.1192300891976,66.71078911536227,78.68437149173826,70.0303214611165,73.90972319898145,76.63242450814101
17,144.372747161629,144.9326165537398,155.7494985014105,133.9651656657073,144.2988238726613,140.1579682609829,147.9537333811967,138.7398139584641,140.7178376530936,138.3305135067152,140.7917609420614,141.9114997262828,145.9017863975994,147.3199407001182,148.1782256105262,151.7592118300938,146.1632402714129,143.1790850884398,143.8128777695183,130.0857639278423,141.0532148158748,136.0540742937884,134.4880734133341,137.4352669518232,133.9282040212233,150.863965275202,142.5083307628774,144.2988238726612,145.5664092348183,131.1685410675799,140.7917609420614,130.9440488382503,142.246876889064,151.1623807934992,142.8067462811747,139.0382294767614,158.0998610033049,138.4413984401668,138.1060212773857,133.8542807322556,150.9378885641697,149.7811881354644,143.4035773177693,149.6703032020127,144.6342010354424,147.0584868263047,136.9493208486803,135.9801510048206,147.8798100922289,143.1051617994721,133.0329574663315,136.241604878634,144.2988238726612,133.2944113401448,145.3049553610048,135.4202816127099,133.5558652139583,130.2732945126879,142.8806695701425,148.8489799360885,145.1940704275531,137.509190240791,133.2944113401448,147.0215251818208,137.7336824701206,138.9273445433098,149.3718876837154,135.3463583237422,142.246876889064,138.3305135067152,140.121006616499,154.22045926544,141.6870074969532,145.4924859458505,145.8648247531155,144.5972393909585,142.5822540518452,143.4775006067371,142.2838385335479,136.241604878634,136.0171126493045,141.0532148158748,141.9484613707667,138.0690596329017,149.7442264909805,144.3357855171452,149.110433809902,148.5875260622752,138.9273445433098,138.404436795683,142.5822540518452,152.0576273483911,141.6130842079855,149.7072648464966,140.121006616499,142.6192156963291,144.2988238726613,140.7178376530936,148.8120182916047,125.4986462199311,140.121006616499,148.8489799360885,139.5611372243883,138.3305135067152,153.848120458175,141.7239691414371,140.1949299054668,142.5452924073613,144.8956549092559,145.4924859458505,147.6183562184154,129.0796324394987,146.7600713080075,145.7909014641477,146.4246941452262,140.8287225865453,137.1738130780099,143.2160467329237,131.8392953931423,149.4458109726831,133.5558652139583,136.8384359152286
18,167.3137804260375,161.942301096686,169.6641429279321,173.543544665797,155.7125368569266,158.6597303954157,158.062899358821,173.8419601840943,165.2987950869242,173.952845117546,162.5021704887968,166.7908726784107,160.7116773790129,161.6808472228727,164.3296252430645,159.2935230764942,160.7486390234968,160.7486390234968,163.9942480802832,173.8419601840943,157.5030299667104,149.96871872031,165.1879101534725,157.2046144484131,167.2768187815536,156.0479140197077,164.4035485320322,156.9431605745997,152.6544583849857,170.073443379681,169.3657274096347,174.4387912206889,161.3085084156075,157.2046144484131,161.4193933490592,158.9211842692291,152.952873903283,164.5910791168778,178.0567390847405,171.8639364894649,162.2407166149833,157.4291066777426,165.2618334424403,159.6289002392754,160.1518079869022,162.2407166149834,175.6324532938781,165.821702834551,162.0162243856538,157.5399916111943,164.6280407613617,167.6861192333025,165.0003795686268,169.9995200907132,157.1306911594453,170.8947666456052,171.826974844981,173.6544295992486,164.0312097247671,169.4026890541187,165.2987950869241,171.4915976821998,162.5760937777645,157.7644838405238,161.7178088673566,162.9114709405458,156.6077834118184,176.3032076194405,172.1253903632783,170.9686899345729,169.1412351803052,150.3040958830912,158.0628993588211,161.3454700600914,162.5021704887968,160.8225623124646,153.8850821026589,168.2090269809295,160.4502235051996,165.0003795686268,172.3498825926077,162.800586007094,157.2046144484131,157.1676528039292,154.7803286575507,163.4343786881726,165.2618334424402,162.2037549704995,161.1209778307619,164.0312097247671,163.4343786881726,153.9590053916266,165.8956261235188,162.2776782594673,169.1781968247891,161.6069239339049,169.7750278613837,163.8067174954376,161.942301096686,179.2873628024136,170.3718588979783,149.0734721654181,173.2820907919836,170.0364817351971,157.8384071294915,159.5180153058237,159.5549769503076,162.2037549704995,155.7494985014105,156.9431605745997,162.5391321332806,166.1940416418161,154.1834976209561,160.5241467941673,168.1720653364455,157.7275221960399,168.2090269809294,171.1562205194185,163.0990015253914,158.3243532326345,170.3718588979783,162.8745092960619
19,100.7301582012549,106.4739763378715,92.97135472552498,103.7512750287118,108.2275078031713,112.7407022221148,97.14917198168723,91.51623877852234,99.83491164636297,101.9238202744441,107.9660539293579,95.0602633536061,107.0338457299821,107.8921306403902,96.32784871576308,106.1385991750902,94.4634323170115,99.23808060976836,104.6095599391198,97.48454914446842,104.9079754574171,122.2530371631447,97.5215107889523,106.4370146933876,93.04527801449274,110.2794547867686,107.2952996037956,102.2222357927414,107.3692228927633,103.7143133842279,102.2961590817092,104.086652191493,110.091924201923,94.20197844319813,110.2794547867686,106.1385991750902,88.56904524003318,102.2222357927414,90.28561506084924,106.9968840854983,101.0285737195522,103.1544439921172,103.1544439921172,103.7143133842279,92.74686249619543,92.97135472552498,101.6993280451146,105.8771453012768,105.5048064940117,113.8604410063363,100.1333271646603,112.666778933147,103.4158978659306,102.2961590817092,115.1280263684932,92.97135472552498,103.1544439921172,103.4158978659306,101.3269892378495,90.88244609744385,97.74600301828184,105.803222012309,110.8762858233632,97.81992630724966,115.0541030795255,95.95550990849802,108.5259233214687,95.99247155298195,93.26977024382228,96.85075646338993,91.51623877852239,118.3366737807958,101.3269892378495,107.9660539293579,103.1914056366011,98.34283405487645,120.4255824088769,90.58403057914654,108.4889616769848,96.55234094509262,98.11834182554691,99.34896554322,101.9238202744441,108.5628849659525,102.2222357927414,94.83577112427656,100.1333271646603,101.4009125268173,104.0127289025252,109.3842082318767,96.85075646338993,113.2636099697417,99.83491164636297,106.698468567201,100.7301582012549,99.87187329084685,96.85075646338993,90.28561506084924,111.5470401489256,101.0655353640361,93.26977024382228,112.7407022221148,101.6993280451146,105.8401836567929,93.86660128041689,108.824338839766,104.6095599391198,102.333120726193,110.8762858233632,98.64124957317375,87.67379868514126,106.698468567201,101.3269892378495,105.803222012309,102.0347052078957,110.5778703050659,106.7723918561687,104.6465215836037,108.8613004842499,100.5056659719253,99.23808060976836,107.6306767665768
20,-54.74432683164039,-58.6606902139892,-51.76017164866732,-57.76544365909731,-58.62372856950535,-61.94326091525954,-49.37284750228892,-47.02248500039437,-49.96967853888353,-58.02689753291071,-48.81297811017819,-46.68710783761318,-57.16861262250271,-55.341157868235,-47.5823543925051,-62.50313030737027,-41.01721298996441,-52.05858716696466,-51.16334061207274,-49.1113936284755,-39.52513539847789,-52.09554881144854,-50.60347121996202,-49.67126302058622,-43.73991429912402,-62.20471478907297,-65.18886997204601,-52.65541820355926,-54.48287295782697,-56.53481994142419,-52.09554881144854,-51.49871777485393,-60.15276780547578,-51.76017164866732,-65.48728549034331,-47.02248500039437,-41.05417463444826,-55.34115786823497,-40.4203819533698,-60.41422167928914,-56.23640442312691,-49.1113936284755,-53.84908027674848,-55.63957338653228,-35.08586426850223,-49.07443198399162,-64.96437774271648,-49.11139362847547,-62.80154582566757,-51.46175613037005,-44.29978369123475,-61.90629927077566,-55.63957338653231,-54.78128847612425,-58.69765185847311,-49.07443198399162,-45.79186128272127,-58.32531305120801,-55.63957338653231,-48.77601646569431,-55.93798890482958,-59.22055960609995,-59.22055960609993,-51.20030225655665,-73.54450448437052,-55.341157868235,-52.35700268526196,-55.04274234993767,-49.07443198399162,-50.86492509377544,-47.5823543925051,-59.81739064269456,-48.77601646569431,-64.33058506163798,-50.60347121996202,-46.68710783761318,-60.71263719758645,-50.26809405718083,-65.18886997204601,-47.8807699108024,-51.53567941933781,-44.93357637231321,-51.16334061207274,-52.69237984804312,-46.38869231931588,-52.69237984804312,-52.05858716696466,-51.53567941933781,-51.16334061207274,-53.55066475845115,-54.74432683164039,-46.09027680101858,-48.1791854290997,-57.72848201461341,-54.14749579504578,-56.8701971042054,-73.84292000266781,-41.31562850826171,-63.43533850674606,-59.51897512439723,-46.38869231931588,-54.22141908401355,-64.62900057993528,-60.11580616099184,-44.29978369123475,-57.46702814079998,-47.5823543925051,-50.90188673825929,-52.65541820355926,-47.28393887420779,-37.17477289658336,-48.1791854290997,-51.76017164866735,-54.44591131334306,-59.55593676888117,-61.60788375247836,-61.64484539696224,-58.6606902139892,-47.91773155528628,-52.13251045593242,-54.14749579504576,-53.25224924015387
21,-142.4784892110477,-148.8191383842588,-146.6563064672099,-140.6879961012638,-137.8147258517425,-138.0761797255559,-146.0594754306154,-139.792749546372,-142.2170353372343,-136.8825176523667,-150.8710853678561,-141.9186198189369,-149.9388771684803,-150.5357082050749,-138.411556888337,-143.1862051810939,-144.8658133574261,-139.1959185097773,-144.2689823208315,-145.1642288757234,-149.640461650183,-149.640461650183,-137.1439715261801,-143.1862051810939,-139.8297111908558,-128.4899214955583,-141.3217887823424,-137.7408025627747,-139.5312956725585,-133.8614008249098,-144.0075284470181,-148.7821767397749,-143.4476590549073,-134.2337396321749,-135.6518939346936,-144.2689823208315,-139.2328801542612,-138.0022564365881,-147.2531375038045,-137.4423870444774,-144.5673978391288,-145.761059912318,-143.1862051810939,-135.6518939346936,-159.5620970429618,-137.1070098816962,-133.8244391804259,-147.9238918293669,-135.3534784163963,-147.6254763110696,-148.1483840586965,-144.6413211280966,-147.3270607927724,-149.7143849391508,-148.4467995769938,-150.8341237233722,-148.5576845104455,-133.2645697883152,-135.6149322902097,-138.5990874731827,-136.5471404895856,-141.2848271378585,-138.89750299148,-135.9872710974748,-124.9089352759906,-130.2804146053421,-153.6307483214996,-132.1448310040937,-140.6879961012639,-141.9555814634208,-139.306803443229,-144.8658133574261,-141.5832426561558,-136.8825176523667,-141.3217887823423,-140.5004655164182,-143.6721512842369,-140.0911650646692,-133.8244391804259,-136.5101788451016,-140.3895805829666,-139.2698417987451,-137.4054253999935,-147.9238918293669,-139.1959185097774,-135.6888555791775,-139.792749546372,-146.0594754306153,-137.7408025627747,-149.0436306135883,-129.3482064059663,-152.3631629593426,-140.1281267091531,-139.4943340280746,-144.0814517359859,-141.2848271378585,-126.1395589936637,-140.4265422274505,-138.3745952438532,-137.5163103334452,-150.9450086568238,-142.1800736927504,-144.3429056097993,-141.0972965530128,-139.5312956725585,-139.1959185097774,-145.761059912318,-140.4635038719343,-143.14924353661,-140.7619193902316,-143.1492435366101,-148.8191383842588,-138.3006719548854,-144.3798672542831,-141.0603349085289,-140.0911650646692,-135.3904400608802,-131.7355305523447,-151.766331922748,-132.0339460706421,-138.6730107621505,-142.290958626202
22,-86.71174893393578,-77.12549070393815,-75.07354372034092,-88.16686488093841,-79.2143993320193,-89.65894247242493,-83.16772435885201,-104.8781339055874,-83.42917823266542,-97.75312311093599,-93.83675972858715,-91.22494335287922,-74.43975103926242,-81.67564676736555,-89.36052695412762,-79.5128148503166,-97.19325371882525,-81.34026960458431,-88.5022420437196,-89.09907308031421,-88.83761920650079,-84.28746314307345,-100.4019011311278,-76.23024414904624,-86.07795625285728,-104.9520571945552,-80.78040021247358,-80.48198469417628,-97.4177459481548,-98.68533131031181,-94.13517524688446,-94.73200628347907,-85.18270969796536,-86.37637177115458,-84.36138643204123,-86.37637177115458,-89.65894247242493,-89.39748859861152,-94.47055240966569,-98.38691579201451,-83.46613987714932,-82.19855451499232,-99.50665457623593,-95.10434509074416,-78.02073725883007,-83.72759375096274,-88.16686488093841,-92.64309765539797,-90.6281123162846,-88.20382652542229,-86.15187954182505,-87.60699548882768,-82.23551615947621,-76.82707518564085,-85.18270969796536,-78.39307606609515,-94.73200628347907,-96.59642268223068,-94.47055240966569,-89.7328657613927,-87.64395713331157,-88.5022420437196,-91.82177438947383,-83.39221658818154,-98.68533131031181,-88.24078816990618,-77.72232174053276,-104.5797183872901,-92.41860542606838,-90.59115067180072,-90.85260454561414,-90.92652783458192,-84.65980195033853,-90.25577350901953,-93.83675972858715,-86.67478728945188,-86.11491789734117,-85.51808686074656,-86.45029506012236,-102.6016946926607,-95.62725283837101,-100.9987321677225,-91.2619049973631,-75.63341311245163,-88.53920368820349,-92.34468213710063,-95.99959164563603,-87.5700338443438,-95.40276060904147,-90.59115067180073,-95.40276060904148,-95.10434509074416,-93.01543646266305,-87.64395713331163,-86.07795625285728,-69.96351826480287,-78.65452993990856,-88.24078816990618,-86.67478728945188,-92.64309765539797,-81.30330796010041,-91.74785110050603,-75.03658207585704,-92.94151317369524,-87.94237265160886,-92.68005929988186,-87.905411007125,-84.88429417966806,-81.04185408628699,-87.60699548882768,-88.16686488093838,-90.59115067180072,-83.72759375096274,-84.88429417966806,-98.31299250304671,-83.13076271436813,-90.85260454561414,-103.6844718323982,-84.28746314307345,-94.13517524688446,-95.36579896455758,-87.27161832604649
23,-44.93357637231324,-44.29978369123475,-41.35259015274559,-40.75575911615101,-55.34115786823497,-46.09027680101858,-50.30505570166471,-21.35875042682619,-42.2478367076375,-35.94414917891024,-39.82355091677519,-42.21087506315362,-43.739914299124,-40.75575911615098,-53.84908027674845,-45.79186128272127,-32.36316295934259,-42.2478367076375,-35.68269530509681,-39.26368152466446,-41.35259015274559,-50.34201734614862,-31.16950088615337,-59.81739064269453,-48.1791854290997,-31.76633192274798,-42.80770609974823,-55.34115786823497,-29.97583881296418,-34.75048710572102,-32.66157847763989,-33.85524055082911,-43.10612161804553,-45.19503024612666,-48.47760094739701,-44.93357637231321,-41.91245954485632,-50.90188673825932,-28.22230734766421,-24.30594396531538,-41.6510056710429,-49.40980914677283,-32.66157847763989,-46.09027680101858,-45.49344576442397,-49.44677079125668,-52.69237984804312,-35.04890262401833,-44.89661472782936,-56.53481994142419,-42.2478367076375,-34.15365606912641,-44.89661472782936,-43.40453713634284,-45.53040740890788,-38.36843496977255,-33.2584095142345,-40.42038195336977,-37.17477289658333,-34.4890332319076,-43.10612161804553,-47.02248500039437,-42.54625222593481,-49.37284750228889,-36.54098021550485,-49.07443198399159,-49.07443198399162,-29.08059225807224,-40.45734359785368,-42.80770609974823,-32.66157847763989,-26.99168362999112,-40.45734359785368,-40.12196643507249,-44.00136817293745,-41.01721298996441,-47.32090051869167,-32.99695564042108,-39.56209704296177,-27.29009914828842,-38.33147332528867,-40.7187974716671,-38.62988884358595,-51.16334061207274,-44.03832981742133,-39.82355091677519,-38.66685048806985,-40.75575911615095,-44.59819920953205,-30.31121597574534,-43.44149878082672,-37.43622677039676,-37.43622677039676,-44.33674533571863,-44.59819920953205,-54.48287295782694,-52.95383372185657,-45.79186128272127,-37.13781125209945,-43.10612161804553,-39.52513539847789,-45.53040740890782,-43.70295265464014,-39.22671988018058,-41.31562850826171,-45.82882292720515,-47.91773155528628,-50.56650957547811,-55.93798890482958,-45.49344576442397,-53.84908027674845,-42.80770609974823,-49.74518630955399,-40.7187974716671,-29.67742329466685,-44.93357637231324,-39.22671988018058,-32.4001246038265,-44.89661472782936,-43.10612161804553,-35.34731814231563,-39.82355091677519
24,73.94668484346533,84.31730469490321,73.05143828857348,74.50655423557606,78.64740984725444,79.8410719204436,76.33400898984377,64.36042661346772,65.55408868665694,78.05057881065983,81.03473399363281,65.21871152387575,62.8683490219812,74.24510036176264,82.82522710341664,74.46959259109218,67.94141283303534,53.91588347306208,73.64826932516803,70.66411414219499,60.18260935730544,80.51182624600602,74.46959259109218,82.82522710341669,71.18702188982184,72.38068396301099,72.11923008919763,72.71606112579224,68.5012822251461,69.69494429833532,84.01888917660585,76.85691673747056,74.46959259109215,73.57434603620027,79.84107192044365,67.64299731473801,72.38068396301105,84.39122798387092,67.08312792262728,68.23982835133268,81.70548831919524,72.11923008919763,78.05057881065983,88.5320835955493,78.94582536555168,70.36569862389769,85.54792841257625,69.99335981663262,90.32257670533312,81.92998054852478,67.08312792262734,67.00920463365958,76.55850121917331,71.18702188982184,75.70021630876528,63.800557221357,70.59019085322723,81.63156503022742,61.67468694879196,59.62273996519474,70.59019085322723,83.45901978449513,79.0197486545195,71.78385292641642,75.99863182706258,72.97751499960566,81.03473399363281,69.09811326174071,60.77944039390007,82.52681158511933,63.4282184140919,58.69053176581892,65.88946584943812,73.87276155449757,78.64740984725438,68.5012822251461,84.98805902046553,63.16676454027851,65.88946584943812,73.01447664408954,77.75216329236252,76.260085700876,68.23982835133268,68.5012822251461,65.29263481284352,67.00920463365958,75.73717795324913,84.05585082108973,74.76800810938943,72.15619173368151,70.36569862389769,82.26535771130591,66.15091972325155,78.4229176179249,68.5012822251461,70.92556801600841,77.45374777406522,64.36042661346772,61.33930978601077,90.28561506084924,67.90445118855149,80.77328011981939,73.87276155449757,77.45374777406522,67.00920463365958,83.49598142897906,73.01447664408951,74.17117707279485,81.92998054852472,73.87276155449757,73.27593051790296,87.3014598778762,74.24510036176264,72.38068396301105,78.05057881065977,78.4229176179249,65.51712704217306,72.11923008919763,77.15533225576792,70.29177533492992,82.52681158511939,72.67909948130836
25,142.5083307628774,136.2785665231179,130.5717100309853,142.8067462811747,145.9017863975994,141.3516303341721,147.0215251818208,146.0893169824451,137.2107747224937,141.7239691414371,139.8225910982017,154.5558364282213,155.0417825313642,140.1579682609829,142.246876889064,137.2107747224937,151.1993424379831,157.4660683222265,134.1526962505529,145.1940704275531,153.3252127105482,141.3146686896882,140.121006616499,142.8806695701425,147.5813945739316,141.4255536231399,138.7028523139802,142.5822540518452,135.6447738420394,146.7970329524913,133.8542807322556,144.8956549092559,144.8956549092558,144.9695781982236,143.5144622512209,151.1623807934992,148.7750566471208,136.8384359152286,135.3463583237422,135.4202816127099,130.9070871937664,139.225760061607,142.2838385335479,137.8076057590883,143.7019928360667,149.4088493281993,143.7019928360667,141.9114997262828,129.1535557284666,149.1843570988698,149.7072648464966,141.7239691414371,146.2002019158967,141.9114997262828,150.2671342386074,147.6183562184154,139.8965143871694,130.9810104827342,151.1993424379831,141.9484613707667,132.4730880742208,144.0373699988478,139.8595527426855,140.4194221347963,137.5091902407911,139.9334760316533,144.4097088061129,145.5664092348183,159.8903541130888,130.3841794461396,146.1632402714129,157.7644838405238,149.110433809902,136.5769820414152,146.0893169824451,146.7970329524913,135.9431893603368,145.8278631086316,147.3199407001182,144.372747161629,138.3305135067152,144.8956549092558,140.493345423764,147.5813945739316,146.126278626929,152.3930045111723,143.1421234439559,135.3463583237422,150.378019172059,138.3305135067152,150.6025114013885,140.1949299054668,145.5664092348183,140.1579682609829,146.7970329524913,142.2099152445801,145.9017863975994,151.5347196007643,156.3093678935212,134.5250350578179,148.5875260622752,144.8956549092559,135.9431893603368,141.0901764603586,146.2002019158967,143.7019928360666,147.6183562184154,146.0893169824451,143.2160467329237,146.498617434194,151.4607963117966,139.3366449950587,145.231032072037,141.1271381048425,137.4352669518232,132.9590341773637,149.4088493281993,144.2988238726613,138.0320979884178,146.6861480190397,127.6984397814639,143.7759161250344
26,161.0470545417941,164.3665868875484,171.826974844981,164.105133013735,158.6227687509319,160.7856006679807,170.2979356090106,166.7539110339268,173.543544665797,162.5021704887968,164.7019640503296,154.1465359764723,152.7283816739535,167.8736498181482,170.3348972534944,167.0153649077403,160.7486390234968,169.7011045724159,168.8428196620079,170.6333127717917,163.9942480802832,168.2459886254133,165.5972106052214,152.6914200294697,164.4035485320322,163.695832561986,169.6641429279321,175.3340377755808,169.4766123430865,165.4863256717698,161.7178088673566,155.4510829831131,162.6130554222484,151.1993424379831,166.0831567083644,156.9061989301158,159.9273157575727,173.9158834730621,165.821702834551,167.2768187815536,163.3974170436887,166.1570799973322,167.3137804260375,162.2037549704995,162.0162243856538,165.5232873162537,160.5241467941673,162.9114709405458,169.6641429279321,176.2292843304728,162.8375476515779,158.6227687509318,161.9053394522022,169.1781968247891,154.5558364282213,156.5338601228507,160.4502235051996,175.9308688121754,164.6280407613618,179.2504011579297,172.6482981109051,162.5391321332806,169.9625584462293,168.8797813064919,166.9784032632563,173.8419601840943,163.695832561986,160.7486390234968,159.8533924686049,171.7530515560131,169.1042735358213,146.4246941452262,152.952873903283,168.2459886254132,153.9590053916266,163.0990015253914,164.6280407613618,164.0312097247672,162.2407166149833,158.3243532326345,173.952845117546,175.4449227090325,170.5593894828239,159.6289002392754,169.7011045724159,158.0998610033049,167.5752342998509,150.9748502086536,154.4449514947696,164.6280407613618,166.1201183528483,163.3974170436887,169.9625584462294,154.4449514947696,164.5910791168778,159.8903541130888,156.2354446045534,171.4546360377159,159.2565614320104,158.3613148771184,170.5593894828239,169.7750278613837,163.209886458843,166.4185338711455,164.2926635985806,160.7856006679807,165.5232873162537,173.3560140809514,159.816430824121,168.1720653364455,172.4607675260594,158.0259377143373,168.5074424992267,160.4132618607156,162.0162243856538,160.1518079869022,162.5760937777645,167.089288196708,169.1781968247891,170.6702744162757,163.3974170436887,160.7486390234968
27,110.3533780757364,91.77769265233576,100.1702888091442,94.16501679871419,104.6095599391198,104.0127289025252,99.01358838043882,99.57345777254955,104.3850677097903,93.90356292490077,102.2222357927414,109.7565470391418,108.824338839766,102.6315362444904,87.89829091447081,103.1174823476333,103.4898211548984,93.94052456938465,97.18613362617111,94.79880947979268,105.9141069457606,104.0496905470092,106.1016375306064,109.0857927135794,107.8921306403902,96.88771810787381,107.070807374466,94.23894008768201,102.2222357927414,95.73101767916847,97.74600301828184,91.18086161574115,101.6254047561468,115.3525185978228,98.11834182554691,107.0338457299821,104.6095599391198,98.67821121765763,102.5945746000065,97.8199263072496,106.5109379823554,110.9132474678471,97.74600301828184,106.1755608195741,94.7618478353088,102.5945746000065,102.5206513110387,101.9238202744441,101.1024970085199,84.35426633938704,100.8040814902226,107.6306767665768,107.9290922848741,102.2222357927414,104.0127289025252,109.7935086836256,101.0285737195522,87.93525255895469,103.1914056366011,98.71517286214151,110.6517935940337,93.6421090510874,101.4378741713011,103.7143133842279,107.6676384110606,97.5215107889523,96.85075646338993,97.74600301828184,96.02943319746583,100.1702888091442,100.4317426829576,106.4739763378715,112.7776638665987,113.562025488039,99.83491164636297,104.3111444208225,103.7882366731957,99.61041941703348,104.3850677097903,96.62626423406044,93.86660128041689,88.49512195106541,109.4581315208445,108.1905461586875,101.1024970085199,112.0699478965524,102.0347052078957,109.0857927135794,110.0549625574391,99.01358838043888,96.02943319746578,93.04527801449279,102.5945746000065,103.1914056366011,110.3164164312525,110.9132474678471,108.5259233214687,93.04527801449279,91.18086161574115,101.0285737195522,97.18613362617111,97.44758749998454,112.0699478965524,92.97135472552498,105.8771453012768,105.2433526201984,104.9818987463849,92.07610817063306,109.1227543580633,96.5893025895765,95.65709439020071,101.960781918928,99.01358838043882,108.5259233214687,109.0857927135794,113.6359487770068,113.2636099697417,90.88244609744385,98.64124957317375,95.95550990849802,106.1385991750902,94.7618478353088
29,-49.67126302058622,-48.1791854290997,-50.86492509377544,-49.37284750228892,-62.50313030737027,-60.11580616099184,-50.90188673825929,-64.5920389354514,-55.07970399442158,-41.6510056710429,-60.11580616099184,-58.99606737677041,-56.83323545972149,-59.55593676888111,-50.56650957547814,-54.74432683164036,-56.27336606761082,-53.28921088463773,-48.1791854290997,-55.341157868235,-52.729341492527,-70.85876481969478,-64.5920389354514,-59.51897512439723,-54.74432683164036,-45.53040740890785,-58.36227469569192,-51.2003022565566,-58.02689753291071,-56.01191219379737,-55.93798890482958,-40.12196643507249,-59.81739064269453,-55.34115786823497,-62.87546911463534,-54.44591131334306,-49.07443198399162,-64.29362341715411,-48.1791854290997,-50.04360182785129,-54.18445743952969,-59.22055960609993,-69.36668722820826,-73.6184277733383,-51.16334061207272,-59.85435228717841,-56.83323545972149,-53.55066475845115,-70.33585707206795,-58.06385917739459,-57.76544365909729,-58.36227469569189,-63.73375402504337,-59.51897512439723,-57.1316509780188,-55.67653503101616,-43.10612161804553,-48.51456259188089,-53.28921088463773,-56.57178158590813,-58.99606737677041,-49.70822466507008,-64.06913118782455,-65.48728549034331,-61.38339152314882,-51.83409493763511,-58.02689753291074,-41.91245954485632,-54.18445743952964,-57.46702814079998,-62.80154582566757,-47.91773155528625,-44.63516085401596,-67.27777860012714,-41.91245954485632,-63.99520789885679,-57.46702814079998,-57.16861262250268,-57.16861262250274,-45.82882292720515,-61.60788375247836,-53.84908027674845,-67.01632472631371,-58.02689753291071,-50.30505570166468,-68.76985619161366,-54.18445743952969,-50.56650957547811,-55.11666563890546,-49.96967853888353,-55.37811951271885,-55.41508115720276,-61.68180704144615,-44.59819920953205,-61.04801436036763,-54.74432683164036,-58.36227469569189,-50.00664018336741,-48.47760094739701,-52.05858716696463,-62.24167643355685,-67.87460963672174,-63.39837686226218,-48.17918542909968,-54.81825012060816,-69.96351826480287,-61.64484539696224,-51.46175613037005,-68.20998679950291,-54.48287295782694,-56.53481994142419,-59.85435228717841,-56.87019710420537,-55.67653503101619,-58.62372856950532,-56.83323545972149,-60.71263719758645,-54.14749579504576,-49.9696785388835,-54.44591131334309,-46.12723844550246,-51.76017164866732
30,-159.3006431691483,-143.4106974104235,-144.6782827725805,-137.2178948151478,-139.4943340280746,-129.9450374425609,-155.9811108233941,-126.4749361564449,-152.3631629593426,-147.5515530221019,-137.7408025627748,-139.1959185097774,-138.7099724066344,-142.8508280183127,-139.1959185097774,-136.5101788451016,-148.5207228659615,-144.6413211280966,-138.411556888337,-141.3957120713102,-149.6774232946669,-129.7575068577153,-136.8455560078828,-138.5990874731827,-152.0647474410453,-146.9547219855073,-146.3948525933965,-144.90277500191,-132.6677387517205,-130.8402839974528,-134.196777987691,-144.0075284470181,-137.1439715261801,-150.8341237233722,-126.6624667412906,-147.0656069189589,-154.1906177136103,-133.9353241138775,-139.9036344798236,-138.5990874731827,-144.6413211280966,-135.1289861870667,-129.3482064059663,-129.6466219242636,-140.4265422274505,-140.7619193902316,-136.322648260256,-137.1439715261801,-123.3798960400202,-137.4054253999935,-153.5937866770157,-136.2117633268043,-141.5832426561558,-146.0964370750992,-134.7936090242855,-140.165088353637,-150.5357082050749,-139.1959185097774,-152.1017090855292,-149.1175539025562,-143.0753202476423,-138.9714262804478,-145.2011905202073,-135.9503094529908,-139.792749546372,-148.7452150952911,-141.5832426561558,-146.0594754306153,-143.4476590549074,-136.2117633268043,-145.761059912318,-142.2539969817182,-153.5937866770157,-138.5990874731827,-143.4476590549074,-144.5673978391288,-139.5682573170424,-135.3904400608802,-143.7460745732047,-141.3217887823424,-135.0920245425829,-148.782176739775,-139.5312956725585,-141.0233732640451,-151.8032935672319,-143.1122818921261,-153.2953711587184,-143.7460745732047,-142.1800736927504,-136.9194792968506,-138.0761797255559,-130.5418684791555,-143.3737357659396,-140.4635038719343,-147.2531375038045,-144.3798672542831,-128.7513753693717,-145.4996060385046,-140.6879961012638,-138.3006719548854,-143.6721512842369,-133.0031159145017,-144.0075284470181,-140.0911650646692,-155.3103564978317,-125.8781051198504,-139.2698417987451,-147.2900991482885,-135.0181012536151,-143.3737357659396,-148.4837612214776,-137.4054253999935,-144.3429056097993,-145.4626443940207,-137.4423870444774,-139.306803443229,-146.3578909489127,-135.7258172236614,-150.6096314940427,-151.5418396934184,-147.8499685403991,-136.5101788451016
31,-73.54450448437051,-80.14660753139508,-85.18270969796536,-81.60172347839772,-78.65452993990857,-90.92652783458192,-79.21439933201928,-91.74785110050605,-71.45559585628939,-90.25577350901953,-84.65980195033853,-87.5700338443438,-92.34468213710066,-73.24608896607322,-82.5708933222574,-95.3657989645576,-77.72232174053276,-84.88429417966806,-87.8684493626411,-90.55418902731684,-85.48112521626267,-90.25577350901953,-87.64395713331156,-83.76455539544662,-80.48198469417626,-82.19855451499232,-81.00489244180312,-85.18270969796536,-95.99959164563607,-91.74785110050605,-87.30857997053037,-80.48198469417626,-81.97406228566281,-75.96879027523283,-86.97320280774919,-83.39221658818154,-87.30857997053037,-89.36052695412762,-96.22408387496561,-90.85260454561414,-79.2143993320193,-104.2813028689928,-85.81650237904387,-85.18270969796538,-80.78040021247358,-92.64309765539797,-89.36052695412762,-88.24078816990617,-90.85260454561414,-80.4080614052085,-65.78570100864061,-90.29273515350343,-83.69063210647884,-82.27247780396009,-89.39748859861147,-93.23992869199257,-80.7434385679897,-85.18270969796536,-74.73816655755972,-81.90013899669502,-93.23992869199257,-89.65894247242493,-78.02073725883008,-84.36138643204121,-86.67478728945188,-77.12549070393815,-82.23551615947622,-86.74871057841966,-79.81123036861391,-90.25577350901953,-73.02159673674367,-83.98904762477615,-83.69063210647884,-93.01543646266305,-87.90541100712498,-72.08938853736788,-84.28746314307345,-92.64309765539797,-86.67478728945188,-84.88429417966806,-87.60699548882768,-77.49782951120325,-84.88429417966806,-80.74343856798968,-87.5700338443438,-78.35611442161127,-77.42390622223547,-84.62284030585464,-88.76369591753298,-92.34468213710066,-92.04626661880336,-88.46528039923571,-79.81123036861389,-90.25577350901953,-83.13076271436813,-83.98904762477615,-109.3913283245308,-88.46528039923571,-84.65980195033848,-93.01543646266299,-78.35611442161127,-87.01016445223307,-82.27247780396009,-86.11491789734117,-78.61756829542468,-91.44943558220875,-90.55418902731684,-84.95821746863584,-84.28746314307345,-89.39748859861152,-74.51367432823019,-76.82707518564085,-92.94151317369527,-85.2196713424492,-93.01543646266303,-91.74785110050605,-89.47141188757928,-87.8684493626411,-80.14660753139508,-78.31915277712737,-89.69590411690882,-81.67564676736544


==> data/32/p5_120_phaseDiffsInChamber.csv <==
d,s1,s2,s3,s4,s5,s6,s7,s8,s9,s10,s11,s12,s13,s14,s15,s16,s17,s18,s19,s20,s21,s22,s23,s24,s25,s26,s27,s28,s29,s30,s31,s32,s33,s34,s35,s36,s37,s38,s39,s40,s41,s42,s43,s44,s45,s46,s47,s48,s49,s50,s51,s52,s53,s54,s55,s56,s57,s58,s59,s60,s61,s62,s63,s64,s65,s66,s67,s68,s69,s70,s71,s72,s73,s74,s75,s76,s77,s78,s79,s80,s81,s82,s83,s84,s85,s86,s87,s88,s89,s90,s91,s92,s93,s94,s95,s96,s97,s98,s99,s100,s101,s102,s103,s104,s105,s106,s107,s108,s109,s110,s111,s112,s113,s114,s115,s116,s117,s118,s119,s120,s121,s122,s123,s124,s125,s126,s127,s128,s129,s130,s131,s132,s133,s134,s135,s136,s137,s138,s139,s140
0,-176.8332354597215,-170.3050557016647,-169.7082246650701,-166.6501461931293,-165.4564841199401,-162.8446677442321,-174.2214190840135,-177.3931048518322,-170.3420173461486,-161.0541746344483,-172.9907953663404,-168.849939754662,-175.1166656389055,-169.335885857805,178.3181929585538,-166.7240694820971,-166.4256539637997,-175.3041962237511,-167.5453927480212,169.4766123430865,176.3032076194405,172.6482981109051,167.089288196708,176.2292843304728,152.952873903283,168.805858017524,175.1095455462513,167.3137804260375,164.1051330137349,165.5972106052214,174.1773373468754,-179.592898413365,152.6914200294697,177.422946403662,168.2459886254133,168.8797813064919,164.4035485320322,172.4238058815755,178.6166084768512,165.8956261235188,168.5813657881945,168.5074424992267,162.2407166149833,165.0003795686268,173.6174679547647,175.4079610645485,173.2451291474997,171.1562205194185,173.8789218285782,163.7327942064699,161.6438855783888,174.8480916724379,164.2926635985806,173.9158834730621,174.7372067389862,172.7591830443567,176.041753745627,172.4607675260595,172.4238058815755,167.0153649077402,165.5602489607376,161.3085084156075,176.8261153670674,168.2829502698972,169.4766123430865,169.7750278613837,163.8067174954376,168.842819662008,166.7539110339268,176.5646614932539,165.4863256717698,162.6130554222484,171.2671054528703,170.8947666456052,169.4766123430865,169.7011045724159,163.1359631698753,160.4132618607156,170.9686899345729,166.9784032632563,176.6385847822216,169.4396506986026,165.7847411900671,166.7539110339268,163.4713403326565,171.7900132004971,168.2090269809294,178.3181929585538,-177.4670281408,172.3868442370916,165.1879101534725,172.9467136292023,172.4238058815755,156.8692372856319,169.1042735358213,174.1403757023916,171.2671054528702,169.4766123430865,174.2142989913594,171.2671054528702,162.5021704887968,176.6385847822218,169.7750278613837,168.5444041437106,172.6482981109051,167.9845347515999,160.8225623124646,167.9845347515999,174.4387912206889,157.1306911594453,170.2609739645267,159.5180153058237,164.1051330137349,161.942301096686,-173.9230035657163,167.6491575888188,164.3296252430645,172.3498825926077,175.7433382273298,166.4924571601134,173.0206369181701,172.3868442370916,167.0153649077402,162.3146399039512,172.3868442370916,159.5919385947915,169.9625584462293,-174.4089496688592,-179.8543522871784,168.8058580175241,177.2354158188163,163.209886458843,167.3507420705214,159.330484720978,179.2873628024136,169.3657274096347,168.2459886254133,167.6491575888187,176.0047921011432,160.1887696313861,163.695832561986
1,66.44933524154885,73.94668484346528,74.20813871727873,59.84723219452428,71.18702188982181,66.74775075984616,68.5012822251461,66.11395807876767,74.50655423557606,73.57434603620027,74.17117707279485,67.34458179644074,71.52239905260302,72.67909948130836,66.74775075984616,67.30762015195688,62.27151798538659,68.20286670684877,44.62804076136177,16.57698204141522,-2.223195611314907,-1.626364574720299,11.80233374865836,9.415009602279923,13.89124237673948,0.7609595716581055,1.357790608252742,7.027685455901491,3.44669923633387,0.4625440533608298,-4.610519757693339,1.95462164484735,7.326100974198823,7.027685455901519,-1.924780093017631,0.7609595716581055,7.624516492496127,5.834023382712303,1.95462164484735,12.9959958218476,-1.02953353812569,12.99599582184757,17.47222859630713,0.4625440533608298,2.849868199739262,9.713425120577227,3.446699236333842,3.745114754631174,-12.70470039620443,14.48807341333409,-4.312104239396035,-12.07090771512594,15.42028161270991,7.326100974198795,1.656206126550046,10.31025615717184,-6.699428385774468,2.253037163144654,14.48807341333409,1.656206126550018,15.68173548652331,3.148283718036566,7.326100974198823,5.834023382712303,10.01184063887456,6.132438901009607,4.938776827820362,-3.081480521722995,3.782076399115056,4.341945791225783,10.60867167546917,0.7609595716581339,1.656206126550046,9.116594083982619,4.341945791225783,11.80233374865836,4.043530272928479,13.59282685844218,14.7864889316314,7.922932010793403,-2.521611129612211,10.31025615717184,5.834023382712303,7.624516492496099,3.745114754631174,0.4625440533608298,6.132438901009579,-8.788337013855596,-2.820026647909515,-1.02953353812569,-0.7311180198283864,1.95462164484735,6.766231582088039,8.258309173574617,4.341945791225783,12.10074926695566,6.430854419306883,-3.416857684504123,8.221347529090707,19.56113722438826,1.357790608252742,-3.416857684504123,3.44669923633387,0.7609595716581339,6.132438901009607,13.59282685844221,8.818178565685344,5.535607864414999,3.446699236333842,14.7864889316314,4.938776827820362,1.357790608252742,3.745114754631146,5.237192346117666,-1.626364574720299,10.90708719376647,2.551452681441958,2.849868199739262,-11.5110383230151,0.1641285350635258,-6.699428385774468,-8.489921495558292,6.132438901009579,9.713425120577227,1.656206126550046,5.237192346117666,1.059375089955438,-0.7311180198283864,10.90708719376644,6.132438901009579,-3.715273202801427,7.922932010793403,-1.327949056422995,14.18965789503679,1.357790608252714,2.253037163144654,4.640361309523058,4.04353027292845,-3.118442166206819,9.116594083982648,12.69758030355027
2,-107.9362123775282,-123.1923654551746,-121.9617417375015,-124.8719736315068,-122.186233966831,-106.1457192677444,-114.1290149728038,-114.7258460093984,-121.327949056423,-127.5577132961825,-130.2434529608582,-121.327949056423,-118.0453783551526,-125.7672201863987,-108.7944972879363,-117.4115856740742,-104.9520571945552,-123.0814805217229,-129.049790887669,-132.7047003962044,-139.2698417987451,-125.7672201863987,-132.3693232334232,-138.89750299148,-131.7355305523447,-130.2804146053421,-127.0348055485557,-131.4371150340474,-130.317376249826,-129.1606758211207,-124.9089352759906,-126.9608822595879,-128.7883370138555,-132.3323615889393,-134.1967779876909,-125.2812740832558,-134.7936090242855,-128.191505977261,-129.6466219242636,-140.4635038719343,-129.4221296949341,-145.7980215568019,-136.2117633268043,-124.6105197576933,-135.9503094529908,-135.9872710974748,-127.8561288144798,-133.8244391804259,-123.9767270766148,-134.7566473798017,-118.3068322289661,-114.2398999062555,-134.7566473798017,-129.6835835687475,-132.6307771072367,-135.3904400608802,-125.8411434753665,-130.2804146053421,-136.2856866157721,-126.6994283857745,-137.7408025627747,-131.1386995157501,-137.7038409182908,-135.9872710974748,-129.7205452132314,-126.1025973491799,-118.4177171624177,-126.7733516747422,-124.3860275283638,-128.4529598510744,-131.1386995157501,-124.9828585649584,-123.1184421662068,-135.3165167719124,-127.9670137479314,-131.1386995157501,-128.4899214955583,-139.1959185097773,-137.8147258517425,-126.065635704696,-125.579689601553,-133.5629853066124,-135.0181012536151,-125.8411434753664,-125.8041818308826,-138.6360491176666,-128.191505977261,-127.2592977778852,-120.4327025015311,-126.9978439040718,-129.6466219242636,-127.2592977778852,-130.0559223760125,-124.9458969204745,-137.4423870444774,-137.1070098816962,-132.1448310040937,-113.8675610989904,-129.7205452132314,-137.8147258517425,-125.7672201863987,-133.8614008249098,-137.2178948151478,-131.2126228047179,-139.792749546372,-133.8983624693936,-128.1915059772609,-130.6157917681234,-127.2592977778852,-124.5735581132094,-122.4846494851283,-118.6052477472634,-129.459091339418,-137.1439715261801,-142.4784892110477,-143.1122818921261,-134.4212702170205,-128.4529598510744,-124.6474814021772,-121.700287863688,-124.3490658838799,-118.6422093917473,-135.6518939346936,-145.5735293274723,-131.175661160234,-134.4951935059883,-126.065635704696,-126.1765206381476,-134.1228546987232,-129.049790887669,-130.6157917681234,-123.7522348472853,-124.0506503655826,-132.1448310040937,-129.4221296949341,-127.5577132961825,-129.4221296949341,-135.6888555791775,-127.0348055485557,-140.7249577457477,-137.1070098816962
3,-121.327949056423,-124.8719736315068,-120.6941563753445,-117.8208861258231,-119.2760020728258,-132.033946070642,-118.9036632655607,-123.4907809734719,-123.6783115583175,-112.0401063447227,-104.616680031774,-119.202078783858,-126.9608822595879,-125.2812740832558,-140.9864116195612,-120.0973253387499,-132.3323615889394,-115.6950158532582,-107.0779274671202,-111.480236952612,-112.6369373813173,-110.5480287532362,-113.0092761885824,-110.3235365239067,-108.2346278958255,-99.20823905793866,-114.4274304911011,-103.758395121366,-109.9881593611254,-109.6527821983443,-112.9353528996146,-118.3068322289661,-104.0568106396633,-117.7469628368553,-104.5797183872901,-117.4115856740742,-117.448547318558,-112.1140296336905,-115.0242615276957,-108.4960817696389,-115.9564697270715,-102.1923942409117,-107.9731740220121,-112.1140296336905,-118.9775865545284,-114.4274304911011,-109.354366680047,-116.2548852453689,-106.6686270153712,-117.7100011923715,-119.3129637173096,-118.0084167106688,-112.0401063447227,-120.469664146015,-118.6422093917473,-116.2548852453688,-107.8992507330443,-104.3552261579606,-119.7989098204526,-110.5480287532362,-116.8886779264473,-102.1923942409117,-106.0717959787766,-103.1246024402874,-124.0136887210987,-110.3235365239066,-120.3957408570472,-112.6369373813173,-105.7733804604793,-107.3393813409336,-127.9300521034476,-114.7258460093984,-123.1554038106907,-113.3446533513636,-115.6210925642903,-115.4335619794447,-111.1448597898308,-101.0356938122063,-110.2496132349389,-115.6580542087742,-104.2813028689928,-118.6791710362312,-111.8156141153931,-111.7416908264254,-112.1140296336905,-98.01457698474941,-117.7100011923715,-112.7108606702851,-116.5163391191822,-118.9036632655607,-110.2865748794228,-112.3754835075039,-116.5163391191822,-119.5004943021553,-109.4282899690148,-112.0401063447227,-113.5321839362092,-116.59026240815,-114.7258460093984,-117.1131701557769,-108.5330434141229,-108.5330434141228,-108.7575356434523,-112.33852186302,-111.480236952612,-112.0770679892066,-115.9934313715554,-114.1659766172877,-117.1131701557769,-123.0814805217229,-115.0242615276957,-115.0612231721797,-96.52249939326289,-106.9670425336686,-109.9511977166416,-110.621952042204,-103.4969412475526,-109.6897438428281,-114.4274304911011,-125.7672201863987,-125.4688046681014,-113.2337684179119,-111.4432753081281,-101.8939787226144,-114.4274304911011,-105.1765494238847,-112.1140296336905,-116.5163391191822,-121.0664951826096,-116.6272240526339,-110.8834059160174,-114.7628076538823,-113.8305994545065,-119.7989098204526,-126.6624667412906,-108.1976662513416,-108.7575356434523,-102.490809759209,-113.8305994545065,-109.4282899690147,-112.9723145440985
4,-73.84292000266781,-66.68094756353253,-69.36668722820826,-67.87460963672176,-72.98463509225978,-80.7064769235058,-70.00047990928675,-69.96351826480286,-71.19414198247597,-73.91684329163559,-81.97406228566278,-78.05769890331396,-64.92741609823258,-67.57619411842444,-61.04801436036763,-75.40892088312211,-63.09996134396488,-72.0893885373679,-72.05242689288399,-62.20471478907297,-43.70295265464014,-63.17388463293264,-47.28393887420779,-62.54009195185415,-55.37811951271888,-70.85876481969478,-64.29362341715409,-55.97495054931349,-53.25224924015387,-56.83323545972149,-51.79713329315121,-59.55593676888111,-67.57619411842443,-48.51456259188089,-52.65541820355924,-51.76017164866732,-53.84908027674845,-67.87460963672174,-51.83409493763509,-61.01105271588375,-51.76017164866732,-54.14749579504576,-63.69679238055949,-54.74432683164036,-51.76017164866735,-61.01105271588375,-55.97495054931352,-42.54625222593481,-55.67653503101616,-61.34642987866499,-51.76017164866735,-54.14749579504576,-55.07970399442155,-55.93798890482958,-41.05417463444832,-51.46175613037002,-52.35700268526193,-57.4300664963161,-55.341157868235,-52.05858716696466,-53.25224924015384,-58.6606902139892,-64.66596222441916,-63.39837686226218,-44.89661472782936,-69.96351826480286,-55.63957338653228,-52.05858716696466,-60.71263719758645,-64.33058506163799,-39.52513539847789,-58.62372856950532,-50.2680940571808,-63.69679238055951,-59.81739064269453,-62.20471478907299,-61.64484539696224,-58.36227469569192,-63.99520789885679,-47.91773155528628,-68.76985619161366,-52.95383372185654,-47.02248500039437,-66.68094756353253,-54.44591131334306,-58.06385917739459,-48.77601646569431,-49.70822466507011,-57.4300664963161,-49.9696785388835,-57.46702814080001,-57.16861262250271,-61.90629927077566,-45.49344576442397,-54.44591131334306,-67.05328637079759,-53.55066475845115,-60.71263719758645,-62.80154582566757,-63.69679238055949,-54.18445743952967,-55.93798890482961,-46.68710783761318,-46.68710783761315,-48.21614707358358,-65.48728549034331,-44.59819920953205,-52.95383372185657,-61.08497600485151,-50.00664018336744,-63.17388463293264,-54.48287295782697,-70.56034930139748,-50.90188673825929,-41.94942118934023,-44.59819920953205,-57.72848201461341,-56.5717815859081,-57.4300664963161,-46.38869231931588,-37.13781125209945,-48.47760094739698,-50.56650957547811,-52.95383372185654,-49.40980914677277,-64.89045445374872,-49.70822466507011,-64.59203893545141,-59.55593676888111,-59.81739064269453,-58.92214408780262,-58.02689753291071,-57.4300664963161,-51.16334061207272,-47.28393887420779,-53.58762640293506,-56.53481994142419,-62.20471478907297,-55.93798890482958,-52.95383372185654,-50.90188673825932
5,-4.312104239396035,14.48807341333409,17.47222859630713,8.519763047388011,18.40443679568293,29.40884932819927,6.729269937604215,8.221347529090707,19.85955274268557,4.938776827820362,13.03295746633148,17.17381307800983,10.90708719376644,18.96430618779365,14.78648893163142,16.57698204141522,9.415009602279923,9.713425120577227,18.66589066949635,17.17381307800983,24.03736999884782,25.26799371652092,22.246876889064,31.236304082467,18.36747515119905,27.02152518182086,24.03736999884782,11.50391823036105,27.02152518182086,19.85955274268557,22.28383853354791,34.78032865755077,26.72310966352356,24.96957819822364,17.17381307800983,22.84370792565861,33.58666658436152,33.28825106606422,24.0743316433317,31.79617347457773,26.72310966352356,21.05321481587478,20.45638377928017,29.11043380990199,32.094588992875,22.84370792565861,14.7864889316314,22.28383853354788,21.65004585246939,39.89035411308879,19.85955274268557,24.33578551714513,7.922932010793431,29.4088493281993,12.10074926695569,14.48807341333409,22.246876889064,16.87539755971252,24.63420103544243,22.5452924073613,24.03736999884782,25.26799371652095,31.236304082467,25.82786310863165,26.42469414522625,35.67557521244265,16.87539755971252,14.18965789503679,15.383319968226,26.12627862692895,22.84370792565863,27.91677173671275,22.5452924073613,34.78032865755074,30.60251140138851,34.78032865755074,27.95373338119663,17.47222859630713,31.7961734745777,18.70285231398026,27.02152518182086,29.11043380990199,12.9959958218476,30.00568036479388,27.02152518182086,17.2107747224938,22.5452924073613,24.03736999884782,21.05321481587478,25.23103207203701,28.81201829160469,33.88508210265886,34.48191313925344,12.99599582184757,24.63420103544243,33.02679719225083,26.42469414522625,27.61835621841547,33.28825106606422,32.09458899287503,22.84370792565861,25.23103207203704,23.44053896225321,21.65004585246939,23.44053896225321,29.7072648464966,21.94846137076669,25.23103207203704,32.72838167395352,27.31994070011817,23.4775006067371,17.17381307800983,28.51360277330738,23.17908508843976,10.60867167546917,18.36747515119905,20.15796826098287,15.68173548652331,35.67557521244265,23.73895448055052,12.39916478525296,7.326100974198823,20.45638377928017,21.65004585246939,25.56640923481825,38.958145913713,23.73895448055052,31.19934243798312,36.57082176733456,30.90092691968579,31.19934243798312,27.61835621841547,22.246876889064,20.15796826098287,27.91677173671278,19.26272170609099,22.84370792565861,23.14212344395591,14.7864889316314,27.91677173671278,21.09017646035869
6,73.87276155449757,55.66941493836202,53.28209079198359,64.62188048728115,52.98367527368629,56.86307701155124,49.14123518030516,58.35515460303776,62.27151798538654,70.36569862389769,56.00479210114318,56.30320761944051,59.28736280241355,45.22487179795638,66.44933524154879,56.937000300519,47.91061146263212,62.5699335036839,64.62188048728115,95.0602633536061,97.44758749998454,103.4528595104145,100.4317426829576,107.9660539293579,105.6156914274634,106.4000530489037,106.4000530489037,111.2486246306283,96.25392542679532,101.3269892378495,93.26977024382228,94.79880947979268,104.3481060653064,99.87187329084685,103.4158978659306,105.5048064940117,98.04441853657914,104.6465215836037,98.97662673595494,101.6254047561468,103.1174823476333,109.9810392684713,112.7407022221148,92.37452368893037,103.7512750287118,112.666778933147,102.2591974372253,90.91940774192773,99.87187329084685,100.4317426829576,104.086652191493,96.55234094509262,124.0435302729285,104.086652191493,106.1755608195741,110.2794547867686,102.5206513110387,106.1385991750902,104.3111444208225,96.85075646338993,110.950209112331,100.4317426829576,101.960781918928,103.7143133842279,101.3269892378495,95.0602633536061,99.83491164636297,105.803222012309,99.53649612806566,103.8251983176796,95.43260216087123,104.9079754574171,105.2433526201983,102.5945746000065,105.5048064940117,100.5056659719253,104.0127289025252,110.6517935940336,112.9651944514443,90.91940774192773,103.4158978659306,95.69405603468459,105.3172759091661,105.803222012309,103.1914056366011,108.4889616769848,101.6254047561468,99.34896554322,106.698468567201,101.0285737195522,100.8040814902226,96.92467975235769,93.56818576211958,97.44758749998454,105.5787297829795,105.5417681384956,109.682623750174,97.14917198168723,98.64124957317375,107.8921306403902,95.43260216087117,105.5417681384956,98.64124957317375,100.4317426829576,89.46429179492515,109.682623750174,96.55234094509262,101.9238202744441,104.944937101901,102.8560284738199,107.3322612482795,97.52151078895236,97.74600301828184,103.4158978659306,107.6306767665768,101.0655353640361,106.4739763378714,110.0549625574391,101.3269892378495,105.803222012309,118.0382582624985,109.9810392684713,109.0857927135794,100.7301582012549,101.3269892378495,99.23808060976836,101.1394586530038,111.1747013416605,102.6315362444904,105.8771453012768,102.2222357927414,99.23808060976836,106.1016375306064,99.83491164636297,102.2222357927414,101.9977435634119,105.2063909757144,101.9238202744441,111.4731168599578,107.3322612482795,104.944937101901
7,139.2627217060909,138.0690596329017,139.225760061607,139.3366449950587,147.0584868263047,131.4669565858771,150.863965275202,152.7653433184374,130.2732945126879,139.5241755799044,138.3674751511991,137.7336824701206,140.7178376530936,144.4097088061129,121.0224134454716,138.0320979884178,152.6544583849857,131.2424643565477,144.4097088061129,152.4669278001401,161.084016186278,155.6386135679587,155.1526674648159,150.2671342386073,149.6703032020127,153.8850821026589,161.0470545417942,157.1676528039292,159.3304847209781,153.362174355032,158.3243532326345,155.9370290862561,157.2046144484131,160.4132618607156,157.8014454850077,156.0479140197077,152.1685122818428,157.2046144484131,158.9211842692291,162.6130554222484,153.0637588367347,143.4405389622532,154.4819131392535,150.378019172059,150.9378885641697,143.1790850884398,169.9625584462294,164.2926635985806,164.5910791168779,162.5391321332806,157.7644838405238,151.8700967635455,153.5497049398776,159.853392468605,166.679987744959,154.2574209099239,152.4669278001401,156.9061989301158,157.2046144484131,165.821702834551,150.3040958830912,147.2829790556343,157.1306911594453,158.4352381660862,151.5716812452482,160.5241467941672,161.1209778307619,158.099861003305,167.947573107116,153.2512894215803,158.9211842692291,152.7653433184374,154.22045926544,161.6438855783888,150.0796036537616,164.6280407613618,159.5180153058237,149.96871872031,142.0223846597345,167.8736498181482,151.2732657269509,159.5919385947915,162.2037549704995,157.2046144484131,143.7389544805505,141.3146686896882,159.8533924686049,158.0259377143373,156.8692372856319,157.4660683222265,155.0417825313642,156.832275641148,159.8903541130888,165.2248717979564,150.0056803647939,158.6227687509318,147.0954484707886,157.2415760928969,156.9061989301157,158.7336536843835,164.0312097247672,148.8489799360885,153.362174355032,148.2521488994939,157.4291066777426,149.7811881354644,156.0479140197077,151.5716812452482,155.0417825313642,153.8481204581749,156.2354446045534,161.3085084156075,156.0479140197077,152.952873903283,154.1465359764723,151.5347196007643,149.110433809902,158.0259377143372,143.4775006067371,153.0637588367347,146.4616557897101,162.5391321332806,151.4977579562804,153.362174355032,152.0576273483912,145.2679937165209,148.1782256105262,152.7653433184374,155.0417825313642,156.5708217673346,151.5716812452482,159.3304847209781,156.3093678935212,159.3304847209781,158.099861003305,154.1465359764723,154.5188747837374,156.0109523752238,156.6077834118184,150.0426420092778,155.0417825313642
8,-163.4045371363428,-175.0427423499377,-177.3931048518322,-168.5515242363648,-175.6765350310162,-157.3992651259128,-172.9168720773727,177.422946403662,-178.8851824433187,-178.9221440878026,-158.0700194514752,-160.9802513454805,-176.4978582969403,-170.3420173461486,-165.4564841199401,-162.509290581451,-175.0057807054538,-157.771603933178,-178.1008208218785,170.5593894828239,166.7169493894429,173.3560140809514,160.1148463424183,165.2618334424403,174.2142989913594,165.8586644790349,170.0364817351972,161.942301096686,151.1623807934992,178.6166084768512,-176.4978582969403,173.0575985626541,172.685259755389,166.7908726784107,169.4026890541187,155.9370290862561,162.2037549704995,153.2512894215803,163.209886458843,166.9784032632563,159.816430824121,178.0937007292243,167.3137804260375,177.7213619219592,177.7213619219592,177.7583235664431,158.7336536843835,159.6289002392754,158.7336536843835,157.2046144484131,168.5074424992267,172.9467136292023,164.7019640503296,154.1465359764723,155.7125368569266,166.0831567083644,172.0514670743105,170.559389482824,154.1834976209561,157.8014454850077,168.1720653364455,173.0575985626541,165.8956261235188,179.2134395134458,164.2926635985806,172.9467136292025,173.543544665797,166.1201183528483,169.1042735358213,170.6333127717917,161.0840161862781,167.2768187815536,160.4132618607156,159.853392468605,174.7372067389862,152.3930045111723,151.8700967635455,166.1940416418161,172.3498825926077,169.4766123430865,170.5593894828239,166.9784032632563,163.4713403326564,159.853392468605,-179.8543522871784,179.3243244468974,165.2618334424402,164.6650024058457,167.0523265522241,159.5919385947915,172.4607675260594,164.105133013735,168.805858017524,168.842819662008,170.2979356090106,161.1209778307619,155.3401980496615,165.4863256717698,166.1201183528483,156.832275641148,166.1570799973322,165.7847411900671,162.2037549704995,172.0884287187944,173.6174679547647,174.4387912206889,166.679987744959,166.679987744959,159.6289002392754,158.7336536843835,162.9114709405457,171.8639364894649,170.2609739645267,163.209886458843,163.8067174954376,175.9678304566593,168.805858017524,166.1570799973322,175.0725839017674,166.679987744959,163.1359631698753,164.3665868875484,159.2935230764942,168.4704808547428,165.0003795686268,171.7900132004971,179.5857783207108,169.0673118913375,164.6650024058457,161.6438855783887,170.2609739645267,165.1879101534725,171.4915976821998,166.0831567083644,165.5232873162537,177.2354158188164,162.2407166149834,172.685259755389,176.2662459749566,163.9942480802833,159.9273157575727
9,61.3393097860108,70.29177533492992,74.17117707279488,62.27151798538659,64.36042661346772,50.29793560901055,68.5012822251461,69.43349042452189,74.76800810938948,65.25567316835964,59.32432444689744,61.33930978601077,72.67909948130836,67.94141283303537,72.08226844471375,63.46518005857581,75.06642362768676,67.04616627814343,54.81113002795399,29.7072648464966,6.430854419306911,-1.327949056422995,13.29441134014488,6.132438901009579,5.53560786441497,5.53560786441497,-6.401012867477164,9.451971246763833,22.5452924073613,-1.02953353812569,-9.981999087044812,-4.610519757693339,3.446699236333842,-2.521611129612211,11.50391823036105,19.85955274268557,21.35163033417209,11.50391823036105,14.48807341333409,-7.59467494066638,16.87539755971252,1.656206126550046,15.98015100482061,1.95462164484735,-9.683583568747508,5.535607864414999,6.132438901009579,12.39916478525296,7.027685455901491,8.221347529090707,3.446699236333842,8.818178565685315,-5.804181830882555,12.73454194803418,9.415009602279923,5.237192346117695,1.95462164484735,3.148283718036538,18.36747515119905,7.027685455901491,2.849868199739262,12.69758030355027,-0.1342869832337783,-12.36932323342324,7.624516492496127,-5.207350794287947,12.10074926695566,11.20550271206375,7.624516492496099,-0.1342869832337783,9.116594083982619,10.31025615717184,15.0849044499287,1.656206126550046,-9.385168050450204,11.50391823036105,12.10074926695566,12.6975803035503,2.253037163144654,1.95462164484735,0.7609595716581339,9.750386765061108,4.640361309523058,-0.1342869832337783,4.341945791225783,5.237192346117666,0.4625440533608298,7.326100974198795,5.237192346117695,9.116594083982619,-6.10259734917986,-0.4327025015311108,4.938776827820391,3.148283718036566,4.341945791225754,8.221347529090707,12.69758030355027,7.922932010793403,0.4625440533608298,4.640361309523087,7.922932010793403,12.10074926695566,12.39916478525296,9.116594083982619,14.525035057818,-0.4327025015310824,11.80233374865836,11.50391823036105,5.237192346117695,14.48807341333409,-0.1342869832337783,0.1641285350635258,-2.521611129612211,1.357790608252742,12.10074926695566,5.834023382712274,11.50391823036105,7.0646471003854,-4.610519757693339,6.430854419306911,8.818178565685315,-1.02953353812569,17.77064411460444,14.48807341333409,9.713425120577227,6.430854419306911,5.53560786441497,9.116594083982619,-4.050650365582641,6.766231582088096,0.1641285350635258,5.535607864414999,1.357790608252742,12.69758030355027,1.656206126550046,-2.856988292393453,19.26272170609096,8.519763047388011,-4.312104239396035,5.53560786441497,11.20550271206375
10,-130.8402839974528,-109.0559511617497,-127.5577132961825,-109.9881593611255,-110.0251210056094,-108.4591201251551,-118.0453783551526,-120.4327025015311,-106.9670425336685,-107.9362123775282,-118.7161326807151,-116.2548852453689,-117.7469628368553,-105.8103421049632,-117.4485473185581,-118.0823399996366,-123.9767270766148,-117.7839244813392,-108.1976662513416,-131.7355305523448,-120.9925718936418,-127.6685982296342,-125.4688046681014,-128.2284676217449,-129.4221296949341,-117.1501318002607,-123.1184421662068,-129.7205452132314,-133.5260236621286,-133.5260236621286,-122.8200266479095,-130.317376249826,-134.4582318615044,-125.579689601553,-136.8085943633989,-142.1800736927504,-140.3895805829666,-121.2909874119391,-133.301531432799,-121.5894029302364,-138.89750299148,-129.9819990870448,-148.1853457031803,-126.6624667412906,-121.8878184485337,-129.3482064059663,-127.333221066853,-125.579689601553,-114.4643921355849,-128.4899214955583,-125.207350794288,-128.4529598510744,-126.4379745119611,-130.2804146053421,-127.6316365851503,-128.4529598510744,-127.5577132961825,-131.7355305523447,-129.3482064059663,-125.5057663125853,-128.1545443327771,-131.5110383230152,-124.0876120100664,-132.3323615889394,-127.2592977778852,-128.7513753693717,-144.5673978391288,-133.2276081438313,-135.0181012536151,-121.3649107009069,-121.6633262192042,-131.1386995157501,-135.3165167719124,-117.4485473185581,-118.9036632655607,-129.6835835687475,-125.5057663125853,-140.202049998121,-125.7672201863987,-128.5638447845261,-116.217923600885,-134.1598163432071,-131.2126228047179,-122.4846494851283,-133.2645697883152,-126.1025973491799,-124.312104239396,-125.8411434753664,-134.4582318615044,-124.312104239396,-125.579689601553,-130.6527534126072,-128.4529598510744,-124.9089352759906,-130.2804146053421,-130.317376249826,-118.9036632655607,-121.8878184485337,-121.2909874119391,-119.202078783858,-125.2443124387718,-136.5101788451016,-129.049790887669,-130.8402839974528,-136.9194792968506,-130.8402839974528,-135.6149322902097,-137.1070098816962,-124.3490658838799,-131.5110383230152,-121.9617417375015,-125.579689601553,-123.3798960400202,-123.7152732028014,-125.8411434753665,-133.2645697883152,-126.9978439040718,-126.7733516747422,-117.4115856740742,-123.9767270766148,-134.4212702170205,-126.1025973491799,-130.5788301236394,-134.1228546987232,-138.0761797255559,-130.5418684791555,-139.5682573170424,-146.9547219855072,-118.6422093917473,-123.453819328988,-123.0814805217229,-134.1228546987232,-132.3693232334232,-135.0181012536151,-128.7513753693717,-123.453819328988,-142.4784892110477,-136.8085943633989,-127.2592977778852,-124.5735581132095,-124.6844430466612
11,-100.4388627756118,-126.1395589936637,-102.8631485664741,-129.049790887669,-124.5735581132095,-121.4018723453908,-124.9458969204745,-110.8464442715335,-134.8305706687694,-126.4010128674772,-119.7989098204526,-119.5744175911231,-121.0664951826096,-131.1386995157501,-115.3966003349608,-125.8041818308826,-124.3860275283638,-125.1703891498041,-134.4212702170205,-114.7628076538823,-122.2971189002827,-118.3068322289661,-109.9511977166416,-109.354366680047,-113.5321839362092,-124.6474814021772,-109.4282899690148,-118.3068322289661,-116.5533007636661,-107.600835214747,-123.1554038106907,-109.6897438428282,-109.9511977166416,-117.1131701557769,-126.1765206381476,-101.9679020115822,-110.2865748794228,-113.2337684179119,-106.1087576232605,-113.8675610989904,-108.496081769639,-117.7839244813392,-102.7892252775063,-112.6369373813173,-114.4274304911011,-110.0620826500932,-120.1342869832338,-117.7100011923715,-123.7522348472853,-121.6633262192042,-122.4846494851283,-113.9045227434743,-99.54361622071984,-107.2654580519658,-113.8305994545065,-105.5119265866659,-111.7786524709093,-110.5480287532362,-116.3288085343366,-123.1554038106907,-111.4432753081281,-116.8517162819634,-112.6369373813173,-105.5119265866659,-109.9881593611254,-103.3860563141009,-113.0092761885824,-111.2187830787985,-125.579689601553,-122.186233966831,-123.3798960400202,-119.5744175911231,-112.0401063447227,-118.0084167106688,-112.6738990258012,-117.4115856740742,-108.8314589324201,-111.7416908264254,-118.9775865545284,-123.9767270766148,-121.6633262192041,-108.4591201251551,-107.2654580519658,-108.5700050586067,-122.4846494851283,-116.2918468898527,-111.8156141153932,-125.7672201863987,-106.4441347860417,-116.59026240815,-104.8781339055874,-98.61140802134405,-108.5330434141229,-117.4855089630419,-112.33852186302,-107.0040041781524,-116.59026240815,-126.6624667412906,-113.3446533513636,-116.59026240815,-131.4371150340474,-106.6686270153712,-103.4230179585848,-118.1193016441205,-117.1131701557769,-109.3913283245308,-108.7575356434524,-105.5119265866659,-112.3754835075039,-114.7628076538823,-112.9723145440985,-116.5163391191822,-127.0348055485557,-108.2346278958255,-117.1501318002607,-114.1290149728038,-116.8147546374796,-123.3798960400202,-118.6791710362312,-117.1870934447446,-112.4494067964716,-114.7997692983662,-117.7839244813392,-115.6580542087742,-106.1087576232605,-112.1509912781744,-115.6210925642903,-95.96263000115215,-113.2337684179119,-119.7989098204526,-110.2865748794228,-110.2865748794228,-110.621952042204,-107.9362123775282,-99.02070847309301,-121.5894029302364,-110.6589136866878,-111.5541602415798,-107.6377968592309,-110.5480287532362,-122.4846494851283
12,-78.09466054779786,-67.01632472631371,-84.62284030585464,-75.67037475693553,-70.56034930139747,-69.66510274650557,-69.36668722820825,-74.77512820204362,-66.08411652693792,-71.45559585628939,-66.08411652693792,-67.57619411842444,-72.64925792947861,-70.59731094588136,-80.1096458869112,-65.48728549034331,-63.39837686226218,-75.93182863074894,-69.10523335439484,-63.43533850674606,-58.62372856950532,-50.86492509377541,-61.08497600485151,-58.32531305120801,-62.80154582566757,-55.04274234993767,-58.32531305120801,-46.38869231931588,-48.81297811017819,-60.78656048655421,-51.46175613037005,-45.19503024612666,-62.83850747015146,-55.04274234993767,-42.80770609974823,-63.43533850674606,-51.79713329315123,-61.34642987866488,-61.01105271588375,-55.07970399442158,-57.16861262250268,-61.01105271588375,-58.6606902139892,-56.90715874868926,-55.3781195127188,-48.77601646569431,-51.46175613037002,-52.65541820355926,-62.50313030737027,-49.07443198399162,-48.21614707358356,-61.04801436036763,-62.50313030737027,-61.04801436036763,-63.99520789885679,-57.16861262250271,-61.64484539696224,-59.59289841336499,-52.35700268526193,-50.26809405718083,-58.6606902139892,-63.09996134396488,-55.63957338653228,-48.21614707358358,-54.78128847612427,-61.68180704144612,-48.21614707358358,-56.87019710420537,-49.07443198399162,-54.74432683164036,-54.44591131334306,-51.20030225655663,-53.62458804741897,-64.62900057993528,-57.8024053035812,-48.51456259188086,-57.72848201461341,-54.44591131334306,-54.48287295782697,-51.46175613037005,-50.30505570166471,-67.61315576290832,-65.78570100864061,-51.76017164866735,-44.3367453357186,-60.11580616099184,-58.32531305120801,-42.50929058145093,-51.46175613037005,-49.07443198399162,-62.20471478907297,-61.60788375247836,-61.64484539696224,-52.05858716696463,-56.87019710420537,-60.11580616099184,-55.67653503101616,-50.34201734614857,-57.72848201461341,-57.76544365909729,-40.12196643507249,-62.57705359633803,-76.60258295631131,-49.37284750228892,-56.83323545972149,-53.88604192123236,-53.32617252912161,-64.9274160982326,-59.22055960609993,-59.51897512439723,-58.02689753291071,-45.79186128272127,-41.6510056710429,-61.90629927077566,-63.39837686226218,-53.58762640293503,-64.92741609823264,-45.19503024612666,-46.12723844550246,-54.48287295782697,-50.56650957547814,-50.56650957547814,-55.04274234993767,-52.39396432974584,-58.32531305120801,-63.69679238055949,-50.86492509377541,-67.35170188909491,-55.34115786823497,-52.65541820355926,-54.78128847612425,-44.93357637231324,-59.81739064269453,-61.34642987866494,-65.48728549034331,-51.76017164866732,-49.67126302058622,-60.41422167928914,-67.91157128120564,-56.27336606761077,-47.8807699108024
13,9.750386765061137,-1.327949056422995,13.29441134014488,18.66589066949635,4.04353027292845,16.27856652311792,15.98015100482061,4.640361309523058,13.29441134014488,8.818178565685344,6.430854419306883,8.221347529090707,9.415009602279923,6.430854419306911,16.27856652311792,6.132438901009607,6.430854419306911,15.98015100482061,8.519763047388011,21.05321481587478,21.05321481587478,25.23103207203704,14.2266195395207,24.63420103544243,30.90092691968579,18.06905963290174,21.94846137076669,18.96430618779365,12.99599582184757,29.44581097268318,31.79617347457773,18.66589066949635,30.93788856416967,27.02152518182086,30.60251140138848,23.73895448055052,13.29441134014488,34.81729030203462,11.80233374865836,16.57698204141525,14.48807341333409,34.48191313925344,24.67116267992634,27.05848682630474,27.02152518182083,14.7864889316314,21.94846137076669,7.922932010793431,28.21518725501008,20.45638377928017,24.37274716162898,29.14739545438587,25.23103207203704,17.17381307800983,27.61835621841547,15.68173548652331,27.95373338119666,27.65531786289935,25.52944759033434,27.31994070011814,20.45638377928017,30.60251140138848,23.44053896225321,10.01184063887453,12.9959958218476,27.05848682630474,20.75479929757751,23.14212344395591,31.4977579562804,24.33578551714513,19.85955274268557,18.06905963290174,16.3155281676018,29.74422649098045,32.42996615565622,19.59809886887211,24.03736999884782,32.69142002946961,24.33578551714513,30.0056803647939,24.93261655373973,27.02152518182083,30.90092691968582,22.84370792565861,29.44581097268315,25.82786310863165,27.91677173671275,18.36747515119905,19.56113722438826,16.57698204141522,24.93261655373973,22.84370792565861,21.35163033417209,23.73895448055052,19.89651438716947,20.15796826098287,14.78648893163142,32.42996615565622,21.94846137076669,22.246876889064,10.90708719376644,28.55056441779126,36.01095237522387,13.89124237673948,28.81201829160469,11.20550271206378,10.34721780165572,32.69142002946964,25.23103207203704,21.94846137076669,29.11043380990199,15.0849044499287,25.52944759033434,23.44053896225321,23.14212344395591,11.50391823036105,31.23630408246703,18.36747515119905,19.85955274268557,15.383319968226,18.06905963290174,21.35163033417209,21.65004585246939,15.98015100482061,21.05321481587478,31.49775795628042,26.12627862692892,25.56640923481822,25.82786310863162,13.59282685844218,13.89124237673948,19.85955274268557,26.42469414522625,25.23103207203704,14.18965789503679,33.28825106606422,20.75479929757748,31.49775795628042,35.67557521244268,12.69758030355027,7.922932010793431
14,59.88419383900816,67.94141283303537,55.96783045665933,59.88419383900816,69.09811326174071,48.20902698092942,60.74247874941619,65.85250420495424,52.38684423709168,58.05673908474046,52.98367527368629,61.0408942677135,62.83138737749732,64.06201109517036,64.32346496898384,56.26624597495663,65.81554256047036,58.05673908474046,80.47486460152209,105.2803142646823,109.1597160025472,106.1016375306064,110.0180009129551,90.28561506084924,104.3111444208225,109.4211698763606,100.4687043274415,105.803222012309,110.950209112331,105.8771453012769,96.85075646338993,92.37452368893037,106.9968840854983,101.9238202744441,102.2961590817092,106.5109379823554,110.3533780757364,92.67293920722767,114.1588565246336,106.7723918561687,110.950209112331,103.7512750287118,106.1016375306064,102.2591974372253,96.88771810787381,96.02943319746578,113.2636099697417,121.6192444820662,105.5048064940117,100.7671198457388,102.819066829336,103.1914056366011,108.7873771952821,102.5576129555226,106.698468567201,103.7882366731957,110.9132474678471,104.0496905470092,96.92467975235769,101.0655353640361,103.4528595104145,103.4158978659306,93.56818576211958,113.3375332587094,119.3058436246555,96.88771810787381,108.5998466104364,110.9871707568149,100.207250453628,95.35867887190341,113.2636099697417,111.5840017934095,119.8657130167662,102.5206513110387,82.30231935578979,106.698468567201,98.93966509147106,96.85075646338993,99.0505500249227,104.6095599391198,89.20283792111167,109.4211698763605,110.8762858233632,93.04527801449279,97.74600301828184,113.0021560959282,96.88771810787381,108.1905461586875,98.37979569936033,104.944937101901,99.83491164636297,99.83491164636297,108.2644694476552,93.60514740660346,113.8604410063363,98.04441853657914,106.5109379823554,91.81465429681964,99.90883493533079,102.333120726193,115.0541030795255,101.0655353640361,100.2072504536281,117.5153505148717,104.9079754574171,108.8613004842499,112.4053250593337,94.83577112427662,103.4158978659306,111.4731168599578,97.44758749998454,105.2063909757144,99.0505500249227,115.687895760604,113.8604410063363,116.8815578337932,102.2222357927414,97.14917198168723,90.95636938641161,104.4220293542742,108.8613004842499,104.0496905470091,108.5259233214687,113.3375332587094,115.6509341161201,109.7565470391418,99.23808060976836,104.086652191493,95.0602633536061,112.3683634148497,98.11834182554691,99.61041941703343,106.1755608195741,108.8982621287338,108.2644694476552,93.86660128041689,97.8199263072496,104.086652191493,91.25478490470891,110.6148319495497,119.2319203356877
15,136.5769820414152,145.8648247531155,143.2160467329237,136.5400203969314,138.0320979884178,147.0954484707886,134.8234505761153,129.0796324394987,150.378019172059,145.8278631086316,144.5972393909585,136.3155281676018,140.493345423764,138.9273445433098,130.645633319953,147.0215251818208,133.66675014741,141.0162531713909,146.089316982445,138.0320979884178,148.5136027733074,153.3621743550319,157.4291066777426,164.3665868875484,154.5188747837374,156.9061989301158,156.3093678935212,148.8120182916047,157.4291066777426,152.0576273483911,157.2415760928969,166.7908726784107,149.0734721654181,159.0320692026808,146.7231096635236,151.1623807934992,156.2354446045534,155.0417825313642,162.0162243856538,160.4132618607156,159.2195997875264,156.6077834118184,151.7592118300938,154.7433670130669,163.3974170436887,163.7327942064699,151.8700967635455,149.7811881354644,155.7494985014105,158.6966920398996,153.5497049398776,154.1465359764723,144.4097088061129,163.9942480802833,156.3093678935212,159.2195997875264,141.9114997262828,154.4449514947696,160.4502235051996,163.7697558509537,160.1148463424183,156.9431605745997,167.089288196708,151.1623807934992,154.1465359764723,159.5180153058237,153.8481204581749,153.5497049398776,155.6755752124427,164.6280407613617,153.0267971922508,152.0576273483912,144.5972393909585,158.3243532326345,178.6166084768512,152.0576273483911,157.8384071294915,161.7178088673566,174.7372067389862,156.6447450563023,165.1879101534725,155.9370290862561,153.6236282288454,160.7486390234968,159.816430824121,146.1632402714129,154.22045926544,154.8172903020346,153.3252127105482,160.4871851496833,166.4924571601134,153.9220437471427,159.5549769503076,164.0681713692511,152.3560428666884,156.6447450563023,158.0259377143372,155.9370290862561,162.2407166149834,164.5910791168779,162.8745092960618,167.2768187815536,157.7275221960399,152.9898355477669,156.6077834118184,159.816430824121,157.1306911594453,161.6069239339049,156.0479140197077,157.2415760928969,161.7178088673564,160.8225623124646,156.5338601228507,152.7283816739535,152.1685122818428,153.2512894215804,149.96871872031,162.8745092960619,164.6280407613618,160.7116773790129,156.2724062490373,155.115705820332,157.8014454850077,152.952873903283,144.7081243244102,155.0787441758481,155.7125368569266,152.3560428666884,162.5760937777645,154.7803286575507,168.7688963730401,154.7433670130669,162.5391321332806,152.0576273483911,160.1518079869022,156.9061989301157,157.1676528039292,143.7389544805505,162.2407166149834,152.6544583849857,152.7653433184374
16,-170.0066401833674,175.3340377755808,-167.6562776814728,-169.335885857805,-175.3041962237511,-176.3103277120947,-170.603471219962,-163.3675754918589,-171.8340949376351,-171.1633406120727,-171.4247944858861,-173.587626402935,-175.3781195127189,-168.4406393029131,-175.0797039944216,-171.46175613037,-179.2944828950677,-165.1580686016428,-179.4820134799133,-178.9221440878026,178.0567390847405,168.4704808547428,166.4924571601134,171.790013200497,164.6280407613617,163.3974170436887,172.3868442370916,167.0523265522241,164.7019640503296,170.3348972534944,172.3498825926077,166.9784032632563,171.8639364894648,170.8578050011213,166.7169493894429,173.3190524364675,165.8956261235188,171.5655209711675,163.695832561986,167.3877037150053,168.5813657881945,161.0100928973102,167.089288196708,159.6289002392754,159.9273157575727,164.6280407613618,156.2354446045534,173.2451291474997,166.679987744959,166.9784032632563,161.7178088673566,164.6650024058457,164.5910791168778,168.5813657881945,168.2090269809295,173.0575985626541,171.2671054528703,174.8480916724378,166.4185338711456,150.2671342386074,166.4924571601134,169.3657274096347,168.1720653364456,168.2829502698972,157.8384071294915,157.8384071294915,162.8745092960619,164.6280407613618,163.4343786881726,177.1984541743324,171.1931821639024,171.5285593266836,179.6227399651947,164.105133013735,153.3252127105482,163.8067174954376,167.2768187815536,152.952873903283,148.8489799360885,159.5180153058237,171.2301438083863,169.4766123430865,159.5549769503076,170.2979356090106,148.8859415805724,176.8261153670674,166.3815722266617,160.1518079869022,175.3340377755808,164.8894946351752,158.9211842692291,168.2090269809294,164.0312097247671,170.2979356090106,163.209886458843,-175.7134966755001,172.1253903632783,165.2987950869242,172.0884287187944,158.3982765216023,147.3199407001182,156.9431605745996,168.5444041437106,158.3613148771184,167.0153649077403,172.7591830443567,167.9845347515999,166.7908726784107,166.3815722266617,166.9784032632563,167.2768187815536,149.96871872031,167.3507420705214,164.2926635985806,166.9784032632563,174.2512606358433,171.8639364894649,165.2248717979563,176.9000386560351,168.8428196620079,167.6121959443348,158.0259377143373,161.9053394522022,167.6491575888187,175.9308688121754,166.7169493894429,169.9995200907132,176.6016231377379,162.837547651578,170.3348972534944,166.1940416418161,157.8384071294915,156.5708217673346,168.5444041437106,173.2820907919836,163.1359631698753,167.9106114626321,175.0725839017674,161.3454700600914,168.8797813064917,115.6509341161201
17,70.62715249771111,72.45460725197881,66.74775075984616,62.83138737749729,65.21871152387575,71.22398353430572,58.05673908474046,66.41237359706497,69.09811326174071,69.99335981663259,67.90445118855149,71.18702188982184,68.7996977434434,66.41237359706497,77.75216329236247,62.53297185920002,83.75743530279243,52.08842871879438,60.74247874941616,13.03295746633148,3.483660880817752,-1.924780093017603,5.834023382712303,6.430854419306911,12.39916478525296,6.132438901009579,5.53560786441497,14.7864889316314,10.31025615717186,4.938776827820391,2.55145268144193,8.818178565685315,2.849868199739234,2.849868199739262,8.818178565685315,12.99599582184757,7.326100974198823,6.132438901009607,-4.013688721098731,7.326100974198823,4.043530272928479,4.938776827820362,15.68173548652331,15.68173548652331,4.341945791225783,14.82345057611531,17.77064411460444,-0.1342869832337783,6.132438901009579,16.6139436858991,10.90708719376644,6.132438901009607,14.48807341333409,6.729269937604187,4.341945791225783,-2.223195611314907,5.237192346117695,-10.87724564193672,15.0849044499287,14.18965789503679,7.027685455901519,-0.1342869832337783,5.535607864414999,2.849868199739262,12.10074926695566,16.27856652311792,-3.715273202801427,-1.589402930236417,10.04880228335844,-3.118442166206819,-2.820026647909515,3.148283718036566,-3.715273202801427,11.50391823036105,11.50391823036108,1.95462164484735,7.922932010793403,15.383319968226,17.17381307800983,7.326100974198823,5.535607864414999,-8.191505977260988,0.7609595716581339,5.237192346117666,17.47222859630713,-10.28041460534212,9.713425120577227,11.50391823036105,7.661478136980008,6.132438901009579,10.31025615717184,14.48807341333409,1.059375089955438,-3.715273202801427,4.938776827820362,0.1641285350634973,1.357790608252742,12.69758030355027,1.954621644847322,15.68173548652334,15.98015100482061,2.253037163144654,8.818178565685344,19.85955274268557,4.938776827820391,2.253037163144654,-1.02953353812569,8.519763047388011,10.90708719376644,-0.1342869832337783,8.519763047388011,16.27856652311792,1.954621644847322,-3.118442166206819,6.729269937604187,-3.416857684504123,0.7609595716581339,7.624516492496099,-4.908935275990643,4.043530272928479,10.60867167546917,23.44053896225321,6.430854419306883,4.043530272928479,4.341945791225754,-9.0867525321529,1.95462164484735,0.7609595716581339,10.01184063887453,2.849868199739262,7.624516492496127,12.69758030355027,7.326100974198795,0.4625440533608298,0.1641285350635258,10.60867167546917,9.415009602279952,3.446699236333842,10.94404883825035,5.535607864414999,-4.610519757693339
18,-116.59026240815,-119.5744175911231,-129.0867525321529,-108.1976662513416,-109.354366680047,-114.7628076538823,-106.0717959787766,-113.8675610989904,-124.2751425949122,-121.5894029302364,-115.9195080825876,-126.3640512229933,-120.6941563753445,-121.9247800930176,-125.1703891498041,-113.5321839362092,-129.9819990870448,-95.92566835666828,-129.0867525321529,-126.7733516747422,-133.0031159145017,-127.5577132961825,-143.1862051810939,-128.7513753693717,-130.5418684791555,-131.4371150340475,-128.4899214955583,-128.4899214955583,-141.9925431079047,-132.4062848779071,-131.7355305523447,-140.0911650646692,-130.0189607315286,-132.0339460706421,-126.4010128674772,-146.4318142378804,-138.1131413700398,-130.6157917681234,-127.5577132961825,-136.6210637785532,-136.6210637785533,-125.4688046681014,-132.6677387517205,-125.2443124387718,-126.7363900302583,-136.5841021340694,-134.4212702170205,-134.1228546987232,-130.5418684791555,-141.9186198189369,-124.312104239396,-121.9617417375015,-129.3482064059663,-136.8825176523667,-131.4371150340475,-136.6210637785533,-127.3701827113368,-120.4696641460149,-145.2011905202073,-128.1545443327771,-130.317376249826,-126.9608822595879,-134.7196857353178,-129.7575068577153,-141.0972965530128,-133.3384930772829,-116.59026240815,-124.3490658838799,-131.2126228047179,-133.5629853066124,-135.6149322902097,-135.6888555791775,-132.4432465223911,-139.2328801542612,-134.7936090242856,-124.9089352759906,-131.4371150340474,-133.5260236621286,-140.4635038719343,-123.9767270766148,-134.4951935059883,-127.9300521034476,-122.186233966831,-133.8614008249098,-126.7363900302583,-125.7672201863987,-132.3323615889393,-133.8244391804259,-134.1598163432071,-140.3895805829666,-132.3323615889394,-133.5260236621286,-128.7883370138556,-116.8517162819634,-132.7047003962044,-135.0181012536151,-130.0189607315287,-125.8411434753665,-135.3534784163963,-136.5841021340694,-130.2804146053421,-122.2601572557988,-139.5682573170424,-138.6360491176666,-130.8402839974528,-135.4274017053641,-131.8464154857963,-128.5638447845261,-138.5990874731827,-131.4371150340475,-140.0911650646692,-128.7513753693717,-121.9617417375015,-124.5735581132094,-147.2531375038045,-131.5110383230152,-124.6105197576933,-135.913347808507,-122.8569882923934,-134.4951935059883,-150.8710853678561,-142.776904729345,-140.0911650646692,-135.3904400608802,-143.6721512842369,-121.327949056423,-130.8772456419367,-130.6157917681233,-131.1756611602341,-132.9661542700178,-144.0814517359859,-125.579689601553,-130.8772456419367,-130.9142072864206,-136.5471404895855,-130.2434529608582,-135.055062898099,-128.4899214955583,-129.7205452132314,-135.6888555791775,-0.1342869832337783
19,-127.2592977778852,-109.0559511617497,-110.2496132349389,-125.8411434753665,-124.6844430466612,-123.3798960400202,-122.8200266479096,-125.5427279570691,-129.049790887669,-118.6422093917473,-116.8886779264474,-107.8622890885604,-112.0401063447227,-119.5744175911231,-118.6052477472634,-118.6422093917473,-115.322677045993,-130.6527534126072,-115.3966003349608,-108.1607046068577,-116.8147546374796,-100.4388627756118,-106.9670425336686,-122.59553441858,-116.9256395709313,-108.1607046068577,-129.049790887669,-118.3807555179339,-104.2813028689928,-109.9511977166416,-122.5216111296122,-108.7944972879362,-113.2707300623958,-117.7839244813392,-110.5480287532362,-108.1607046068577,-103.6844718323982,-119.2390404283419,-107.0040041781524,-112.0401063447227,-106.370211497074,-113.2337684179119,-121.6633262192042,-117.4485473185581,-111.1818214343147,-122.186233966831,-104.3182645134767,-104.616680031774,-107.600835214747,-123.3798960400202,-117.4855089630419,-122.186233966831,-111.480236952612,-111.1818214343147,-111.5171985970959,-103.0876407958036,-109.9511977166416,-112.9723145440985,-112.9353528996146,-106.6686270153712,-110.8834059160174,-108.7944972879362,-116.2918468898528,-110.5480287532362,-103.9828873506955,-120.0973253387499,-118.3068322289661,-109.354366680047,-112.6369373813173,-108.5330434141228,-98.68533131031182,-104.5797183872901,-114.1290149728038,-110.9203675605013,-115.322677045993,-112.7108606702851,-122.4846494851283,-108.8314589324201,-112.6369373813173,-115.0981848166635,-114.1290149728038,-100.4388627756117,-112.4494067964716,-118.0084167106688,-109.0929128062335,-107.2654580519658,-113.2337684179119,-113.3446533513636,-111.7416908264254,-108.7575356434524,-121.0664951826096,-119.5744175911231,-119.7989098204526,-126.6624667412906,-104.616680031774,-123.1184421662068,-108.7575356434523,-112.9723145440985,-116.2179236008849,-115.0242615276957,-109.726705487312,-118.6422093917473,-107.8622890885604,-115.322677045993,-113.606107225177,-111.4432753081281,-105.474964942182,-126.065635704696,-112.3754835075039,-106.1087576232605,-110.8834059160174,-109.4282899690147,-114.7258460093984,-110.8464442715335,-99.84203173901716,-108.7944972879362,-112.7108606702851,-105.5858498756337,-126.065635704696,-110.8464442715335,-95.0304218017764,-104.2813028689928,-98.90982353964132,-103.3860563141009,-100.9987321677225,-111.1448597898308,-105.8473037494471,-114.1290149728038,-120.7680796643123,-110.3235365239066,-110.2496132349389,-114.7258460093984,-111.7416908264254,-109.9511977166416,-107.5638735702631,-113.606107225177,-112.33852186302,-101.8939787226144,-109.9511977166416,-102.5277714036929,-0.1342869832337783
20,-71.45559585628938,-74.14133552096511,-63.99520789885679,-72.052426892884,-67.27777860012712,-74.17829716544901,-65.82266265312451,-66.68094756353253,-58.6606902139892,-79.88515365758167,-68.20998679950293,-71.82793466355446,-73.91684329163559,-63.99520789885679,-65.85962429760838,-73.02159673674367,-67.01632472631371,-72.052426892884,-68.47144067331635,-56.83323545972149,-52.35700268526193,-59.55593676888111,-49.37284750228892,-45.19503024612663,-54.44591131334306,-53.88604192123233,-42.54625222593478,-58.02689753291071,-60.71263719758645,-55.63957338653228,-44.93357637231324,-48.81297811017819,-53.55066475845118,-52.69237984804315,-55.67653503101616,-57.1316509780188,-52.05858716696466,-49.96967853888353,-56.87019710420537,-48.1791854290997,-52.95383372185657,-57.46702814079998,-61.60788375247836,-63.39837686226218,-59.22055960609993,-46.98552335591046,-65.52424713482721,-58.9591057322865,-57.16861262250268,-42.54625222593478,-54.44591131334309,-50.26809405718083,-59.85435228717841,-50.26809405718083,-50.90188673825932,-52.35700268526193,-51.76017164866735,-53.55066475845115,-54.7812884761243,-67.61315576290832,-57.72848201461341,-63.73375402504337,-47.02248500039437,-57.72848201461341,-58.62372856950532,-42.80770609974823,-51.16334061207274,-56.53481994142419,-50.86492509377544,-57.4300664963161,-58.9591057322865,-63.99520789885679,-53.55066475845118,-44.00136817293745,-49.37284750228892,-48.1791854290997,-41.65100567104287,-52.69237984804315,-49.37284750228892,-55.67653503101619,-53.25224924015384,-60.41422167928914,-53.25224924015384,-51.20030225655665,-58.92214408780262,-53.32617252912161,-46.72406948209709,-49.37284750228892,-59.25752125058381,-55.07970399442155,-41.9494211893402,-49.4098091467728,-43.10612161804553,-52.39396432974587,-55.341157868235,-45.23199189061054,-55.63957338653231,-52.95383372185657,-43.14308326252944,-56.23640442312688,-54.44591131334306,-55.341157868235,-55.0427423499377,-52.09554881144851,-60.15276780547572,-46.09027680101858,-58.32531305120801,-41.61404402655901,-49.4098091467728,-55.37811951271885,-52.09554881144854,-58.95910573228653,-50.26809405718083,-49.74518630955396,-44.93357637231324,-56.83323545972149,-49.37284750228892,-63.99520789885679,-52.05858716696466,-49.37284750228892,-52.95383372185654,-60.78656048655421,-51.4987177748539,-56.53481994142419,-51.83409493763514,-53.28921088463778,-54.14749579504578,-59.51897512439723,-46.09027680101858,-49.67126302058622,-49.07443198399162,-49.96967853888353,-55.97495054931346,-56.53481994142419,-52.39396432974581,-52.99079536634042,-54.14749579504576,-72.05242689288399,-57.4300664963161,-56.23640442312688,-0.1342869832337783
21,20.15796826098287,5.834023382712274,-1.663326219204237,18.66589066949635,4.938776827820362,7.624516492496099,2.849868199739262,12.10074926695566,7.624516492496099,20.49334542376405,3.745114754631174,2.253037163144654,12.6975803035503,7.624516492496099,15.0849044499287,11.83929539314227,2.253037163144654,13.89124237673948,11.20550271206375,10.31025615717186,23.14212344395591,17.47222859630713,25.52944759033434,25.23103207203704,15.98015100482061,27.35690234460202,33.62362822884546,30.0056803647939,32.09458899287503,20.45638377928017,10.34721780165575,21.35163033417209,19.56113722438826,27.65531786289935,19.00126783227751,26.42469414522625,18.36747515119905,21.05321481587478,16.27856652311792,13.89124237673951,21.94846137076669,24.63420103544243,39.85339246860491,20.15796826098287,24.33578551714513,24.3357855171451,22.84370792565861,21.05321481587478,18.06905963290171,24.03736999884782,19.85955274268557,18.66589066949635,21.09017646035866,13.59282685844218,20.75479929757748,18.06905963290174,19.26272170609096,28.81201829160469,28.55056441779129,17.17381307800983,22.246876889064,27.95373338119666,25.86482475311553,27.91677173671278,24.03736999884782,16.87539755971252,16.57698204141522,25.23103207203704,13.59282685844218,23.44053896225321,23.14212344395591,27.31994070011817,26.72310966352356,9.415009602279923,27.61835621841547,26.42469414522625,24.03736999884782,18.06905963290174,16.27856652311795,24.96957819822362,24.63420103544243,26.12627862692895,23.14212344395591,27.65531786289938,11.20550271206375,19.89651438716945,20.45638377928017,11.80233374865838,27.35690234460202,25.23103207203704,24.03736999884782,21.94846137076669,21.35163033417209,30.04264200927776,23.73895448055052,20.75479929757748,17.77064411460444,15.0849044499287,11.83929539314227,28.81201829160469,13.29441134014488,30.90092691968582,24.33578551714513,19.00126783227756,27.61835621841547,16.57698204141522,33.58666658436155,25.23103207203704,27.91677173671275,15.98015100482061,24.93261655373973,15.68173548652334,11.80233374865836,14.82345057611528,15.98015100482061,17.47222859630713,20.75479929757748,28.51360277330738,24.63420103544243,17.47222859630713,12.69758030355027,19.59809886887214,11.20550271206375,21.35163033417209,17.80760575908832,19.89651438716947,19.56113722438826,30.60251140138851,20.45638377928017,17.47222859630713,23.44053896225321,13.89124237673948,25.86482475311556,26.72310966352356,20.19492990546672,20.45638377928017,24.03736999884779,29.70726484649657,21.05321481587478,20.15796826098287,-0.1342869832337783
22,52.68525975538898,55.66941493836202,67.64299731473807,43.73279420646986,63.12980289579463,75.70021630876528,57.79528521092701,65.21871152387575,67.94141283303537,56.60162313773782,59.58577832071086,58.13066237370822,64.99421929454621,58.95198563963237,49.77502786138371,61.07785591219735,70.0303214611165,51.49159768219977,70.29177533492992,101.0285737195522,102.2222357927414,102.5945746000065,106.4000530489037,104.086652191493,98.41675734384427,89.98719954255199,95.65709439020071,100.1702888091442,98.64124957317375,99.23808060976836,112.4053250593337,100.5056659719253,105.803222012309,101.10249700852,110.2794547867686,107.2952996037956,103.4158978659306,117.7398427442012,113.3375332587094,118.9335048173904,103.1174823476333,103.7512750287118,94.7618478353088,110.8762858233632,108.1905461586875,107.5937151220929,107.6676384110607,109.4581315208444,106.7723918561687,101.0655353640361,104.6095599391198,112.0699478965524,104.944937101901,111.7715323782551,102.8929901183038,111.7715323782551,101.6254047561468,97.14917198168723,108.1905461586875,118.0752199069824,104.0127289025252,98.67821121765763,98.71517286214151,107.8921306403902,104.9079754574171,107.2952996037956,106.4000530489037,98.93966509147106,108.7873771952821,106.4739763378714,102.2961590817092,107.2952996037956,103.7143133842279,108.4889616769848,105.803222012309,99.23808060976836,100.7671198457388,105.9141069457608,110.5778703050659,95.73101767916847,105.2063909757144,99.23808060976836,99.90883493533073,106.1016375306064,118.9335048173904,102.5576129555226,103.1544439921172,110.3533780757364,105.2063909757144,112.1069095410363,102.333120726193,104.7204448725715,102.5206513110387,91.77769265233576,102.5206513110387,106.4739763378715,111.4731168599578,106.4000530489037,107.5937151220929,101.3269892378495,109.4581315208445,94.4634323170115,98.93966509147106,106.4000530489037,99.61041941703348,104.0127289025252,101.3269892378495,102.5206513110387,96.02943319746583,108.8613004842499,106.1755608195741,114.5681569763825,107.2952996037956,98.97662673595488,101.9977435634119,111.4731168599578,99.27504225425224,108.8613004842499,104.9079754574171,108.1905461586875,103.1174823476333,103.1544439921172,108.2275078031713,110.2794547867686,110.0180009129552,106.4000530489037,103.4898211548984,104.6095599391198,108.5628849659525,104.0496905470091,108.1905461586875,105.5048064940117,106.4000530489037,103.1174823476333,100.7301582012549,109.7935086836256,108.4889616769848,104.3111444208225,106.1016375306064,104.0127289025252,-0.1342869832337783
23,140.121006616499,147.2829790556343,130.8701255492825,149.4458109726831,136.9493208486803,126.9907238114176,147.9167717367128,128.8551402101692,130.8701255492825,139.5611372243883,139.0012678322776,146.6861480190396,120.7239979271743,147.9537333811967,138.9273445433098,132.9959958218476,139.225760061607,149.7811881354644,156.9431605745997,148.2521488994939,155.3771596941453,159.5180153058237,148.8859415805724,151.1993424379831,168.2090269809295,162.8005860070941,150.863965275202,159.2935230764942,148.2891105439778,162.5760937777645,161.0100928973102,155.9370290862561,159.6289002392754,157.1306911594453,150.5655497569046,143.1421234439559,152.4669278001401,147.0954484707886,148.7750566471208,142.6192156963291,149.482772617167,151.7592118300938,156.6447450563023,157.5399916111943,152.7653433184374,155.97399073074,159.5180153058237,146.3877325007423,158.0259377143372,156.5338601228507,154.5558364282213,156.6077834118184,159.5180153058237,154.5558364282213,147.6183562184154,148.8859415805724,147.393863989086,159.9273157575727,153.2882510660643,156.2354446045534,153.9590053916266,169.0673118913375,150.863965275202,151.2732657269509,151.8700967635455,156.9431605745997,163.7697558509537,142.8437079256586,156.5708217673346,152.6914200294697,147.3199407001182,145.8648247531155,146.7970329524913,152.4669278001401,150.9378885641697,152.1685122818428,157.4291066777426,158.3243532326345,161.0840161862781,156.5338601228507,155.4141213386292,153.0637588367348,158.3613148771184,152.3560428666884,156.3463295380051,163.695832561986,149.0734721654181,157.7644838405238,156.5338601228507,143.1051617994721,151.4607963117965,151.7592118300938,160.1518079869022,176.5276998487701,145.6033708793021,159.2195997875264,152.1315506373589,158.1368226477889,162.5021704887968,152.7283816739535,159.5549769503076,164.7019640503296,156.6077834118184,155.0417825313642,160.4502235051995,158.7336536843835,141.1271381048426,150.9748502086536,153.2512894215803,153.5497049398776,152.3560428666884,150.2671342386074,159.5919385947915,165.1879101534725,152.952873903283,149.4827726171671,155.115705820332,149.7072648464966,160.7486390234968,147.3569023446021,155.6386135679588,166.679987744959,161.9053394522022,144.6711626799263,142.2099152445801,157.7644838405238,151.1993424379831,157.5030299667104,152.3930045111723,153.0267971922508,152.4669278001401,160.8225623124646,153.5497049398776,151.8331351190616,152.3560428666884,154.7433670130669,149.7072648464966,159.2565614320104,153.2882510660643,151.5716812452482,-0.1342869832337783
24,-165.4564841199401,-172.9168720773727,-168.7390548212104,-173.587626402935,-174.5198346023109,-175.9010272603457,-176.8701971042054,-168.2161470735836,-176.5348199414242,-174.1844574395296,-169.745186309554,-170.5665095754781,-160.1219664350725,-179.8543522871784,-162.2108750631536,-164.9335763723133,-173.5137031139673,-177.5039897852839,177.422946403662,172.3868442370916,167.6491575888188,170.0734433796811,164.2926635985806,161.3454700600914,172.9836752736863,164.7019640503296,162.0162243856538,162.800586007094,-173.0277570108243,167.6121959443348,168.5813657881945,158.1368226477889,171.7530515560132,158.9951075581969,169.7750278613837,-177.7284820146134,172.3498825926077,154.4449514947696,167.3877037150053,165.1879101534725,173.543544665797,171.2671054528703,172.3498825926077,171.1562205194185,167.2768187815536,150.9378885641697,165.5972106052214,176.6016231377379,166.7908726784107,160.8225623124646,174.7372067389862,161.942301096686,168.5813657881945,164.8894946351752,173.5805063102808,166.679987744959,175.3340377755808,161.9053394522022,167.6491575888188,167.3877037150053,173.8419601840943,163.209886458843,176.0047921011432,165.7847411900671,170.5593894828239,161.6069239339049,163.7327942064699,179.5857783207108,167.947573107116,163.9942480802832,178.3551546030377,172.3868442370916,-177.5039897852839,166.679987744959,158.3613148771184,162.5021704887968,157.8384071294915,165.2618334424403,150.6025114013885,-175.9379889048296,162.2407166149833,171.4546360377159,167.6121959443349,167.089288196708,166.679987744959,161.7178088673564,173.3560140809514,168.805858017524,155.4510829831131,169.4766123430865,165.2618334424403,166.1570799973322,157.5030299667104,156.9431605745997,-178.6976518584731,158.7336536843835,160.7486390234968,162.5021704887968,156.9431605745997,163.1359631698753,165.2248717979564,166.0831567083644,174.1773373468754,161.1209778307619,168.2090269809294,154.7433670130669,178.9150239951484,158.0259377143372,169.1781968247891,171.2671054528702,159.6289002392754,170.3348972534944,166.1201183528483,162.9114709405457,167.089288196708,172.6482981109051,173.8419601840943,159.5549769503076,158.099861003305,-178.9591057322865,178.7274934103028,165.2987950869241,162.9114709405458,169.7011045724159,175.7433382273298,166.4554955156295,172.685259755389,160.7486390234968,150.8639652752019,176.2662459749566,166.9784032632563,165.1879101534725,166.4924571601133,166.4185338711457,166.4924571601133,165.8586644790349,158.099861003305,161.3824317045753,169.4396506986025,167.8736498181482,-0.1342869832337783
25,58.95198563963237,60.74247874941616,74.76800810938946,72.38068396301099,74.20813871727873,80.4379029570382,70.66411414219499,67.30762015195688,73.90972319898145,76.89387838195444,69.47045206900577,65.25567316835964,64.65884213176503,61.93614082260538,61.67468694879199,67.38154344092464,67.30762015195688,71.22398353430572,50.89476664560516,26.12627862692895,13.89124237673948,4.341945791225783,20.75479929757748,0.4625440533608298,0.1641285350635258,6.430854419306883,13.59282685844218,7.661478136980008,-3.118442166206819,10.31025615717184,2.849868199739234,17.47222859630713,0.7609595716581055,12.6975803035503,-3.118442166206819,-3.715273202801427,4.640361309523058,16.87539755971252,13.29441134014488,12.69758030355027,5.834023382712303,11.80233374865836,-4.908935275990643,4.04353027292845,8.818178565685315,15.98015100482061,5.237192346117695,13.92820402122334,6.729269937604187,13.59282685844218,1.357790608252742,3.745114754631174,-2.223195611314907,8.221347529090707,9.750386765061137,10.31025615717184,4.640361309523058,4.341945791225783,7.027685455901491,2.551452681441958,4.04353027292845,1.059375089955438,2.849868199739262,-1.02953353812569,7.922932010793403,9.415009602279923,4.938776827820391,2.551452681441958,4.043530272928479,19.59809886887217,6.766231582088096,9.713425120577227,3.148283718036538,19.85955274268557,7.624516492496127,17.47222859630713,7.326100974198795,1.357790608252742,10.60867167546914,-7.296259422369076,4.341945791225783,2.253037163144626,15.42028161270991,7.027685455901491,-2.521611129612211,3.44669923633387,7.624516492496099,2.253037163144654,9.116594083982619,8.519763047388011,13.59282685844218,8.519763047388039,8.818178565685315,8.221347529090707,2.551452681441958,11.20550271206375,16.87539755971252,2.253037163144654,14.48807341333409,13.29441134014488,9.116594083982619,6.132438901009579,4.341945791225783,16.87539755971252,4.975738472304272,17.17381307800983,7.027685455901491,17.47222859630713,13.89124237673948,8.818178565685315,12.99599582184757,2.551452681441958,4.640361309523087,6.729269937604215,16.57698204141522,6.132438901009579,8.818178565685315,20.49334542376408,13.59282685844218,-1.626364574720299,4.640361309523058,-0.7311180198283864,15.98015100482061,1.357790608252742,12.99599582184757,-4.908935275990643,4.341945791225783,13.59282685844218,23.17908508843979,-2.820026647909515,10.31025615717184,9.415009602279923,3.148283718036538,12.10074926695566,21.94846137076669,1.357790608252742,19.85955274268557,10.60867167546914,10.31025615717184,11.50391823036105,-0.1342869832337783
26,-112.0401063447227,-101.8939787226144,-122.5216111296122,-118.0084167106688,-117.4485473185581,-121.327949056423,-122.2971189002827,-110.2496132349389,-114.2029382617716,-121.0664951826096,-127.333221066853,-115.0981848166635,-107.0409658226363,-112.0401063447227,-118.6791710362312,-119.0145481990123,-122.8200266479096,-119.8358714649365,-126.6624667412906,-135.6149322902097,-132.9661542700178,-131.5479999674991,-136.5101788451016,-120.4327025015311,-125.207350794288,-129.422129694934,-121.6263645747202,-126.4010128674772,-134.7196857353178,-134.1228546987232,-135.1289861870667,-130.9511689309045,-136.2117633268043,-130.6157917681233,-125.8041818308826,-121.8878184485337,-123.6783115583175,-134.4212702170205,-132.1448310040937,-129.049790887669,-130.5418684791555,-137.1809331706639,-129.049790887669,-136.8085943633989,-140.3895805829665,-128.7883370138555,-137.8147258517425,-146.1703603640671,-135.7258172236614,-122.8569882923933,-136.8085943633989,-133.2276081438313,-126.7733516747422,-136.8085943633989,-124.6474814021772,-137.7038409182908,-119.7989098204526,-130.5418684791555,-136.2487249712882,-137.1809331706639,-124.2751425949122,-131.8464154857965,-132.1078693596098,-121.5894029302364,-130.2434529608582,-129.6466219242636,-129.3482064059663,-122.2231956113148,-129.0867525321529,-133.2645697883152,-127.6316365851503,-132.9291926255339,-136.8085943633989,-137.1070098816962,-121.5894029302364,-136.8085943633989,-128.2654292662288,-131.8094538413125,-118.9036632655607,-130.9142072864206,-131.1386995157501,-132.6307771072367,-140.7619193902316,-131.7724921968286,-135.3165167719124,-127.9300521034476,-134.196777987691,-134.7566473798017,-121.6633262192042,-129.7205452132314,-135.6888555791775,-127.333221066853,-131.175661160234,-139.8666728353397,-128.7513753693717,-125.579689601553,-135.3165167719124,-121.8878184485337,-134.4582318615044,-128.1545443327771,-138.3376335993693,-135.913347808507,-132.929192625534,-129.0867525321529,-129.4221296949341,-128.7513753693717,-138.0022564365881,-130.8402839974528,-136.9194792968506,-140.202049998121,-130.6527534126072,-132.4062848779071,-135.3165167719124,-129.459091339418,-133.9353241138775,-130.5418684791555,-136.8085943633989,-137.7777642072586,-129.3851680504501,-125.4688046681014,-139.2328801542612,-136.322648260256,-138.0761797255559,-127.8561288144798,-133.9353241138775,-110.2865748794228,-124.6105197576933,-131.7355305523447,-129.9819990870448,-126.4010128674772,-132.3323615889393,-147.8499685403991,-139.2698417987451,-132.929192625534,-136.8455560078828,-132.4062848779071,-130.8772456419367,-133.2645697883152,-135.3534784163962,-132.9291926255339,-0.1342869832337783
27,-119.5744175911231,-128.5638447845261,-109.4282899690148,-132.0339460706421,-114.4274304911011,-116.59026240815,-122.4846494851283,-129.0867525321529,-123.4168576845041,-121.2909874119391,-117.4115856740742,-132.6677387517205,-130.8772456419367,-119.5004943021553,-118.34379387345,-128.7513753693717,-117.1870934447446,-122.186233966831,-122.7830650034256,-114.5013537800689,-114.7997692983662,-116.2179236008849,-113.5691455806931,-110.8464442715335,-131.4371150340474,-113.8675610989904,-121.9617417375015,-116.2179236008849,-107.0409658226363,-118.4177171624177,-104.8781339055874,-113.2337684179119,-120.7311180198284,-112.33852186302,-112.4124451519878,-107.0779274671202,-116.8517162819635,-110.58499039772,-119.202078783858,-112.1140296336904,-113.0092761885824,-116.2548852453688,-104.2813028689928,-110.58499039772,-106.4071731415578,-115.3966003349608,-111.7416908264254,-108.1607046068577,-121.2909874119391,-127.8930904589637,-106.3702114970739,-115.731977497742,-118.6052477472634,-104.616680031774,-122.4846494851283,-109.4282899690147,-119.2390404283419,-118.6422093917473,-110.9203675605012,-103.1246024402875,-122.223195611315,-125.1703891498041,-119.202078783858,-111.2187830787985,-116.2918468898528,-112.0770679892066,-114.2398999062555,-118.0823399996365,-111.5171985970959,-118.3068322289661,-115.322677045993,-111.852575759877,-107.3024196964496,-109.0559511617496,-115.1351464611474,-110.8464442715335,-105.1765494238847,-108.7575356434524,-116.3288085343366,-112.6369373813173,-106.4810964305256,-107.0040041781524,-120.3957408570472,-106.742550304339,-105.2135110683686,-118.6422093917473,-109.9881593611254,-104.2813028689928,-115.9564697270715,-112.6738990258012,-106.6686270153712,-108.4591201251551,-111.5171985970959,-108.1976662513416,-116.8517162819634,-119.7989098204526,-111.2557447232824,-115.9564697270715,-104.9520571945552,-116.6272240526339,-106.3702114970739,-112.9723145440985,-118.4177171624177,-110.9203675605012,-122.4846494851283,-107.9362123775282,-102.5277714036928,-112.7108606702851,-113.8305994545065,-102.7892252775063,-109.9511977166416,-107.5638735702631,-107.0779274671203,-113.2337684179119,-110.5480287532362,-111.480236952612,-111.1448597898308,-108.459120125155,-112.4124451519878,-119.0145481990123,-109.4282899690147,-103.3860563141009,-114.464392135585,-103.758395121366,-121.5894029302364,-133.301531432799,-120.9925718936418,-115.1351464611474,-107.5638735702631,-108.7575356434523,-114.7997692983662,-105.2504727128525,-111.480236952612,-109.4652516134986,-118.3807555179338,-112.6369373813173,-114.7997692983662,-122.8569882923934,-113.606107225177,-112.9723145440985,-0.1342869832337783
28,-77.75928338501664,-82.79538555158693,-89.06211143583032,-59.29448289506769,-76.26720579353014,-83.69063210647884,-64.5920389354514,-65.22583161652989,-69.06827170991095,-68.76985619161366,-64.5920389354514,-54.44591131334306,-74.14133552096511,-73.91684329163559,-76.23024414904624,-59.81739064269453,-76.23024414904624,-73.28305061055715,-56.60874323039201,-56.87019710420537,-55.63957338653228,-56.23640442312688,-68.24694844398682,-55.93798890482958,-35.94414917891024,-52.05858716696463,-60.41422167928914,-57.46702814079998,-72.3878040556652,-47.8807699108024,-49.6712630205862,-55.34115786823497,-42.54625222593478,-54.44591131334306,-49.07443198399162,-72.05242689288399,-61.08497600485151,-54.48287295782694,-60.41422167928914,-54.48287295782697,-53.88604192123236,-46.98552335591049,-56.90715874868926,-49.70822466507011,-47.91773155528628,-53.55066475845115,-50.56650957547814,-61.01105271588375,-44.89661472782936,-52.05858716696463,-56.31032771209465,-44.59819920953205,-52.95383372185654,-56.87019710420537,-66.38253204523521,-50.60347121996199,-60.4881449682569,-41.6510056710429,-60.41422167928914,-58.32531305120801,-51.2003022565566,-39.52513539847789,-46.68710783761318,-58.9591057322865,-51.2003022565566,-64.36754670612187,-49.9696785388835,-60.41422167928914,-55.34115786823497,-51.79713329315126,-70.56034930139747,-62.20471478907297,-66.71790920801641,-65.85962429760838,-53.25224924015384,-56.0119121937974,-67.87460963672174,-56.83323545972149,-55.04274234993767,-51.16334061207274,-55.34115786823497,-55.37811951271885,-52.05858716696466,-58.32531305120801,-49.1113936284755,-47.28393887420779,-64.89045445374872,-47.0224850003944,-57.4300664963161,-70.26193378310016,-67.57619411842444,-53.25224924015384,-53.55066475845115,-52.65541820355926,-63.43533850674606,-53.55066475845115,-56.23640442312688,-49.1113936284755,-68.76985619161364,-51.46175613037005,-52.99079536634048,-51.79713329315123,-57.72848201461341,-64.5920389354514,-46.09027680101858,-64.62900057993528,-72.42476570014908,-55.67653503101619,-49.07443198399162,-64.8904544537487,-58.62372856950532,-55.34115786823497,-51.16334061207272,-65.78570100864063,-62.50313030737027,-58.36227469569192,-52.99079536634048,-55.04274234993767,-59.51897512439723,-57.1316509780188,-62.80154582566757,-56.83323545972149,-67.27777860012714,-64.62900057993528,-54.14749579504576,-43.70295265464014,-53.58762640293503,-58.32531305120801,-59.25752125058381,-67.01632472631371,-53.88604192123233,-42.2478367076375,-41.31562850826171,-57.72848201461341,-52.05858716696466,-54.14749579504576,-57.72848201461341,-49.07443198399162,-55.34115786823497,-56.8701971042054,-0.1342869832337783
29,17.77064411460444,16.27856652311792,15.0849044499287,13.89124237673948,2.849868199739262,8.519763047388039,13.89124237673948,3.745114754631146,-5.505766312585251,1.95462164484735,8.519763047388011,1.656206126550018,20.45638377928017,15.383319968226,16.87539755971252,8.221347529090735,8.221347529090707,10.90708719376644,1.656206126550046,20.15796826098287,18.96430618779365,25.52944759033434,30.63947304587239,25.82786310863165,22.246876889064,23.73895448055052,19.56113722438826,20.75479929757748,32.094588992875,21.05321481587478,9.415009602279923,4.938776827820391,28.55056441779124,16.57698204141522,18.36747515119905,36.86923728563187,19.85955274268557,16.57698204141522,34.78032865755074,13.29441134014488,17.47222859630713,12.99599582184757,23.7759161250344,23.73895448055049,12.69758030355027,16.27856652311792,26.72310966352356,29.11043380990199,23.73895448055052,21.35163033417209,25.56640923481822,18.96430618779365,30.30409588309118,18.10602127738562,29.4088493281993,21.38859197865597,26.1632402714128,20.75479929757748,27.02152518182086,21.35163033417209,23.17908508843979,21.94846137076669,11.20550271206378,29.11043380990199,15.68173548652331,26.46165578971011,20.15796826098287,35.67557521244265,26.42469414522625,1.059375089955438,34.18349762095616,38.36131487711839,32.094588992875,27.35690234460205,15.383319968226,16.6139436858991,27.61835621841547,25.52944759033434,19.85955274268557,16.57698204141522,20.75479929757748,27.05848682630474,30.90092691968582,6.132438901009607,21.38859197865597,15.68173548652331,30.00568036479388,13.33137298462879,23.44053896225321,41.04705454179413,27.02152518182086,11.20550271206378,19.26272170609096,22.84370792565861,36.60778341181845,18.06905963290174,14.7864889316314,12.69758030355027,25.23103207203704,11.80233374865836,17.21077472249368,22.246876889064,33.58666658436152,19.26272170609096,23.14212344395591,21.35163033417209,35.11570582033195,18.66589066949635,4.043530272928479,28.21518725501008,15.98015100482061,19.85955274268557,23.14212344395591,35.37715969414535,24.33578551714513,21.98542301525057,27.61835621841544,10.90708719376644,18.06905963290174,28.81201829160469,29.11043380990199,26.12627862692895,31.19934243798312,22.5452924073613,34.78032865755074,17.47222859630713,24.67116267992634,27.31994070011817,20.49334542376408,28.8489799360886,17.77064411460444,21.35163033417209,21.65004585246939,23.73895448055052,21.65004585246939,24.93261655373973,18.96430618779365,35.07874417584804,21.35163033417209,23.44053896225321,-0.1342869832337783
30,52.98367527368629,64.62188048728115,72.08226844471369,50.37185889797837,62.8683490219812,68.7996977434434,55.37099942006472,60.51798652008665,74.46959259109212,64.62188048728115,64.92029600557845,68.5012822251461,52.08842871879438,56.6385847822217,62.53297185920002,59.25040115792967,70.29177533492992,65.25567316835964,83.49598142897906,98.11834182554691,106.7354302116848,114.7556875612282,112.1438711855202,102.819066829336,95.0602633536061,99.83491164636297,113.2636099697417,105.5417681384956,110.3903397202203,102.8929901183038,109.3842082318767,116.2477651527147,88.8304991138466,109.682623750174,104.9079754574171,101.1024970085199,107.4061845372472,109.7565470391418,110.2794547867686,116.6570656044637,100.5426276164092,108.4889616769848,95.39564051638729,96.32784871576308,106.1755608195741,111.2116629861444,101.6254047561468,105.803222012309,104.0127289025252,111.4731168599578,101.960781918928,115.4264418867905,88.19670643276817,109.7195853946579,113.562025488039,105.2803142646823,105.5787297829795,107.070807374466,102.5576129555226,106.4000530489037,103.4528595104145,102.2222357927414,115.6509341161201,93.08223965897668,115.7618190495717,110.6517935940337,101.6993280451146,109.1597160025472,97.78296466276572,119.567297498469,107.8921306403902,90.35953834981706,104.3850677097903,105.5417681384956,116.3216884416825,113.5989871325229,107.5937151220929,101.0285737195522,102.8929901183038,108.1905461586875,105.2803142646822,100.7671198457388,102.5206513110387,115.9493496344174,98.08138018106303,106.4000530489037,105.2063909757144,103.4158978659306,100.1333271646603,98.34283405487645,101.0285737195522,107.8921306403902,109.4211698763606,100.1333271646603,107.6306767665768,111.1747013416605,116.0232729233852,108.2644694476552,108.4889616769848,116.3216884416825,106.9968840854983,98.11834182554691,100.5056659719253,111.7715323782551,106.4000530489037,105.0188603908688,109.1597160025472,108.8982621287338,124.3049841467419,96.85075646338993,113.562025488039,107.2952996037956,99.01358838043882,99.23808060976836,99.83491164636297,105.2433526201984,98.97662673595499,116.546180671012,121.6931677710339,103.7882366731957,105.5417681384956,105.803222012309,107.2952996037956,112.4422867038175,99.53649612806566,105.8401836567929,99.83491164636297,94.83577112427656,106.9968840854983,104.0127289025252,103.5267827993823,95.1711482870578,110.2794547867686,107.3692228927633,106.4370146933875,101.0285737195522,110.6148319495498,98.08138018106303,117.2169349965744,110.0549625574391,-0.1342869832337783


==> data/32/p5_240_phaseDiffsInChamber.csv <==
d,s1,s2,s3,s4,s5,s6,s7,s8,s9,s10,s11,s12,s13,s14,s15,s16,s17,s18,s19,s20,s21,s22,s23,s24,s25,s26,s27,s28,s29,s30,s31,s32,s33,s34,s35,s36,s37,s38,s39,s40,s41,s42,s43,s44,s45,s46,s47,s48,s49,s50,s51,s52,s53,s54,s55,s56,s57,s58,s59,s60,s61,s62,s63,s64,s65,s66,s67,s68,s69,s70,s71,s72,s73,s74,s75,s76,s77,s78,s79,s80,s81,s82,s83,s84,s85,s86,s87,s88,s89,s90,s91,s92,s93,s94,s95,s96,s97,s98,s99,s100,s101,s102
0,-90.88956619009804,-92.34468213710066,-87.5700338443438,-86.97320280774919,-89.9573579907222,-90.85260454561414,-94.17213689136838,-99.87899338350098,-90.59115067180073,-105.2504727128525,-93.23992869199257,-89.73286576139269,-86.97320280774919,-88.80065756201689,-88.20382652542229,-93.31385198096034,-96.5594610377468,-89.0990730803142,-94.43359076518179,-95.99959164563607,-90.88956619009802,-93.05239810714693,-91.74785110050603,-92.97847481817911,-81.63868512288155,-96.52249939326289,-78.31915277712739,-87.94237265160888,-89.9573579907222,-93.87372137307108,-84.28746314307345,-91.15102006391145,-80.1096458869112,-78.91598381372198,-84.36138643204123,-88.46528039923571,-95.92566835666831,-86.45029506012241,-91.48639722669265,-86.37637177115455,-89.36052695412759,-91.74785110050605,-89.3974885986115,-92.34468213710066,-95.73813777182266,-85.18270969796536,-90.88956619009804,-85.18270969796536,-84.28746314307345,-95.0304218017764,-74.17829716544901,-80.7064769235058,-96.22408387496561,-90.62811231628461,-93.6122674992576,-91.82177438947383,-89.65894247242493,-86.74871057841965,-96.82091491156022,-89.73286576139269,-98.90982353964132,-74.17829716544901,-89.95735799072223,-97.11933042985753,-97.71616146645214,-107.3024196964498,-91.15102006391145,-94.13517524688446,-82.49697003328963,-97.49166923712259,-101.5955632043171,-98.90982353964132,-84.88429417966806,-96.52249939326292,-89.39748859861152,-88.24078816990618,-102.2663175298795,-98.01457698474944,-84.65980195033853,-90.9265278345819,-93.53834421028988,-90.25577350901953,-100.4019011311279,-86.97320280774919,-92.34468213710063,-88.83761920650079,-88.46528039923571,-104.2813028689928,-96.82091491156019,-93.31385198096034,-98.64836966582793,-84.65980195033852,-89.99431963520607,-89.4344502430954,-89.36052695412759,-89.13603472479808,-84.36138643204123,-89.06211143583032,-82.49697003328963,-84.92125582415196,-87.94237265160886,-83.98904762477613
1,-77.19941399290595,-75.33499759415434,-76.30416743801402,-79.54977649480043,-69.70206439098939,-78.31915277712737,-71.79097301907058,-76.26720579353015,-81.37723124906819,-74.17829716544901,-80.78040021247358,-79.21439933201928,-71.23110362695985,-79.81123036861389,-83.69063210647884,-77.42390622223547,-75.33499759415433,-86.97320280774919,-75.63341311245163,-72.64925792947861,-77.12549070393815,-74.43975103926242,-75.63341311245165,-68.80681783609755,-82.2724778039601,-75.37195923863823,-78.61756829542468,-79.25136097650316,-71.79097301907058,-80.48198469417629,-80.78040021247358,-68.17302515501905,-75.37195923863823,-82.49697003328963,-81.9371006411789,-75.03658207585704,-74.43975103926242,-78.05769890331395,-77.19941399290593,-75.93182863074894,-70.29889542758406,-75.33499759415433,-72.3508424111813,-71.79097301907058,-69.66510274650557,-75.33499759415433,-89.13603472479808,-84.58587866137076,-86.67478728945188,-76.90099847460868,-91.52335887117651,-87.01016445223308,-66.68094756353253,-86.07795625285728,-85.81650237904385,-70.29889542758406,-76.82707518564087,-77.42390622223546,-81.041854086287,-80.1096458869112,-71.7540113745867,-89.06211143583032,-78.39307606609515,-79.84819201309779,-82.19855451499232,-73.58146612885442,-77.42390622223546,-60.71263719758645,-77.75928338501666,-80.1096458869112,-68.47144067331635,-72.38780405566519,-89.69590411690882,-80.7064769235058,-76.56562131182746,-90.55418902731681,-69.06827170991096,-75.07354372034092,-78.95294545820586,-77.12549070393815,-84.95821746863584,-78.91598381372198,-70.85876481969478,-84.88429417966806,-74.17829716544901,-78.65452993990857,-69.10523335439484,-71.15718033799209,-63.09996134396488,-79.21439933201928,-86.37637177115458,-80.70647692350582,-70.89572646417868,-79.81123036861389,-77.49782951120324,-69.06827170991096,-76.26720579353015,-78.39307606609515,-89.95735799072223,-77.49782951120325,-77.42390622223547,-89.65894247242493
2,-40.7187974716671,-36.83939573380215,-30.31121597574537,-23.44765905490738,-44.37370698020251,-26.99168362999112,-27.02864527447502,-28.18534570318033,-32.36316295934259,-34.75048710572102,-24.64132112809659,-40.12196643507249,-43.73991429912402,-34.75048710572102,-40.7187974716671,-34.45207158742372,-34.15365606912641,-33.2584095142345,-34.75048710572102,-40.12196643507249,-43.10612161804553,-37.13781125209945,-34.75048710572102,-27.32706079277233,-18.93446463596393,-32.40012460382647,-42.50929058145093,-38.03305780699137,-43.44149878082672,-25.7980215568019,-35.08586426850221,-39.82355091677519,-42.84466774423208,-33.85524055082911,-32.9599939959372,-38.03305780699137,-32.99695564042105,-22.81386637382889,-38.92830436188328,-44.00136817293745,-50.60347121996199,-37.13781125209945,-40.4203819533698,-36.83939573380215,-32.06474744104528,-36.27952634169145,-15.35347841639629,-28.48376122147764,-33.5568250325318,-30.27425433126146,-26.99168362999112,-27.58851466658572,-42.21087506315362,-30.57266984955876,-20.42654222745045,-55.63957338653231,-37.43622677039676,-33.5568250325318,-32.06474744104528,-36.24256469720754,-35.34731814231563,-30.27425433126146,-29.41596942085346,-21.91861981893695,-30.87108536785607,-34.19061771361032,-36.54098021550485,-39.56209704296174,-36.24256469720754,-26.39485259339654,-24.04449009150198,-35.38427978679951,-24.04449009150196,-31.50487804893459,-26.13339871958311,-24.60435948361271,-25.7980215568019,-34.45207158742372,-37.13781125209945,-33.5568250325318,-26.43181423788042,-43.70295265464014,-33.85524055082911,-27.88693018488306,-32.36316295934259,-26.99168362999112,-41.35259015274559,-15.05506289809898,-39.22671988018058,-28.48376122147764,-25.79802155680193,-28.48376122147764,-26.13339871958311,-35.94414917891024,-32.10170908552919,-40.12196643507249,-39.22671988018058,-27.32706079277233,-27.29009914828842,-34.75048710572102,-34.15365606912641,-25.20119052020729
3,114.8296108501959,116.2477651527147,111.2855862751122,99.90883493533073,111.8824173117067,113.2636099697417,100.5426276164092,120.4625440533608,116.9185194782771,119.3058436246555,119.939636305734,127.5875548480122,119.044389750842,109.3842082318767,121.9176600003635,115.9493496344174,115.6509341161201,120.7239979271743,106.9968840854983,118.6350892990931,124.9018151833365,117.1799733520905,109.682623750174,112.4792483483014,103.4898211548984,112.1438711855202,121.0224134454716,118.672050943577,120.4995056978447,107.6676384110606,110.091924201923,108.7873771952821,116.9185194782771,103.7143133842279,111.2116629861444,102.2222357927414,119.8657130167662,106.7354302116848,123.1852453625204,117.4414272259039,128.8551402101692,115.0541030795255,115.3525185978228,113.0021560959282,112.3683634148497,104.944937101901,104.9818987463849,114.7556875612282,124.3049841467419,121.0963367344393,113.934364295304,105.2433526201984,111.7715323782551,117.4414272259039,107.0338457299821,128.8181785656853,123.1113220735527,111.7715323782551,110.0180009129552,117.7398427442012,102.5206513110387,122.2160755186608,109.7935086836256,114.7926492057121,112.3683634148497,116.9554811227609,118.6350892990931,107.6306767665768,118.0752199069824,105.2063909757144,110.9132474678471,113.934364295304,116.0232729233852,118.9704664618744,98.11834182554691,106.9968840854983,102.819066829336,109.7195853946579,116.2847267971986,123.40973759185,120.2380518240312,126.0954772565257,109.9810392684713,112.3683634148497,106.4370146933876,112.7407022221148,110.0549625574391,96.25392542679532,113.2636099697417,103.1174823476333,109.0857927135794,116.2477651527147,103.228367281085,109.9810392684713,104.4220293542742,105.2063909757144,120.7609595716581,99.94579657981461,109.3842082318767,111.2486246306283,109.3842082318767,115.3525185978228
4,121.9546216448473,120.1271668905796,121.6192444820662,123.1113220735527,119.2319203356877,119.2319203356877,127.2891393297149,110.0549625574391,118.672050943577,112.7037405776309,104.3111444208225,106.212522464058,117.4414272259039,133.9282040212234,114.8296108501959,131.8762570376261,118.4105970697636,120.797921216142,122.8129065552554,120.834882860626,124.3789074357097,124.0804919174124,132.9590341773637,113.562025488039,110.6148319495497,122.8129065552554,113.562025488039,123.4836608808178,119.2319203356877,118.672050943577,127.8859703663096,115.0541030795255,118.9335048173904,127.8859703663096,118.1121815514663,133.2944113401448,112.666778933147,109.1597160025472,115.687895760604,111.7715323782551,126.393892774823,124.9387768278204,123.7820763991151,117.7398427442012,121.7301294155178,124.9018151833365,123.1482837180365,119.530335853985,124.0065686284446,109.0857927135794,118.0752199069824,119.530335853985,119.8657130167662,121.4317138972204,119.0074281063581,119.0074281063582,112.666778933147,124.0804919174124,120.7239979271743,122.3269604521124,134.1526962505529,113.0391177404121,124.6033996650392,114.7556875612282,130.5717100309853,117.7398427442012,123.40973759185,120.1271668905796,117.4414272259039,124.677322954007,109.0857927135794,114.7556875612282,117.7398427442012,106.4000530489037,128.2213475290907,129.4889328912477,128.2952708180585,132.0637876224718,113.3375332587094,100.207250453628,115.3525185978228,116.546180671012,132.0637876224718,116.6201039599798,126.0954772565257,118.0752199069824,123.40973759185,120.7609595716581,120.1271668905796,130.645633319953,128.8551402101692,113.3744949031933,121.6192444820662,127.4000242631665,135.3463583237422,122.0285449338152,120.4995056978447,129.6764634760933,132.399164785253,119.5672974984689,117.5523121593556,117.7398427442012
5,141.9114997262828,144.7081243244102,144.9326165537398,157.2046144484131,147.6183562184154,140.8287225865453,154.4819131392534,144.5972393909585,146.0893169824451,144.0004083543639,146.3877325007423,155.6386135679588,142.8067462811747,139.8595527426855,153.5866665843615,129.9748789943907,146.126278626929,146.126278626929,149.482772617167,145.1940704275531,138.9643061877937,148.1782256105262,133.0699191108154,141.3146686896882,151.1623807934992,147.9537333811967,145.6033708793021,143.4035773177693,145.5664092348183,142.8067462811747,143.4035773177693,156.6447450563023,152.7283816739535,150.0796036537616,152.6544583849857,148.2521488994939,153.362174355032,154.7433670130669,139.5241755799044,158.4352381660862,137.509190240791,140.7917609420614,140.4563837792801,141.6870074969532,145.4924859458505,151.8331351190616,137.4352669518232,144.1112932878156,134.5619967023018,154.1834976209561,144.5972393909585,156.0109523752238,148.8489799360885,145.1940704275531,151.1623807934992,150.8639652752019,145.9017863975994,142.5452924073613,147.9537333811967,143.1051617994721,144.1112932878156,140.7547992975775,142.8437079256586,148.8859415805724,138.1429829218695,151.1623807934992,142.3208001780317,146.7600713080075,136.6139436858991,152.0945889928751,145.6033708793021,149.7442264909805,158.6966920398996,151.8700967635455,143.7019928360667,148.4766411288235,149.3718876837154,139.8965143871694,152.6544583849857,153.5866665843615,149.7072648464966,146.7970329524913,142.3208001780317,144.0373699988478,143.4775006067371,150.8639652752019,146.7600713080075,151.236304082467,138.1429829218695,136.5769820414152,139.2627217060909,148.4766411288235,136.241604878634,147.8798100922289,143.7019928360667,155.6386135679588,140.4194221347963,145.8278631086316,139.0012678322776,140.7178376530936,153.2512894215804,153.9590053916266
6,95.43260216087117,93.26977024382228,98.11834182554691,84.05585082108973,93.34369353279004,90.88244609744385,74.80496975387337,100.7671198457388,86.18172109365474,103.4898211548984,98.11834182554691,90.88244609744385,90.65795386811436,90.88244609744385,83.42205814001125,94.16501679871419,88.49512195106541,96.55234094509262,90.58403057914654,97.14917198168723,89.98719954255193,83.45901978449513,96.55234094509262,101.4009125268173,102.5945746000065,91.21782326022503,95.35867887190341,87.93525255895469,93.00831637000891,102.2961590817092,87.67379868514126,91.47927713403845,89.12891463214396,92.07610817063306,90.91940774192773,89.39036850595733,87.5998753961735,95.39564051638729,95.73101767916847,87.89829091447081,91.51623877852234,94.4634323170115,91.18086161574115,95.9924715529819,86.74159048576547,81.66852667471136,99.01358838043882,90.28561506084924,95.35867887190341,83.49598142897906,86.14475944917086,93.00831637000891,94.4634323170115,82.52681158511939,83.45901978449513,82.86218874790052,95.65709439020071,95.0602633536061,94.50039396149538,91.77769265233576,84.91413573149777,103.1174823476333,82.89915039238446,91.18086161574115,95.35867887190341,87.07696764854666,92.97135472552498,90.32257670533312,99.57345777254955,85.21255124979507,94.7618478353088,93.30673188830616,73.90972319898145,95.0602633536061,85.8833055753575,96.85075646338993,84.91413573149777,87.93525255895469,90.32257670533312,97.44758749998454,82.30231935578985,91.77769265233576,86.70462884128159,98.34283405487645,94.50039396149538,75.40180079046797,91.81465429681964,86.40621332298429,98.64124957317375,98.93966509147106,91.18086161574115,92.70990085171155,106.7723918561687,89.09195298766002,86.81551377473323,84.91413573149777,104.3481060653064,92.74686249619543,84.31730469490316,103.7882366731957,87.3014598778762,90.28561506084924
7,-115.3966003349608,-115.0242615276957,-127.0717671930396,-110.9203675605012,-109.763667131796,-111.7416908264254,-101.0726554566902,-120.7311180198284,-97.79008475541991,-119.5744175911231,-112.1140296336905,-115.6210925642904,-114.2029382617716,-114.1290149728038,-110.2496132349389,-108.1607046068577,-107.8622890885604,-120.9925718936418,-104.5797183872901,-122.4846494851283,-118.9036632655607,-123.4168576845041,-111.4432753081281,-111.8156141153932,-126.437974511961,-113.606107225177,-123.6783115583175,-113.2707300623958,-120.469664146015,-115.9934313715554,-106.1457192677444,-115.6210925642903,-112.0770679892066,-115.6210925642904,-116.5533007636661,-114.7258460093984,-115.9564697270715,-115.9564697270715,-116.2918468898527,-115.9195080825876,-124.6474814021773,-115.0242615276957,-106.6686270153712,-110.2865748794228,-110.8834059160174,-106.7055886598552,-117.7839244813392,-111.7416908264254,-112.9353528996146,-109.1298744507175,-92.97847481817912,-124.6105197576934,-118.0084167106688,-112.33852186302,-108.4960817696389,-111.1818214343147,-117.1131701557769,-112.6369373813173,-107.8992507330444,-117.7100011923715,-108.4591201251551,-125.7672201863987,-107.6747585037148,-118.9406249100446,-118.6052477472634,-112.7108606702851,-117.7100011923715,-107.3024196964498,-109.9881593611254,-106.3702114970739,-109.0929128062336,-109.4282899690147,-109.4282899690147,-100.4019011311278,-106.742550304339,-127.5577132961825,-118.6052477472634,-114.7628076538823,-116.2548852453688,-113.8305994545065,-114.8367309428501,-117.1131701557769,-108.459120125155,-115.0242615276957,-121.9617417375015,-98.9467851841252,-114.7997692983662,-106.6686270153712,-118.9036632655607,-118.0084167106688,-106.0717959787766,-114.464392135585,-118.9775865545285,-115.0242615276957,-116.9256395709313,-112.6369373813173,-124.0136887210987,-113.9414843879582,-106.6686270153712,-116.59026240815,-109.6527821983443,-119.5004943021553
8,-93.83675972858718,-93.91068301755496,-92.64309765539797,-88.80065756201691,-94.73200628347907,-85.2196713424492,-106.6686270153712,-87.8684493626411,-113.2337684179119,-84.28746314307344,-87.27161832604649,-91.74785110050603,-77.72232174053276,-97.45470759263873,-91.48639722669265,-93.83675972858718,-91.78481274498995,-94.17213689136838,-108.5700050586067,-85.48112521626267,-81.90013899669502,-81.60172347839772,-90.92652783458192,-95.0304218017764,-81.90013899669502,-95.66421448285489,-88.83761920650079,-91.44943558220875,-79.84819201309777,-98.61140802134402,-101.2971476860198,-94.20909853585226,-95.10434509074416,-97.79008475541985,-94.13517524688446,-94.47055240966569,-91.52335887117651,-92.94151317369524,-81.60172347839772,-92.71702094436574,-78.05769890331395,-93.57530585477377,-101.5955632043171,-92.4186054260684,-95.0304218017764,-95.99959164563607,-89.95735799072223,-94.84289121693081,-86.45029506012236,-88.80065756201689,-107.5638735702631,-86.45029506012236,-93.87372137307108,-80.4080614052085,-90.25577350901953,-81.60172347839772,-94.20909853585226,-93.53834421028985,-106.1457192677444,-84.88429417966806,-93.05239810714693,-87.57003384434377,-84.58587866137076,-86.45029506012236,-92.75398258884962,-89.65894247242493,-87.94237265160888,-81.97406228566278,-96.59642268223068,-98.31299250304671,-85.85346402352775,-104.616680031774,-90.29273515350341,-105.5858498756337,-91.15102006391142,-91.15102006391142,-89.95735799072223,-87.04712609671697,-85.77954073455997,-90.55418902731681,-74.43975103926243,-77.19941399290593,-98.98374682860913,-89.69590411690882,-87.60699548882768,-92.94151317369527,-95.96263000115219,-92.08322826328725,-87.04712609671691,-86.97320280774916,-88.80065756201691,-98.31299250304671,-90.55418902731681,-100.1034856128305,-90.25577350901953,-91.44943558220875,-93.83675972858718,-95.0304218017764,-84.32442478755735,-109.0559511617496,-100.4019011311279,-99.87899338350104
9,-65.18886997204601,-62.24167643355685,-69.36668722820826,-83.39221658818154,-72.64925792947861,-76.90099847460864,-61.30946823418105,-73.84292000266782,-64.8904544537487,-86.37637177115458,-82.49697003328963,-78.05769890331391,-92.94151317369527,-72.98463509225978,-77.46086786671934,-78.35611442161127,-78.35611442161125,-72.68621957396248,-72.9476734477759,-76.60258295631132,-77.49782951120324,-73.28305061055715,-77.16245234842204,-84.58587866137076,-92.34468213710066,-71.15718033799207,-67.01632472631373,-74.73816655755974,-81.00489244180311,-76.23024414904624,-69.66510274650557,-74.77512820204363,-79.21439933201928,-77.75928338501666,-68.47144067331635,-61.38339152314884,-70.85876481969477,-81.90013899669503,-79.81123036861389,-67.61315576290833,-78.61756829542468,-69.73902603547334,-70.03744155377063,-79.81123036861389,-64.62900057993528,-78.31915277712737,-78.02073725883008,-70.26193378310016,-81.34026960458429,-82.79538555158693,-79.21439933201928,-78.02073725883007,-67.35170188909491,-82.5708933222574,-75.67037475693547,-83.69063210647884,-71.79097301907059,-83.46613987714932,-70.26193378310018,-66.4194936897191,-75.63341311245163,-71.52951914525715,-85.48112521626267,-74.73816655755972,-77.72232174053276,-74.14133552096511,-72.08938853736788,-94.13517524688449,-74.73816655755972,-69.10523335439484,-82.49697003328963,-66.0841165269379,-78.61756829542468,-76.82707518564085,-75.03658207585703,-69.40364887269214,-63.13692298844876,-76.52865966734355,-78.02073725883007,-78.35611442161127,-96.82091491156022,-89.0990730803142,-67.91157128120564,-82.5708933222574,-71.45559585628939,-68.17302515501905,-66.38253204523521,-73.9168432916356,-69.40364887269216,-74.8120898465275,-87.64395713331157,-74.47671268374626,-75.63341311245163,-67.01632472631371,-76.52865966734355,-69.40364887269214,-71.19414198247597,-69.06827170991096,-83.76455539544661,-63.09996134396488,-61.64484539696224,-67.61315576290833
10,-39.82355091677519,-41.01721298996441,-28.18534570318033,-25.49960603850462,-39.82355091677519,-34.75048710572102,-36.83939573380215,-39.5620970429618,-29.37900777636955,-29.37900777636955,-34.15365606912641,-27.92389182936691,-27.58851466658575,-32.10170908552919,-26.13339871958311,-31.20646253063725,-32.6985401221238,-28.81913838425885,-25.4996060385046,-40.45734359785368,-30.01280045744807,-33.85524055082911,-34.45207158742372,-29.97583881296418,-14.15981634320707,-37.73464228869406,-32.06474744104528,-35.08586426850223,-33.2584095142345,-25.7980215568019,-29.97583881296416,-29.67742329466685,-25.4996060385046,-24.90277500191002,-34.48903323190757,-42.50929058145093,-34.75048710572102,-14.49519350598825,-28.48376122147764,-37.13781125209945,-31.76633192274798,-32.36316295934259,-29.41596942085343,-32.06474744104528,-40.4203819533698,-23.4106974104235,-20.42654222745045,-32.9599939959372,-30.27425433126146,-33.85524055082911,-29.41596942085346,-32.66157847763989,-34.15365606912641,-24.60435948361268,-32.06474744104528,-41.05417463444832,-32.06474744104528,-20.72495774574773,-26.69326811169381,-38.66685048806985,-27.88693018488303,-35.68269530509681,-17.14397152618011,-33.85524055082911,-25.20119052020732,-31.76633192274798,-34.45207158742372,-17.14397152618011,-30.27425433126146,-48.55152423636477,-36.83939573380215,-38.33147332528867,-31.46791640445068,-24.90277500191002,-31.46791640445068,-34.19061771361029,-43.44149878082672,-35.64573366061293,-27.58851466658572,-39.89747420574295,-17.44238704447741,-26.69326811169384,-39.52513539847789,-30.87108536785607,-35.04890262401833,-38.03305780699137,-45.49344576442397,-31.46791640445068,-39.82355091677519,-26.13339871958311,-26.39485259339651,-16.24872497128817,-42.80770609974823,-27.92389182936694,-33.2584095142345,-31.50487804893456,-37.73464228869406,-34.15365606912641,-30.87108536785607,-34.75048710572102,-41.35259015274559,-35.04890262401833
11,110.5778703050659,107.6306767665768,109.682623750174,102.819066829336,115.9493496344174,108.5628849659525,112.3683634148497,121.0593750899554,111.4731168599578,114.4572720429309,117.1430117076066,111.2486246306283,113.562025488039,117.8507276776528,113.0760793848959,119.0074281063581,109.7935086836256,110.091924201923,112.1069095410363,125.3111156350855,111.8824173117067,112.7037405776309,106.1385991750902,120.1271668905796,111.1747013416605,112.3683634148497,117.813766033169,117.1799733520904,107.5937151220929,112.666778933147,114.7556875612282,120.4625440533608,112.3683634148497,115.687895760604,118.0752199069824,110.950209112331,118.9335048173904,101.0655353640361,109.0857927135794,119.0074281063582,105.2063909757144,111.5470401489256,105.0188603908688,119.530335853985,117.1799733520904,118.6350892990931,104.3111444208225,114.1588565246336,108.824338839766,120.1271668905796,118.672050943577,114.7556875612282,118.4105970697636,111.2486246306282,113.5989871325229,130.0118406388746,112.7037405776309,110.6517935940336,109.3842082318767,110.6517935940336,112.666778933147,121.4317138972204,105.2063909757144,106.9968840854983,114.7926492057121,109.9810392684713,119.2688819801716,105.803222012309,122.8129065552554,118.7459742325448,114.7556875612282,123.1113220735527,112.3683634148497,109.682623750174,108.1905461586875,113.3375332587094,109.4581315208444,125.2002307016338,108.1905461586875,122.3269604521124,107.5937151220929,110.9132474678471,119.2688819801716,120.4995056978447,113.2636099697417,100.7301582012549,123.7081531101473,105.2803142646822,108.824338839766,101.7362896895984,116.6201039599798,103.7512750287118,124.0065686284446,115.1280263684932,117.7398427442012,102.5945746000065,114.1958181691174,117.4414272259039,112.1438711855202,116.546180671012,111.2486246306283,117.4783888703878
12,120.4255824088769,113.934364295304,127.9229320107934,126.4678160637908,118.3736354252797,126.4308544193069,119.530335853985,119.530335853985,126.393892774823,118.9335048173904,118.9335048173904,118.6350892990931,117.7398427442012,116.2477651527147,113.8604410063363,117.4414272259039,123.7081531101473,117.4414272259039,118.1121815514663,110.5778703050659,112.0699478965524,118.9335048173904,125.8709850271962,120.1271668905796,117.1430117076066,127.0646471003854,107.0338457299821,110.8762858233632,120.4995056978447,118.6350892990931,115.3525185978228,109.4581315208445,120.4995056978447,116.0232729233852,121.0224134454716,120.7609595716582,105.0188603908688,122.5144910369581,115.65093411612,115.0910647240094,127.0646471003854,118.3736354252798,129.3780479577961,117.8507276776528,113.8604410063363,108.8982621287338,113.562025488039,115.4634035312744,121.6931677710339,120.797921216142,121.6192444820662,126.5047777082747,108.5259233214687,114.4572720429309,121.0224134454716,101.3269892378495,117.8137660331689,125.7970617382284,128.8921018546531,115.6509341161201,121.1332983789232,109.9810392684713,116.2847267971986,127.4000242631665,116.3216884416825,118.6350892990931,110.0549625574391,117.813766033169,112.4422867038175,121.6192444820662,123.8190380435989,118.7090125880609,127.9598936552773,116.6570656044636,130.2732945126879,124.0065686284446,125.4986462199311,108.8982621287338,123.1113220735527,122.2160755186608,119.5672974984689,111.2486246306283,121.6931677710339,118.3736354252798,117.2169349965744,125.7970617382284,118.4105970697636,130.0118406388746,125.2741539906016,120.1271668905796,115.687895760604,118.6350892990931,116.8445961893093,115.3525185978228,122.8129065552554,136.8384359152286,122.5144910369581,112.1069095410363,113.5989871325229,116.546180671012,118.9335048173904,122.8868298442231
13,137.8445674035722,162.8005860070941,132.4361264297369,139.8595527426855,139.8965143871694,142.5083307628774,149.482772617167,144.4097088061129,126.803193226572,144.7081243244102,152.4669278001401,147.9537333811967,145.6033708793021,138.9273445433098,150.2671342386073,144.9695781982236,144.8956549092559,147.5813945739316,140.4194221347963,146.4246941452262,157.7644838405238,147.9537333811967,140.7178376530936,134.2635811840046,142.9176312146263,133.2944113401448,149.6703032020127,155.7494985014104,150.6025114013885,141.4255536231399,141.7239691414371,143.4035773177693,138.6658906694963,143.4035773177693,140.2318915499507,139.8225910982017,145.1940704275531,147.6922795073832,150.6764346903562,134.4511117688502,138.9643061877937,139.225760061607,123.1113220735527,135.6447738420394,150.3410575275751,149.96871872031,157.2415760928969,149.6703032020127,149.3718876837154,144.3357855171452,138.4413984401668,136.241604878634,144.2988238726613,149.110433809902,137.509190240791,158.7336536843835,148.1782256105262,137.7706441146045,135.6447738420394,150.6394730458724,133.257449695661,148.8120182916047,145.8648247531155,147.5813945739316,144.0004083543639,144.4097088061129,152.952873903283,148.5136027733073,136.5769820414152,145.5294475903344,139.8225910982017,144.3357855171452,131.2055027120638,146.3877325007423,132.4730880742208,138.0690596329017,145.5294475903344,149.3718876837154,144.1112932878156,130.3102561571718,149.1473954543859,162.5021704887968,135.3463583237422,142.5083307628774,145.5294475903344,148.8859415805724,138.3674751511991,141.0162531713909,146.0893169824451,150.0056803647939,146.3877325007423,139.2996833505748,148.8859415805724,129.7134251205772,130.9810104827342,121.0593750899554,143.1790850884398,141.388591978656,154.7433670130669,145.0065398427075,147.9537333811967,133.8542807322556
14,105.5048064940117,86.14475944917092,98.64124957317375,96.55234094509262,103.1174823476333,93.94052456938465,92.67293920722767,96.85075646338993,103.7143133842279,89.68878402425463,88.79353746936272,87.93525255895474,95.95550990849802,99.01358838043882,90.65795386811436,86.74159048576547,103.228367281085,95.1711482870578,99.27504225425224,103.7882366731957,91.25478490470891,93.60514740660346,99.87187329084685,101.0285737195522,85.21255124979507,94.7618478353088,93.60514740660346,92.07610817063306,89.09195298766002,95.0602633536061,111.1747013416605,102.8560284738199,89.39036850595733,95.69405603468459,91.18086161574115,98.71517286214151,108.4889616769848,77.75216329236252,90.58403057914654,104.3481060653064,104.0127289025252,97.22309527065499,113.0760793848959,97.74600301828184,84.6526818576844,83.42205814001125,90.58403057914654,92.41148533341425,91.21782326022503,91.77769265233576,89.68878402425463,94.16501679871419,100.207250453628,89.16587627662784,97.18613362617111,80.1394874387409,93.00831637000886,84.68964350216822,90.5840305791466,89.12891463214396,101.6623664006307,93.04527801449279,88.19670643276811,92.37452368893037,98.37979569936033,96.85075646338993,86.44317496746822,91.47927713403845,100.4317426829576,93.94052456938471,95.95550990849802,80.13948743874096,95.95550990849802,90.28561506084924,98.64124957317375,97.22309527065499,88.56904524003318,89.39036850595738,101.3269892378495,104.3850677097903,92.07610817063306,89.1289146321439,96.5893025895765,97.52151078895236,97.14917198168723,88.19670643276817,95.65709439020071,95.13418664257387,92.41148533341425,91.25478490470891,93.94052456938465,92.4114853334143,93.26977024382228,112.1438711855202,102.5206513110387,106.1755608195741,91.81465429681964,96.85075646338993,87.37538316684396,101.3269892378495,94.79880947979268,95.69405603468459
15,-115.322677045993,-109.9881593611254,-112.0401063447227,-105.1765494238847,-112.6369373813173,-114.7997692983662,-113.8305994545065,-120.432702501531,-111.4432753081281,-110.2496132349389,-121.5894029302364,-112.1140296336905,-105.1765494238847,-115.6950158532581,-109.7267054873121,-114.2029382617716,-122.8939499368773,-114.8367309428501,-111.1818214343147,-121.3649107009069,-115.4335619794447,-115.3596386904769,-106.4071731415578,-107.8622890885604,-101.2971476860198,-107.8622890885604,-109.9881593611255,-112.6738990258012,-105.474964942182,-109.0559511617496,-128.4529598510744,-118.34379387345,-105.474964942182,-111.480236952612,-115.6580542087742,-110.621952042204,-126.9608822595879,-105.5119265866659,-109.354366680047,-111.7786524709093,-123.9767270766148,-101.6694864932849,-112.747822314769,-104.5797183872901,-106.7055886598552,-104.2813028689928,-112.6369373813173,-120.1342869832338,-112.6738990258012,-117.4115856740742,-106.9670425336685,-112.33852186302,-113.9045227434743,-104.3552261579606,-121.0295335381257,-103.4230179585848,-113.2707300623958,-103.7953567658498,-109.6527821983443,-107.9362123775282,-112.0770679892066,-105.2874343573363,-106.9670425336685,-117.7100011923715,-111.7786524709093,-119.202078783858,-120.7311180198284,-121.5894029302364,-118.9036632655607,-106.7795119488229,-118.9036632655607,-102.7892252775063,-111.4432753081281,-114.4274304911011,-115.0242615276957,-110.3235365239067,-105.2504727128525,-108.4591201251551,-118.0084167106688,-112.7108606702851,-116.8147546374796,-114.464392135585,-104.9150955500713,-113.3076917068797,-114.4274304911011,-104.2813028689928,-109.354366680047,-115.6950158532581,-122.2231956113149,-118.7161326807151,-110.0251210056094,-105.8103421049632,-121.8878184485337,-115.695015853258,-112.33852186302,-110.9203675605013,-107.3024196964498,-113.2337684179119,-108.5330434141228,-115.9195080825876,-102.8631485664741,-107.0040041781524
16,-91.85873603395771,-99.20823905793866,-92.97847481817917,-98.61140802134402,-98.34995414753058,-92.64309765539797,-95.3657989645576,-91.52335887117653,-93.31385198096035,-92.45556707055232,-90.92652783458192,-89.0990730803142,-100.1404472573145,-85.48112521626267,-100.4019011311278,-91.48639722669263,-99.20823905793863,-98.61140802134405,-94.13517524688446,-89.0990730803142,-93.83675972858718,-92.71702094436573,-102.7892252775063,-97.49166923712261,-92.41860542606838,-89.6589424724249,-89.65894247242493,-95.40276060904148,-90.25577350901953,-92.71702094436574,-98.38691579201446,-99.80507009453326,-89.9573579907222,-98.31299250304671,-84.65980195033855,-87.27161832604649,-85.48112521626267,-88.53920368820349,-95.40276060904148,-89.06211143583032,-84.58587866137076,-100.9987321677225,-97.41774594815483,-97.11933042985753,-94.50751405414955,-90.55418902731684,-94.54447569863345,-86.37637177115458,-92.64309765539797,-84.92125582415196,-83.5031015216332,-82.79538555158693,-88.46528039923571,-102.2293558853956,-87.34554161501427,-91.52335887117651,-88.76369591753301,-91.15102006391145,-99.50665457623593,-95.06738344626028,-86.37637177115458,-104.5797183872901,-87.30857997053039,-97.1193304298575,-94.43359076518179,-81.93710064117892,-81.60172347839772,-85.77954073455997,-83.09380106988424,-100.4019011311279,-85.77954073455997,-92.04626661880336,-86.97320280774919,-80.10964588691121,-81.34026960458431,-98.94678518412523,-95.66421448285489,-99.20823905793866,-90.9634894790658,-98.94678518412523,-92.08322826328725,-94.73200628347907,-103.0876407958036,-96.52249939326289,-90.55418902731684,-94.54447569863345,-92.94151317369524,-98.90982353964132,-78.61756829542468,-79.5128148503166,-99.80507009453322,-86.15187954182505,-82.23551615947622,-97.75312311093602,-91.78481274498995,-87.60699548882768,-85.25663298693316,-91.78481274498995,-93.53834421028985,-99.91595502798492,-101.0356938122063,-90.85260454561414
17,-68.47144067331635,-75.93182863074894,-72.12635018185178,-72.12635018185176,-75.1105053648248,-73.54450448437051,-72.12635018185178,-76.23024414904624,-75.37195923863821,-72.35084241118129,-69.10523335439484,-74.73816655755974,-76.60258295631132,-74.43975103926242,-72.64925792947861,-65.78570100864061,-65.48728549034331,-77.12549070393815,-74.14133552096511,-85.77954073455997,-82.49697003328963,-79.51281485031659,-68.76985619161366,-79.25136097650318,-79.8481920130978,-78.98990710268976,-78.91598381372198,-76.82707518564087,-84.36138643204123,-76.86403683012476,-69.40364887269214,-62.80154582566757,-71.82793466355446,-65.4872854903433,-82.49697003328961,-89.06211143583032,-72.68621957396249,-80.1096458869112,-82.23551615947621,-78.02073725883007,-85.85346402352775,-73.54450448437051,-72.64925792947859,-77.19941399290593,-74.14133552096513,-77.16245234842205,-77.12549070393815,-71.49255750077327,-87.30857997053039,-82.23551615947621,-83.69063210647884,-83.16772435885201,-71.45559585628938,-77.72232174053276,-70.85876481969478,-81.60172347839772,-80.4080614052085,-75.03658207585703,-72.12635018185176,-82.19855451499232,-85.81650237904387,-69.96351826480286,-82.86930884055469,-64.92741609823258,-74.73816655755974,-79.58673813928436,-91.78481274498995,-63.43533850674606,-83.76455539544662,-72.35084241118129,-74.17829716544901,-76.00575191971672,-72.42476570014907,-78.05769890331391,-83.76455539544661,-78.02073725883007,-82.79538555158693,-77.19941399290593,-87.27161832604649,-72.35084241118129,-68.24694844398682,-78.31915277712737,-72.9476734477759,-73.24608896607322,-69.44061051717603,-74.14133552096511,-76.60258295631132,-71.45559585628938,-82.49697003328963,-99.20823905793863,-76.82707518564085,-92.64309765539797,-78.39307606609513,-79.21439933201928,-73.61842777333828,-83.69063210647884,-80.70647692350579,-69.10523335439485,-82.49697003328963,-66.68094756353254,-77.42390622223546,-80.7064769235058
18,-46.98552335591049,-34.48903323190763,-42.5092905814509,-38.66685048806985,-32.36316295934259,-32.66157847763989,-34.45207158742372,-28.48376122147764,-39.82355091677519,-29.08059225807224,-41.61404402655901,-27.58851466658572,-31.16950088615337,-49.67126302058622,-34.45207158742372,-28.18534570318033,-34.75048710572102,-24.60435948361268,-34.48903323190763,-28.78217673977494,-28.48376122147764,-23.70911292872077,-45.23199189061057,-37.43622677039676,-25.20119052020729,-33.29537115871838,-38.33147332528867,-29.97583881296416,-30.90804701233995,-34.15365606912641,-33.2584095142345,-44.33674533571866,-42.54625222593481,-48.21614707358361,-33.2584095142345,-23.7091129287208,-43.44149878082672,-27.88693018488303,-28.18534570318033,-39.5620970429618,-18.97142628044782,-40.12196643507249,-34.45207158742372,-42.54625222593481,-40.7187974716671,-35.38427978679951,-42.50929058145093,-48.47760094739701,-23.4106974104235,-28.81913838425882,-35.64573366061293,-37.77160393317794,-47.8807699108024,-18.6360491176666,-32.9599939959372,-24.60435948361271,-29.4159694208534,-40.12196643507249,-35.08586426850221,-19.82971119085585,-35.94414917891024,-37.43622677039676,-34.75048710572102,-40.45734359785368,-42.24783670763753,-37.73464228869406,-16.84555600788281,-41.38955179722947,-33.59378667701569,-34.45207158742372,-35.08586426850221,-32.99695564042108,-39.56209704296177,-33.29537115871838,-49.6712630205862,-32.66157847763989,-29.97583881296416,-23.70911292872077,-23.4106974104235,-33.2584095142345,-38.33147332528867,-37.77160393317797,-39.56209704296174,-33.5568250325318,-41.6510056710429,-33.2584095142345,-37.77160393317794,-27.88693018488303,-25.20119052020732,-15.35347841639629,-32.06474744104528,-30.57266984955876,-36.83939573380215,-34.15365606912641,-42.50929058145093,-47.28393887420779,-41.31562850826171,-42.54625222593481,-31.46791640445068,-43.40453713634284,-40.4203819533698,-35.08586426850223
19,122.2530371631447,118.672050943577,127.9598936552773,113.0760793848959,116.3216884416825,111.4731168599578,114.2327798136013,113.8604410063363,121.0593750899554,106.4000530489037,120.4995056978447,111.1747013416605,120.2010901795474,126.6923082931203,122.2160755186608,104.0127289025252,105.5048064940117,115.3525185978228,112.7037405776309,119.530335853985,113.2636099697417,106.698468567201,124.0435302729285,122.2899988076285,104.3481060653064,119.3428052691394,127.8859703663096,115.0541030795255,114.8665724946799,118.3736354252797,119.9026746612501,125.5356078644149,114.8665724946799,122.2530371631447,117.4414272259039,106.4000530489037,124.3789074357097,112.3683634148497,118.672050943577,123.7451147546311,114.8665724946799,119.8287513722823,123.40973759185,124.4158690801936,126.0954772565257,109.1597160025472,126.4308544193069,125.5356078644149,118.0752199069824,116.9554811227609,111.1747013416605,114.8665724946799,113.562025488039,108.7873771952821,111.7715323782551,115.6509341161201,111.808494022739,126.0954772565257,120.5364673423286,101.0285737195522,124.9387768278203,118.0382582624985,122.8868298442231,125.2741539906016,118.3736354252798,116.9185194782771,113.3005716142255,105.3172759091661,118.4475587142475,111.4731168599578,120.2010901795474,115.4634035312744,119.044389750842,105.8771453012768,127.3261009741988,125.2002307016338,127.2891393297149,101.9977435634119,110.5778703050659,116.2477651527147,123.7820763991151,120.7609595716581,122.5514526814419,108.1905461586875,110.3903397202203,111.4731168599578,122.6253759704097,118.0382582624985,108.4889616769848,112.666778933147,117.4414272259039,123.1113220735527,121.3947522527366,122.8129065552554,124.9757384723043,128.7812169212015,120.7239979271743,114.5311953318986,121.6192444820662,123.4466992363339,126.0954772565257,119.567297498469
20,119.6042591429529,122.2160755186608,114.1958181691174,122.5144910369581,121.3577906082527,124.3049841467419,115.687895760604,105.9141069457608,123.782076399115,120.2380518240312,114.7926492057121,113.0391177404121,118.9704664618743,116.2477651527147,113.2636099697417,116.3216884416825,125.7970617382284,124.0435302729285,124.9018151833365,119.0074281063582,121.65620612655,130.3841794461397,113.2636099697417,120.7609595716582,123.1852453625205,118.6350892990931,113.2636099697417,117.8507276776528,118.0382582624985,109.1597160025472,115.687895760604,115.3525185978228,124.0065686284446,120.7239979271743,120.2380518240312,125.2002307016338,117.4414272259039,118.4475587142475,117.2169349965743,104.6095599391198,115.9493496344174,116.8445961893093,112.1069095410363,122.8129065552554,124.1174535618962,126.6923082931203,117.2169349965744,121.0224134454716,114.1588565246336,109.9810392684713,129.1905173729504,122.8129065552554,129.3780479577961,114.8296108501959,117.5523121593556,113.6729104214907,110.5778703050659,116.6201039599798,120.1271668905796,127.3630626186827,126.9907238114176,125.2371923461177,111.5100785044417,115.6509341161201,123.1113220735527,113.5989871325229,112.9651944514443,120.7239979271743,118.0382582624985,116.2847267971986,99.53649612806566,116.8445961893093,123.1113220735527,125.4986462199311,119.3058436246555,116.0232729233852,102.5945746000065,129.6764634760933,125.0127001167881,119.9026746612501,118.672050943577,124.0065686284446,126.393892774823,121.6192444820662,121.6192444820662,119.939636305734,120.7239979271743,113.8604410063363,120.1271668905796,118.0752199069824,117.7398427442012,126.2063621899773,112.4053250593337,119.6042591429528,111.808494022739,119.3058436246555,118.4475587142475,126.1324389010096,126.6923082931203,120.2010901795474,121.0963367344393,117.4414272259039
21,141.0162531713909,143.2160467329237,147.5813945739316,150.5655497569046,145.1940704275531,138.1429829218695,141.0162531713909,153.5497049398776,146.0893169824451,149.3718876837154,147.2829790556343,145.5294475903344,136.8384359152286,145.9017863975994,154.5558364282213,147.9167717367128,149.7811881354644,131.5408798748449,144.1112932878156,139.2627217060909,142.2838385335479,141.0162531713909,149.1843570988698,136.8384359152286,155.3401980496615,142.5083307628774,142.6192156963291,144.0004083543639,145.1940704275531,150.863965275202,144.2988238726613,144.372747161629,149.110433809902,148.8859415805724,144.5972393909585,147.6922795073832,146.1632402714129,149.6703032020127,146.6861480190397,156.6447450563023,145.8278631086316,155.7494985014105,146.7600713080075,143.7389544805505,141.0162531713909,142.5452924073613,155.3401980496615,143.4775006067371,152.4669278001401,160.1148463424183,141.3146686896882,150.0056803647939,142.3208001780317,144.6342010354424,142.2099152445801,144.8956549092559,151.8700967635455,135.383319968226,145.8278631086316,144.0373699988478,134.8234505761153,138.404436795683,148.4766411288235,137.4722285963071,153.3252127105481,147.2829790556343,147.9537333811967,157.4660683222265,147.3199407001182,143.1790850884398,164.068171369251,141.9114997262828,138.6658906694963,141.0901764603586,146.3877325007423,136.5769820414152,151.1993424379831,140.7547992975775,139.225760061607,147.6183562184154,135.6447738420394,132.1377109114396,141.7239691414371,146.2002019158967,144.0373699988478,137.136851433526,144.8956549092559,141.7239691414371,143.2160467329237,155.4141213386292,147.6922795073832,131.1685410675799,141.9114997262828,155.6755752124427,143.4035773177693,144.3357855171452,146.984563537337,144.0004083543639,137.2477363669776,146.0893169824451,140.1579682609829,150.0796036537616
22,97.48454914446842,83.42205814001125,82.60073487408715,88.00917584792251,87.67379868514132,104.6095599391198,100.8040814902226,96.85075646338993,83.75743530279243,89.09195298766002,95.73101767916847,94.16501679871419,93.64210905108735,93.56818576211958,81.33314951193017,92.97135472552498,88.79353746936272,95.0602633536061,95.95550990849802,89.98719954255193,92.67293920722767,83.12364262171394,89.68878402425463,98.37979569936033,80.17644908322484,92.18699310408471,87.3014598778762,95.35867887190341,77.82608658133029,93.00831637000886,99.01358838043882,88.83049911384666,81.70548831919524,87.00304435957889,91.77769265233576,89.09195298766002,93.00831637000891,89.39036850595733,80.47486460152209,93.26977024382228,77.52767106303298,81.92998054852478,85.80938228638973,89.16587627662778,90.58403057914654,85.28647453876283,76.59546286365719,91.51623877852234,76.85691673747056,78.4229176179249,83.12364262171394,89.76270731322239,93.56818576211958,88.49512195106541,101.9238202744441,89.39036850595733,90.58403057914654,98.93966509147106,93.04527801449274,94.7618478353088,87.63683704065738,93.56818576211958,89.46429179492515,96.92467975235769,85.24951289427901,96.62626423406039,88.23366807725205,85.58489005706014,88.56904524003323,101.9238202744441,87.04000600406283,103.8251983176796,93.64210905108735,95.09722499808998,90.32257670533312,98.34283405487645,91.77769265233576,91.25478490470897,85.21255124979507,89.09195298766002,88.27062972173593,95.39564051638735,96.85075646338993,104.6095599391198,104.086652191493,96.2908870712792,84.12977411005755,101.0285737195522,91.77769265233576,71.48543740811911,93.26977024382228,101.6254047561468,101.9977435634119,85.51096676809237,108.2644694476552,92.07610817063306,89.68878402425463,90.6579538681143,87.3014598778762,86.44317496746822,92.37452368893037,91.47927713403845
23,-116.2548852453688,-107.600835214747,-113.0092761885824,-118.1193016441205,-113.3076917068797,-128.4529598510744,-107.9362123775282,-113.2337684179119,-113.8675610989904,-113.5321839362092,-108.5330434141228,-103.9828873506955,-108.2346278958255,-119.202078783858,-111.4432753081281,-120.3957408570472,-109.6527821983443,-109.0559511617497,-126.1025973491799,-112.0401063447227,-110.5480287532362,-112.9353528996146,-116.5533007636661,-111.1818214343147,-113.8675610989904,-117.8208861258231,-108.1607046068577,-110.2496132349389,-93.91068301755494,-118.34379387345,-125.2443124387718,-119.8358714649365,-110.0620826500932,-111.480236952612,-116.8147546374796,-118.6052477472634,-109.7267054873121,-115.9195080825876,-102.2293558853955,-121.0295335381256,-100.8112015828768,-118.6052477472634,-118.6052477472634,-115.731977497742,-116.2179236008849,-108.5330434141229,-114.7628076538823,-116.8517162819634,-102.8261869219901,-110.3235365239066,-106.0717959787766,-118.1193016441205,-118.9036632655607,-106.0717959787766,-124.8719736315068,-109.0559511617497,-101.0356938122063,-116.5163391191823,-120.8050413087961,-112.9353528996146,-115.6580542087743,-119.202078783858,-114.5013537800689,-113.9045227434743,-118.34379387345,-111.5171985970959,-104.9150955500712,-112.1509912781744,-116.6272240526339,-107.8622890885604,-110.6219520422039,-127.0717671930396,-119.0145481990123,-110.6219520422039,-110.5849903977201,-122.4846494851283,-117.4115856740742,-108.5700050586067,-100.7003166494251,-115.0242615276957,-104.0568106396633,-108.496081769639,-124.9089352759906,-126.6624667412906,-127.3701827113368,-107.600835214747,-115.4335619794447,-127.5577132961825,-103.6844718323982,-100.7003166494251,-112.9353528996146,-122.7830650034256,-113.606107225177,-121.2909874119391,-129.7205452132314,-108.1607046068577,-118.9036632655607,-113.3076917068797,-110.8464442715335,-112.9723145440985,-115.9195080825876,-111.1448597898308
24,-93.83675972858718,-87.04712609671697,-85.48112521626267,-89.06211143583032,-86.67478728945188,-83.8015170399305,-96.52249939326289,-92.04626661880336,-87.5700338443438,-93.83675972858718,-95.32883732007367,-96.22408387496561,-95.0304218017764,-79.84819201309779,-91.22494335287922,-79.5128148503166,-87.90541100712494,-89.39748859861152,-76.90099847460864,-88.2038265254223,-89.09907308031421,-82.79538555158693,-78.69149158439247,-93.23992869199257,-86.97320280774919,-81.00489244180311,-93.94764466203884,-95.92566835666828,-91.74785110050605,-84.88429417966806,-88.76369591753301,-81.07881573077087,-86.97320280774916,-87.94237265160886,-87.8684493626411,-80.18356917587897,-94.17213689136837,-98.31299250304671,-91.44943558220875,-87.94237265160888,-87.8684493626411,-81.07881573077088,-79.25136097650312,-92.34468213710063,-89.65894247242493,-91.48639722669263,-83.39221658818154,-87.04712609671697,-82.5708933222574,-89.65894247242493,-89.06211143583032,-83.39221658818154,-88.24078816990618,-88.2038265254223,-84.28746314307344,-86.07795625285728,-104.6536416762579,-86.11491789734117,-85.77954073455997,-90.85260454561414,-81.07881573077088,-89.69590411690882,-84.88429417966806,-89.0990730803142,-79.88515365758168,-95.32883732007367,-93.31385198096034,-99.80507009453326,-78.31915277712737,-92.68005929988186,-93.27689033647646,-86.97320280774919,-86.67478728945188,-95.06738344626028,-96.82091491156022,-84.32442478755735,-84.32442478755735,-93.83675972858715,-91.15102006391142,-84.02600926926004,-93.83675972858718,-81.9740622856628,-85.85346402352775,-86.45029506012236,-89.06211143583032,-93.23992869199257,-76.82707518564085,-88.24078816990618,-98.72229295479571,-83.72759375096274,-98.38691579201452,-86.07795625285728,-94.73200628347907,-83.72759375096274,-85.77954073455997,-96.52249939326289,-90.55418902731681,-84.28746314307345,-90.03128127969001,-88.46528039923571,-86.97320280774916,-90.36665844247119
25,-70.29889542758406,-80.7064769235058,-75.93182863074894,-75.33499759415434,-88.16686488093838,-72.64925792947859,-87.8684493626411,-79.84819201309779,-82.49697003328963,-80.44502304969234,-87.5700338443438,-80.48198469417628,-79.5128148503166,-76.90099847460864,-66.41949368971912,-86.15187954182505,-87.64395713331157,-72.42476570014908,-87.8684493626411,-72.68621957396248,-76.60258295631132,-81.07881573077088,-73.54450448437051,-69.06827170991096,-78.31915277712737,-77.42390622223546,-73.84292000266781,-78.95294545820587,-84.58587866137076,-75.93182863074894,-72.3508424111813,-76.23024414904626,-70.85876481969478,-80.1096458869112,-75.37195923863823,-81.93710064117892,-81.90013899669502,-67.61315576290832,-75.03658207585703,-75.93182863074894,-67.87460963672174,-76.26720579353014,-79.28832262098706,-71.15718033799209,-73.91684329163559,-69.96351826480287,-71.49255750077327,-76.82707518564085,-89.95735799072223,-83.69063210647884,-74.77512820204362,-84.28746314307345,-72.68621957396249,-81.9371006411789,-71.19414198247597,-82.23551615947622,-72.35084241118132,-79.28832262098705,-76.82707518564085,-89.13603472479809,-79.21439933201928,-69.14219499887874,-73.84292000266781,-84.28746314307345,-86.07795625285728,-78.91598381372199,-69.36668722820828,-77.72232174053278,-80.7064769235058,-83.76455539544661,-78.91598381372198,-79.81123036861389,-80.4080614052085,-81.00489244180311,-67.87460963672174,-75.37195923863821,-65.8226626531245,-74.73816655755974,-81.041854086287,-88.24078816990618,-75.03658207585703,-82.19855451499232,-84.58587866137076,-82.23551615947621,-73.24608896607322,-67.87460963672174,-80.7064769235058,-70.59731094588136,-82.19855451499232,-89.43445024309538,-73.28305061055708,-76.30416743801402,-83.09380106988424,-79.54977649480047,-73.54450448437052,-78.98990710268976,-64.92741609823258,-84.88429417966806,-72.08938853736788,-77.16245234842205,-78.39307606609515,-88.76369591753301
26,-41.91245954485632,-32.9599939959372,-24.0075284470181,-36.54098021550485,-24.30594396531541,-42.21087506315362,-23.11228189212619,-20.46350387193434,-27.32706079277227,-18.03921808107202,-22.81386637382886,-48.21614707358358,-28.78217673977494,-36.54098021550485,-35.64573366061293,-25.83498320128581,-30.87108536785607,-34.75048710572102,-28.18534570318033,-31.80329356723186,-33.2584095142345,-18.93446463596393,-44.00136817293745,-37.13781125209945,-30.90804701233998,-41.01721298996441,-32.9599939959372,-28.52072286596155,-33.85524055082911,-33.59378667701566,-29.08059225807224,-24.00752844701807,-36.54098021550485,-36.24256469720754,-35.08586426850221,-38.92830436188328,-30.27425433126146,-26.73022975617772,-35.08586426850223,-32.36316295934259,-50.56650957547811,-33.5568250325318,-35.64573366061293,-34.45207158742372,-34.48903323190763,-33.5568250325318,-36.54098021550485,-29.97583881296416,-27.29009914828842,-26.39485259339651,-34.15365606912641,-32.36316295934259,-36.83939573380215,-34.19061771361029,-45.56736905339173,-25.20119052020732,-37.43622677039676,-28.78217673977494,-31.16950088615337,-22.85082801831277,-35.64573366061293,-41.01721298996438,-38.62988884358597,-30.27425433126146,-35.34731814231563,-32.36316295934259,-45.19503024612666,-18.93446463596393,-32.9599939959372,-33.2584095142345,-33.85524055082911,-26.69326811169381,-35.34731814231563,-25.4996060385046,-31.16950088615337,-25.83498320128581,-43.44149878082672,-42.21087506315359,-34.78744875020493,-15.35347841639629,-38.33147332528867,-32.9599939959372,-28.48376122147764,-30.87108536785607,-30.87108536785607,-42.24783670763753,-44.00136817293745,-38.92830436188328,-20.12812670915315,-22.21703533723425,-35.34731814231563,-24.30594396531538,-20.12812670915315,-29.11755390255615,-43.70295265464014,-31.80329356723189,-40.45734359785368,-31.46791640445068,-37.73464228869406,-36.83939573380215,-33.29537115871841,-28.78217673977494
27,119.5672974984689,118.0382582624985,99.53649612806566,126.0954772565257,124.9018151833365,127.0276854559015,114.4572720429309,101.9977435634119,113.3005716142255,109.7195853946579,116.8445961893093,128.5936863363557,112.666778933147,115.7248574050878,101.3639508823334,111.5840017934095,114.8296108501959,107.9660539293579,118.6350892990931,106.7723918561687,115.4264418867905,96.92467975235775,113.8604410063363,112.0699478965524,114.1958181691174,119.530335853985,119.8287513722823,118.1121815514663,112.0699478965524,115.3894802423066,108.4889616769848,104.6095599391198,103.1174823476333,126.6923082931203,115.4264418867905,120.7609595716581,115.3525185978228,108.2644694476552,108.5259233214687,114.4572720429309,119.530335853985,116.5831423154959,118.7090125880609,117.4414272259039,107.10776901895,110.5778703050659,109.7195853946579,105.803222012309,110.5778703050659,115.6509341161201,107.3322612482795,116.2477651527147,115.687895760604,113.3375332587094,121.1332983789232,108.2275078031713,115.9493496344174,113.3375332587094,109.0857927135794,108.5998466104364,120.4255824088769,123.1852453625204,112.666778933147,128.4828014029041,120.7239979271743,123.4097375918499,115.9493496344174,109.0857927135794,112.0699478965524,119.6042591429528,123.4097375918499,113.2636099697417,122.2160755186608,113.8604410063363,107.2952996037956,104.6834832280876,110.9871707568149,118.6350892990931,122.8868298442231,107.7046000555446,116.8445961893093,105.5048064940117,119.530335853985,124.3789074357097,118.6350892990931,114.1958181691174,129.9748789943907,126.4308544193069,107.5937151220929,107.070807374466,119.8657130167662,105.8771453012768,110.2794547867686,110.3903397202203,115.6509341161201,118.4475587142475,124.3789074357097,113.8604410063363,114.1958181691174,118.0752199069824,111.8824173117068,116.546180671012
28,121.9176600003635,112.7776638665987,121.0224134454716,108.4889616769848,108.1905461586875,121.6931677710339,122.2160755186608,120.1271668905796,116.546180671012,113.2636099697417,127.2891393297149,121.0224134454716,124.6033996650392,117.1799733520904,123.1852453625204,128.4828014029041,124.6403613095231,120.4625440533608,111.2855862751122,117.1799733520905,119.2688819801716,124.3049841467419,114.5681569763825,116.546180671012,120.7239979271743,110.5778703050659,104.7204448725715,117.4414272259039,131.8023337486584,117.4414272259039,118.6350892990931,110.9871707568149,124.3419457912258,112.1808328300041,115.9493496344174,112.1438711855202,114.5311953318986,121.9176600003635,121.9176600003635,119.939636305734,121.65620612655,115.4264418867905,110.3164164312525,120.4995056978447,121.6192444820662,120.4995056978447,116.2477651527147,119.6042591429528,122.923791488707,117.1430117076066,121.9176600003635,110.0180009129552,119.6042591429529,121.9546216448473,127.8859703663096,109.9810392684713,124.7142845984908,111.2116629861445,116.6201039599798,129.6764634760933,106.7723918561687,109.4211698763605,117.7398427442012,111.2486246306283,124.1174535618962,120.1271668905796,124.7142845984908,120.4995056978447,115.9863112789013,113.0021560959282,120.2010901795474,118.0382582624985,126.7292699376042,116.0232729233852,121.0224134454716,120.7609595716581,121.3208289637689,126.1694005454935,111.4731168599578,111.4731168599578,115.6509341161201,125.6095311533828,104.4220293542742,110.0180009129551,108.824338839766,120.7239979271743,109.682623750174,112.1438711855202,113.6729104214907,121.3577906082527,118.4105970697636,111.7715323782551,121.9176600003635,113.562025488039,122.2160755186608,118.6350892990931,104.6095599391198,114.4572720429309,118.7090125880609,117.4414272259039,118.6350892990931,123.2222070070044
29,146.4616557897101,156.832275641148,146.2002019158967,140.2318915499507,145.9017863975994,137.136851433526,139.3366449950587,150.3410575275751,154.5558364282213,143.1790850884398,129.787348409545,146.4246941452262,148.8859415805724,143.1051617994721,149.6703032020127,139.5611372243883,150.2671342386074,145.4924859458505,150.5655497569046,148.7750566471208,147.5813945739316,143.7389544805505,150.5655497569046,151.5716812452482,139.0012678322776,151.2732657269509,161.6069239339049,144.6711626799263,150.9378885641697,144.9695781982236,150.378019172059,154.1465359764723,152.7283816739535,136.8384359152286,156.3093678935212,155.3401980496615,144.9326165537398,138.9643061877937,144.4097088061129,146.6861480190396,138.7028523139802,138.6289290250124,157.7275221960399,141.0532148158748,151.1993424379831,142.5452924073613,153.0267971922508,155.3771596941453,151.1623807934992,152.7653433184374,147.0584868263047,158.0998610033049,150.2671342386074,148.1782256105262,131.503918230361,167.0523265522241,143.1051617994721,154.7433670130669,152.0945889928751,144.9326165537398,147.6183562184154,154.1465359764723,155.7494985014105,140.1579682609829,141.3146686896882,137.5461518852749,144.8956549092559,144.0373699988478,145.8648247531155,152.952873903283,142.246876889064,147.6922795073832,129.7503867650611,142.5452924073613,141.1271381048425,139.225760061607,146.3877325007423,148.2151872550101,147.0584868263047,137.136851433526,152.7653433184374,148.7750566471208,160.4132618607156,146.0893169824451,149.4458109726831,139.5980988688722,146.2002019158967,143.4035773177693,149.0734721654181,148.1782256105262,144.5972393909585,154.1834976209561,139.3366449950587,147.8798100922289,154.5558364282213,141.9114997262828,151.4977579562805,150.9748502086536,138.3305135067152,149.7442264909805,153.2882510660642,138.9273445433098
30,89.72574566873851,86.70462884128159,95.35867887190341,102.5206513110387,93.26977024382228,89.09195298766002,93.86660128041689,81.96694219300866,90.88244609744385,93.60514740660352,91.47927713403845,98.41675734384421,88.79353746936272,95.13418664257387,93.94052456938465,85.58489005706019,88.27062972173593,91.55320042300622,86.70462884128159,93.94052456938465,88.56904524003318,93.94052456938465,93.26977024382228,81.03473399363281,96.88771810787381,95.0602633536061,76.85691673747056,95.09722499809004,81.92998054852472,91.51623877852234,89.68878402425463,93.26977024382228,81.03473399363281,98.34283405487645,80.47486460152209,89.42733015044121,95.95550990849802,99.90883493533073,93.26977024382228,90.28561506084924,92.97135472552498,99.87187329084685,92.15003145960083,96.85075646338993,87.07696764854671,95.95550990849802,91.21782326022503,93.86660128041689,82.82522710341664,81.63156503022742,94.50039396149538,89.09195298766002,85.54792841257625,89.76270731322245,97.8199263072496,82.56377322960321,93.56818576211958,86.77855213024935,92.37452368893037,90.06112283151975,101.9238202744441,85.8833055753575,84.91413573149777,89.39036850595733,89.09195298766002,86.10779780468698,91.47927713403845,90.28561506084924,89.98719954255193,87.07696764854671,80.4379029570382,95.65709439020071,92.37452368893037,95.0602633536061,98.34283405487645,99.90883493533073,87.67379868514132,83.12364262171394,98.67821121765763,101.9977435634119,93.26977024382228,95.65709439020071,90.58403057914654,88.83049911384666,95.35867887190341,102.8560284738199,93.56818576211958,89.72574566873851,82.52681158511933,96.32784871576308,90.62099222363048,101.4009125268173,88.49512195106541,96.32784871576308,86.40621332298429,97.55847243343624,90.95636938641161,93.26977024382228,102.5576129555226,96.88771810787381,90.65795386811436,98.64124957317375


==> data/effectOfNoise.csv <==
d,e0,e45,e55,e65
1,-51.91200114677432,-153.6198332302691,140.7565461984888,44.37426519915397
2,-128.0879988532257,-132.5334477734793,-150.5300179026455,169.8618278666893
3,-123.3740938233618,-88.32852648740963,-102.9076768307021,-168.4728891873145
4,-56.62590617663818,-85.16327369333237,-59.76588294176851,-25.62486094389863
5,56.62590617663813,53.43096208335226,71.79947582317345,0.885623430724479
6,123.3740938233619,133.3538535697074,94.30413769767665,-150.351257929988
7,128.0879988532255,145.3970844612048,137.8629966903719,72.57113290340334
8,51.91200114677423,34.17932459560282,62.13900147513425,88.18107420559386

==> data/testbarDelta1.csv <==
count,value
2,-111.9572862310895
25,-93.93351900554902
73,-75.90975178000858
8,-57.88598455446812
1,-39.86221732892768
0,-21.83845010338725
0,-3.814682877846792
1,14.20908434769365
0,32.23285157323409
29,50.25661879877453
1,68.28038602431496
0,86.3041532498554
0,104.3279204753959
0,122.3516877009363
8,140.3754549264767
21,158.3992221520172


==> data/testbarDelta11.csv <==
count,value
10,-166.9879937880115
0,-144.6558525170537
1,-122.3237112460959
5,-99.99156997513816
15,-77.6594287041804
2,-55.32728743322264
0,-32.99514616226486
0,-10.66300489130711
3,11.66913637965067
59,34.00127765060844
55,56.33341892156619
2,78.66556019252397
1,100.9977014634817
0,123.3298427344395
1,145.6619840053972
15,167.994125276355


==> data/testbarDelta5.csv <==
count,value
15,-123.8517655783279
22,-106.5623164869778
2,-89.2728673956278
1,-71.98341830427776
0,-54.69396921292773
2,-37.40452012157769
17,-20.11507103022765
7,-2.825621938877617
0,14.46382715247242
0,31.75327624382246
1,49.04272533517249
2,66.33217442652253
2,83.62162351787256
27,100.9110726092226
64,118.2005217005726
7,135.4899707919227


==> data/testbarDelta8.csv <==
count,value
1,-154.5094740432956
3,-135.646413172544
50,-116.7833523017924
46,-97.92029143104079
2,-79.05723056028918
2,-60.19416968953757
0,-41.33110881878596
2,-22.46804794803435
2,-3.604987077282743
16,15.25807379346887
12,34.12113466422048
0,52.98419553497209
0,71.8472564057237
0,90.71031727647531
10,109.5733781472269
23,128.4364390179785


==> data/theory1.csv <==
pair,A0,A75
1,-52.270,111.632
2,-128.446,15.740
3,-128.446,-84.867
4,-52.270,-136.779
5,51.554,-107.634
6,127.730,-16.456
7,127.730,79.437
8,51.554,136.063

